Safety Assessment of Vehicle Characteristics Variations in Autonomous Driving Systems

Autonomous driving systems (ADSs) must be sufficiently tested to ensure their safety. Though various ADS testing methods have shown promising results, they are limited to a fixed set of vehicle characteristics settings (VCSs). The impact of variations in vehicle characteristics (e.g., mass, tire friction) on the safety of ADSs has not been sufficiently and systematically studied.Such variations are often due to wear and tear, production errors, etc., which may lead to unexpected driving behaviours of ADSs. To this end, in this paper, we propose a method, named SAFEVAR, to systematically find minimum variations to the original vehicle characteristics setting, which affect the safety of the ADS deployed on the vehicle. To evaluate the effectiveness of SAFEVAR, we employed two ADSs and conducted experiments with two driving simulators. Results show that SAFEVAR, equipped with NSGA-II, generates more critical VCSs that put the vehicle into unsafe situations, as compared with two baseline algorithms: Random Search and a mutation-based fuzzer. We also identified critical vehicle characteristics and reported to which extent varying their settings put the ADS vehicles in unsafe situations.

==> experimental_data/CARLA/RAIN/carla_rain_nsga2_file_30.csv <==
max_rpm,dampRateFullT,dampRateZero_CE,dampRateZero_CD,gearSwitchTime,clutchStrength,mass,dragCoeff,tireFric,dampRate,radius,maxBrakeTorque,MaxPercentage,SaftyDegree,numbers,TIT,TET,Dece
5365.333,0.142,1.673,0.32,0.488,10.446,2693.212,0.314,3.5,0.242,32.55,1276.739,0.163,0.928,9.0,1.148,1.8,4.427
5793.551,0.143,2.03,0.342,0.494,9.842,2563.523,0.287,3.556,0.243,35.658,1504.783,0.066,1.786,1.0,0.731,1.5,5.278
5254.457,0.143,1.03,0.322,0.479,10.038,2678.228,0.303,1.527,0.246,32.568,1222.588,0.564,-2.12,7.0,0.0,0.0,3.282
5793.551,0.143,1.921,0.342,0.494,9.842,2453.111,0.288,3.533,0.242,35.645,1509.071,0.047,2.04,3.0,0.643,1.45,5.431
5793.551,0.143,1.921,0.342,0.494,9.842,2453.111,0.299,3.449,0.246,35.658,1504.783,0.047,2.209,1.0,0.597,1.35,5.397
5796.915,0.143,1.101,0.345,0.493,9.859,2678.228,0.303,1.534,0.246,32.71,1223.692,0.562,-1.793,5.0,0.0,0.0,3.764
5384.968,0.143,1.112,0.32,0.493,9.941,2678.228,0.279,1.642,0.245,32.55,1230.429,0.531,0.157,7.0,1.876,2.3,3.635
5839.984,0.143,1.1,0.345,0.352,9.855,2677.947,0.287,3.541,0.246,32.665,1222.747,0.45,0.679,6.0,1.276,1.85,4.144
5384.968,0.143,1.108,0.343,0.493,9.941,2678.228,0.303,1.627,0.245,32.55,1225.286,0.535,-2.044,6.0,0.0,0.0,3.636
4353.089,0.14,1.465,0.345,0.357,10.501,2677.947,0.294,3.541,0.246,35.434,1222.768,0.286,0.526,7.0,1.368,1.95,3.621
5365.333,0.142,1.898,0.32,0.488,10.043,2654.163,0.314,3.604,0.242,32.55,1507.498,0.104,1.46,7.0,0.854,1.6,4.881
5877.495,0.139,1.291,0.347,0.355,9.855,2696.889,0.302,3.57,0.243,35.344,1214.419,0.355,0.963,6.0,1.118,1.8,4.412
4365.225,0.139,1.296,0.347,0.355,9.855,2693.976,0.304,3.569,0.243,32.634,1214.419,0.352,0.334,7.0,1.757,2.4,3.669
5793.551,0.143,1.921,0.342,0.494,9.842,2453.111,0.288,3.533,0.242,35.315,1504.677,0.047,2.131,2.0,0.599,1.4,5.404
5793.538,0.143,1.88,0.342,0.477,9.842,2666.044,0.289,3.448,0.267,33.717,1486.866,0.109,1.564,5.0,0.811,1.55,5.004
5848.577,0.141,1.882,0.373,0.485,9.843,2464.134,0.288,3.552,0.244,33.738,1504.903,0.066,1.683,6.0,0.764,1.5,5.405
5254.644,0.143,1.776,0.345,0.498,10.002,2695.382,0.309,3.387,0.255,35.46,1310.751,0.126,1.386,4.0,0.905,1.7,4.314
5793.551,0.143,1.469,0.342,0.494,9.842,2687.56,0.287,3.389,0.243,35.376,1501.808,0.265,1.523,2.0,0.854,1.55,5.061
5326.589,0.139,1.77,0.32,0.501,10.495,2690.912,0.314,3.5,0.248,32.554,1321.146,0.119,1.284,8.0,0.943,1.65,4.487
5794.686,0.143,1.449,0.317,0.479,9.988,2689.937,0.288,3.389,0.243,35.365,1211.756,0.275,0.969,4.0,1.132,1.75,4.698
5783.417,0.139,1.576,0.322,0.37,10.448,2698.304,0.309,3.564,0.246,35.939,1216.837,0.26,0.856,8.0,1.169,1.8,4.151
4344.071,0.139,1.596,0.296,0.435,10.446,2694.091,0.309,3.541,0.246,32.624,1224.529,0.251,0.916,9.0,1.14,1.8,4.208
5794.697,0.143,1.433,0.346,0.478,9.997,2678.476,0.311,3.389,0.243,35.39,1211.756,0.283,1.167,3.0,1.027,1.7,4.562
5796.872,0.143,1.112,0.345,0.493,10.049,2678.228,0.303,1.555,0.246,32.554,1298.831,0.556,0.173,5.0,1.87,2.25,3.829
5817.474,0.143,1.579,0.362,0.479,9.855,2696.889,0.311,3.417,0.246,35.336,1214.439,0.211,1.319,3.0,0.951,1.65,4.746
5796.37,0.139,1.857,0.324,0.494,10.448,2440.395,0.303,3.404,0.243,35.597,1510.362,0.074,1.653,6.0,0.791,1.55,5.221
5794.686,0.143,1.512,0.317,0.479,9.988,2689.937,0.288,3.389,0.243,35.365,1211.756,0.244,1.272,4.0,0.972,1.65,4.725
5793.551,0.143,1.883,0.342,0.494,9.842,2463.968,0.287,3.449,0.243,35.658,1504.783,0.058,1.931,2.0,0.681,1.45,5.256
5262.076,0.143,1.776,0.345,0.367,9.997,2697.021,0.309,3.393,0.242,35.818,1225.272,0.266,0.834,7.0,1.181,1.85,4.142
5793.551,0.143,1.897,0.342,0.494,9.842,2453.111,0.288,3.449,0.242,35.645,1504.783,0.051,1.793,3.0,0.732,1.5,5.399
5275.51,0.139,1.755,0.326,0.501,10.281,2690.875,0.309,3.481,0.25,32.44,1226.269,0.182,1.093,8.0,1.047,1.75,4.287
5201.598,0.154,1.953,0.345,0.493,9.862,2679.129,0.301,3.52,0.246,32.568,1287.412,0.142,1.349,4.0,0.912,1.65,4.699
5384.968,0.143,1.112,0.343,0.493,9.941,2678.228,0.303,1.642,0.245,32.55,1230.429,0.531,0.315,6.0,1.702,2.15,3.671
5219.866,0.143,1.776,0.345,0.477,9.859,2695.382,0.305,2.97,0.255,35.46,1310.751,0.151,1.247,5.0,0.979,1.75,4.335
5254.713,0.143,1.776,0.37,0.478,10.003,2690.929,0.339,3.393,0.247,35.39,1316.645,0.13,1.2,6.0,0.993,1.75,4.383
5365.333,0.142,1.673,0.32,0.489,10.446,2693.212,0.314,3.5,0.255,32.55,1276.739,0.163,1.176,8.0,1.01,1.7,4.446
5793.551,0.143,2.03,0.342,0.493,10.005,2561.263,0.287,3.556,0.243,35.658,1504.783,0.065,1.959,1.0,0.667,1.4,5.149
5581.157,0.139,1.596,0.322,0.479,10.018,2693.546,0.309,3.481,0.246,32.679,1224.651,0.202,1.058,7.0,1.074,1.75,4.222
5793.555,0.143,1.591,0.346,0.493,9.842,2697.08,0.318,3.449,0.246,35.585,1210.899,0.205,1.392,3.0,0.908,1.65,4.668
4328.856,0.139,1.627,0.322,0.479,9.851,2694.091,0.304,3.498,0.246,32.679,1224.795,0.254,1.005,7.0,1.095,1.75,4.473
5794.671,0.143,2.032,0.342,0.479,10.004,2689.154,0.287,3.556,0.243,35.367,1211.756,0.192,1.774,2.0,0.733,1.55,4.864
5292.463,0.159,1.889,0.322,0.479,10.024,2653.605,0.304,3.52,0.246,32.568,1506.927,0.104,1.594,6.0,0.796,1.55,5.054
5254.51,0.139,1.628,0.322,0.496,10.791,2697.515,0.304,3.504,0.246,35.598,1225.085,0.186,1.165,7.0,1.032,1.75,4.193
5254.51,0.139,1.628,0.322,0.477,9.996,2697.515,0.312,3.63,0.246,35.6,1207.616,0.195,1.073,7.0,1.075,1.8,4.29
5783.417,0.139,1.576,0.322,0.371,10.442,2698.7,0.289,3.564,0.246,35.939,1219.212,0.258,0.89,8.0,1.152,1.75,4.413
5254.51,0.139,1.628,0.322,0.494,10.448,2697.515,0.304,3.5,0.246,35.598,1216.66,0.189,1.106,7.0,1.057,1.75,4.288
5793.549,0.143,1.857,0.345,0.494,10.448,2451.212,0.303,3.392,0.243,35.597,1504.783,0.072,1.662,3.0,0.779,1.55,5.225
4371.267,0.141,1.594,0.317,0.48,10.454,2696.492,0.311,3.392,0.243,32.702,1224.529,0.246,0.935,8.0,1.14,1.8,4.441
5796.585,0.143,1.453,0.351,0.477,10.002,2674.705,0.288,3.393,0.255,35.46,1200.705,0.273,1.189,3.0,1.01,1.7,4.594
5326.589,0.139,1.77,0.32,0.501,9.93,2690.912,0.314,3.5,0.248,32.554,1321.228,0.119,1.328,7.0,0.925,1.65,4.478
4757.416,0.154,2.004,0.356,0.518,8.808,2674.425,0.293,3.497,0.243,32.538,1228.394,0.181,1.124,5.0,1.027,1.7,4.751
5389.873,0.144,1.924,0.35,0.5,11.876,2686.664,0.298,1.092,0.25,31.801,1208.74,0.688,-1.816,6.0,1.702,1.9,4.199
5463.196,0.185,1.171,0.307,0.499,11.935,2668.249,0.315,1.151,0.213,32.922,1216.026,0.671,-3.288,10.0,0.0,0.0,3.437
5471.512,0.155,1.967,0.35,0.453,10.84,2633.43,0.279,3.497,0.239,32.286,1353.237,0.098,1.242,7.0,0.96,1.7,4.724
5392.033,0.148,1.646,0.351,0.387,11.88,2691.637,0.295,2.823,0.241,32.231,1208.243,0.226,0.727,9.0,1.242,1.85,3.676
5471.512,0.141,1.968,0.31,0.447,10.723,2641.559,0.293,3.498,0.249,33.088,1347.494,0.114,1.102,8.0,1.031,1.75,4.432
5393.284,0.144,1.428,0.286,0.484,11.87,2684.946,0.276,3.064,0.243,32.537,1207.83,0.286,0.505,9.0,1.534,2.2,3.518
5466.077,0.144,1.464,0.35,0.475,11.865,2684.573,0.277,3.517,0.248,31.818,1216.361,0.268,0.691,7.0,1.307,2.05,3.762
5267.233,0.144,1.425,0.286,0.484,11.87,2684.947,0.277,3.064,0.244,32.537,1207.83,0.287,0.318,8.0,1.747,2.25,3.839
5463.196,0.156,1.631,0.352,0.454,11.935,2679.757,0.331,3.076,0.221,32.76,1216.037,0.194,0.752,10.0,1.235,1.85,3.628
5370.332,0.152,1.965,0.347,0.498,10.838,2583.641,0.282,3.492,0.25,32.529,1360.288,0.093,1.257,5.0,0.952,1.65,4.67
5147.564,0.144,1.425,0.351,0.478,11.856,2685.901,0.293,3.478,0.245,32.543,1208.114,0.287,0.84,6.0,1.2,1.8,4.274
5389.758,0.144,1.924,0.35,0.519,11.839,2686.664,0.298,1.1,0.25,31.801,1208.193,0.686,-0.001,6.0,1.583,1.9,4.043
4757.416,0.154,2.004,0.365,0.5,8.737,2648.441,0.293,3.497,0.243,32.506,1246.479,0.18,1.187,5.0,0.992,1.7,4.72
5384.606,0.144,1.018,0.349,0.477,11.93,2685.597,0.315,1.587,0.255,31.734,1213.444,0.547,-2.684,7.0,0.0,0.0,3.005
5410.42,0.175,1.633,0.295,0.476,10.991,2676.824,0.331,3.035,0.214,32.289,1228.354,0.183,0.776,12.0,1.232,1.85,3.827
5422.771,0.153,1.002,0.35,0.489,11.867,2685.597,0.281,1.749,0.248,31.804,1208.095,0.5,-2.026,7.0,0.0,0.0,3.599
5410.222,0.153,1.968,0.343,0.478,11.723,2685.827,0.278,3.035,0.214,32.289,1228.328,0.181,1.055,7.0,1.068,1.75,4.518
5267.77,0.144,1.246,0.351,0.478,11.816,2684.979,0.293,3.478,0.244,32.543,1208.114,0.377,0.709,6.0,1.302,2.0,3.775
4477.941,0.154,2.007,0.35,0.489,11.925,2685.597,0.279,1.28,0.248,31.892,1246.93,0.634,0.286,6.0,1.465,1.9,4.158
5309.461,0.152,1.051,0.349,0.477,11.982,2685.597,0.281,1.59,0.242,31.721,1213.444,0.546,-2.368,8.0,0.0,0.0,3.721
5139.621,0.145,1.467,0.349,0.478,11.908,2684.761,0.277,3.519,0.254,32.543,1216.245,0.266,0.868,6.0,1.186,1.8,4.301
4812.378,0.154,2.004,0.365,0.5,8.737,2648.441,0.293,3.484,0.239,32.517,1246.479,0.17,1.188,6.0,0.996,1.7,4.717
5458.03,0.155,1.63,0.351,0.471,10.974,2674.454,0.281,3.639,0.243,32.289,1228.393,0.185,0.841,8.0,1.191,1.85,3.977
5389.758,0.144,1.924,0.35,0.519,11.926,2686.664,0.298,1.102,0.25,31.807,1208.097,0.685,0.171,6.0,1.847,2.25,3.493
5370.332,0.152,1.964,0.346,0.498,10.87,2583.641,0.281,3.463,0.25,32.526,1366.762,0.089,1.397,5.0,0.886,1.6,4.597
5362.374,0.152,1.051,0.349,0.477,11.955,2685.597,0.281,1.147,0.242,31.721,1213.462,0.672,-3.299,8.0,0.0,0.0,3.37
5458.03,0.155,1.655,0.295,0.471,10.849,2674.454,0.298,3.502,0.244,31.791,1229.29,0.18,0.86,8.0,1.181,1.85,3.962
5589.276,0.151,1.016,0.355,0.519,11.934,2685.49,0.314,1.838,0.25,31.782,1288.052,0.492,-1.43,7.0,1.639,1.9,4.23
5549.201,0.145,1.476,0.356,0.476,11.836,2684.894,0.293,3.518,0.248,32.203,1228.71,0.262,0.71,7.0,1.263,1.9,3.664
5393.284,0.144,1.449,0.282,0.483,11.789,2684.946,0.276,3.064,0.239,32.533,1207.83,0.275,0.205,10.0,1.805,2.3,3.93
5143.795,0.144,1.43,0.351,0.478,11.856,2685.901,0.293,3.532,0.246,32.543,1213.604,0.285,0.865,6.0,1.166,1.85,4.435
4751.72,0.156,1.646,0.356,0.478,11.931,2676.657,0.277,3.497,0.243,31.803,1210.573,0.193,0.892,6.0,1.163,1.8,4.612
5589.276,0.152,1.087,0.358,0.519,11.719,2685.49,0.31,1.838,0.25,31.782,1288.052,0.475,0.253,7.0,1.787,2.25,4.072
5385.803,0.152,1.028,0.35,0.496,11.946,2685.598,0.281,1.144,0.246,33.031,1216.964,0.673,-3.828,7.0,0.0,0.0,2.618
5791.979,0.144,1.964,0.34,0.484,10.79,2584.182,0.281,3.427,0.25,32.565,1366.762,0.089,1.952,4.0,0.651,1.4,5.166
4717.81,0.154,1.955,0.346,0.427,9.91,2666.433,0.312,3.377,0.246,35.572,1217.115,0.189,0.977,5.0,1.115,1.8,4.336
5808.796,0.15,1.956,0.354,0.515,9.99,2463.435,0.287,3.388,0.246,35.608,1496.742,0.043,1.798,1.0,0.733,1.5,5.414
4717.81,0.148,1.955,0.348,0.501,9.91,2480.966,0.313,3.487,0.246,35.649,1212.559,0.192,1.126,3.0,1.024,1.75,4.436
5806.794,0.153,1.361,0.348,0.501,9.99,2636.923,0.319,3.388,0.246,35.497,1206.389,0.32,1.09,3.0,1.062,1.7,4.577
5808.684,0.153,1.809,0.347,0.492,9.99,2620.661,0.313,3.403,0.246,35.545,1324.531,0.117,1.657,3.0,0.792,1.5,5.098
4840.193,0.154,1.872,0.356,0.512,9.923,2665.928,0.312,3.492,0.257,35.466,1233.021,0.178,1.003,4.0,1.096,1.75,4.415
5808.796,0.15,1.956,0.354,0.515,9.99,2463.435,0.292,3.388,0.246,35.608,1496.742,0.032,1.824,1.0,0.716,1.5,5.424
5291.865,0.147,1.383,0.347,0.501,9.91,2590.981,0.296,3.397,0.246,32.278,1203.624,0.308,0.945,5.0,1.137,1.8,4.313
5699.83,0.154,1.95,0.356,0.511,9.868,2468.085,0.308,3.408,0.246,35.554,1398.247,0.068,1.675,3.0,0.765,1.55,5.186
5822.084,0.148,1.767,0.348,0.491,9.921,2399.049,0.318,3.455,0.257,35.521,1496.813,0.117,1.677,1.0,0.778,1.55,5.219
5806.794,0.153,1.361,0.348,0.491,9.99,2399.873,0.319,3.388,0.257,35.497,1494.771,0.32,1.668,1.0,0.811,1.55,5.388
5217.861,0.148,1.871,0.355,0.511,10.42,2619.844,0.286,3.408,0.246,32.283,1397.083,0.1,1.47,6.0,0.849,1.6,4.921
5305.417,0.154,2.072,0.348,0.491,9.914,2631.348,0.316,3.559,0.243,31.937,1334.494,0.11,1.116,4.0,1.027,1.7,4.894
4863.056,0.148,1.948,0.343,0.513,9.922,2391.243,0.318,3.455,0.257,35.521,1243.368,0.171,1.244,2.0,0.975,1.7,4.703
5806.793,0.146,1.95,0.348,0.491,9.994,2394.658,0.308,3.408,0.246,35.556,1497.21,0.027,2.067,0.0,0.655,1.4,5.196
5291.494,0.149,1.382,0.347,0.501,9.91,2590.981,0.288,3.397,0.255,32.278,1203.674,0.309,0.874,5.0,1.176,1.8,4.304
5806.398,0.152,1.78,0.354,0.516,9.99,2621.321,0.287,3.404,0.255,35.597,1290.968,0.139,1.43,3.0,0.882,1.6,4.613
5283.629,0.146,1.253,0.348,0.419,9.978,2567.074,0.288,3.448,0.255,35.525,1206.419,0.374,0.699,5.0,1.251,1.8,4.218
5319.655,0.148,1.84,0.355,0.51,10.421,2619.844,0.286,3.778,0.246,32.285,1397.083,0.091,1.488,7.0,0.841,1.6,4.876
4873.359,0.148,1.956,0.354,0.513,9.922,2391.243,0.318,3.455,0.257,35.609,1261.034,0.16,1.58,2.0,0.806,1.65,4.692
5309.109,0.149,1.228,0.21,0.52,9.723,2566.991,0.288,3.397,0.255,32.278,1203.674,0.4,0.582,7.0,1.432,2.15,3.924
5492.794,0.147,1.383,0.348,0.417,9.913,2591.016,0.297,3.397,0.255,32.228,1203.624,0.308,0.598,6.0,1.311,1.9,3.637
5305.417,0.154,1.946,0.348,0.511,9.913,2657.738,0.316,3.557,0.243,31.937,1399.277,0.106,1.517,4.0,0.826,1.6,4.943
5820.128,0.154,1.951,0.356,0.511,9.921,2468.085,0.308,3.454,0.246,35.554,1498.732,0.027,1.954,1.0,0.684,1.45,5.488
5218.318,0.147,1.947,0.352,0.515,10.289,2615.957,0.317,3.469,0.275,32.31,1243.441,0.171,1.1,6.0,1.04,1.7,4.631
5319.655,0.149,1.978,0.355,0.51,9.991,2619.844,0.288,3.397,0.246,32.285,1391.57,0.091,1.557,4.0,0.806,1.55,5.049
5806.299,0.152,1.774,0.354,0.482,9.99,2620.635,0.287,3.403,0.246,35.609,1299.189,0.134,1.59,3.0,0.823,1.55,4.904
5312.533,0.159,1.872,0.355,0.453,10.256,2617.201,0.319,3.786,0.275,32.285,1245.749,0.17,1.015,10.0,1.081,1.8,4.539
5315.316,0.149,1.978,0.355,0.514,9.991,2611.452,0.288,3.261,0.246,32.304,1391.57,0.09,1.544,5.0,0.813,1.6,5.057
5378.011,0.149,1.227,0.205,0.424,9.922,2668.653,0.266,3.447,0.259,32.115,1215.884,0.414,0.489,9.0,1.572,2.3,3.605
5806.794,0.153,1.364,0.348,0.515,9.99,2634.232,0.319,3.388,0.246,35.497,1206.034,0.318,1.119,3.0,1.052,1.75,4.602
5314.431,0.145,1.872,0.355,0.511,10.259,2617.064,0.286,3.564,0.246,32.283,1397.083,0.091,1.528,6.0,0.822,1.6,5.054
5527.206,0.156,1.253,0.38,0.37,9.995,2604.248,0.302,1.572,0.206,33.054,1205.901,0.551,0.308,9.0,1.751,2.2,3.559
5782.809,0.15,2.019,0.339,0.49,9.99,2414.359,0.284,3.476,0.252,35.457,1496.683,0.053,2.066,0.0,0.656,1.4,5.216
5782.808,0.15,2.019,0.339,0.49,9.99,2414.359,0.3,3.476,0.251,35.457,1496.564,0.031,2.131,0.0,0.639,1.4,5.26
5781.43,0.149,1.214,0.335,0.52,9.984,2615.497,0.284,3.475,0.257,35.319,1204.819,0.393,0.991,3.0,1.12,1.75,4.492
5676.862,0.149,1.239,0.335,0.39,9.847,2623.625,0.307,3.469,0.257,32.265,1212.779,0.38,0.405,6.0,1.673,2.3,3.784
5681.501,0.153,1.248,0.339,0.399,9.851,2623.173,0.3,3.471,0.225,32.515,1210.462,0.376,0.569,7.0,1.479,2.2,3.485
5783.319,0.15,2.019,0.339,0.506,9.999,2362.646,0.3,3.476,0.252,35.457,1496.683,0.031,1.952,1.0,0.675,1.5,5.48
5438.946,0.149,1.639,0.349,0.422,10.762,2636.957,0.299,3.477,0.249,32.469,1204.358,0.197,0.907,7.0,1.147,1.85,4.22
5812.566,0.149,1.458,0.338,0.521,10.056,2617.41,0.284,3.477,0.252,35.497,1256.763,0.271,1.349,3.0,0.929,1.7,4.574
5781.191,0.149,1.253,0.335,0.521,9.995,2632.711,0.284,3.475,0.252,35.386,1493.337,0.374,1.123,2.0,1.044,1.7,4.884
5782.809,0.15,2.019,0.339,0.516,9.99,2362.65,0.284,3.476,0.252,35.457,1496.683,0.053,1.927,1.0,0.684,1.5,5.494
5825.102,0.145,2.054,0.351,0.516,10.017,2362.65,0.302,3.476,0.252,34.715,1428.799,0.047,1.792,3.0,0.733,1.5,5.4
5825.229,0.145,2.052,0.341,0.513,10.016,2352.23,0.301,3.476,0.258,34.694,1445.438,0.036,1.844,4.0,0.715,1.5,5.387
5829.119,0.15,2.054,0.336,0.472,9.988,2274.23,0.299,3.485,0.257,33.397,1427.369,0.059,1.773,5.0,0.737,1.55,5.342
5429.718,0.147,1.498,0.383,0.359,9.996,2619.033,0.318,2.92,0.257,32.368,1205.581,0.282,0.692,8.0,1.269,1.85,3.839
5449.305,0.145,2.028,0.336,0.472,9.986,2617.501,0.287,3.662,0.253,32.351,1447.845,0.089,1.536,6.0,0.818,1.65,4.925
5788.0,0.15,2.019,0.339,0.516,10.056,2362.65,0.284,3.476,0.252,35.457,1428.799,0.053,1.864,2.0,0.704,1.55,5.307
5820.252,0.147,1.217,0.335,0.401,9.851,2615.497,0.287,3.476,0.257,35.314,1204.819,0.391,0.835,4.0,1.195,1.8,4.19
6026.917,0.147,1.217,0.335,0.401,9.851,2615.497,0.287,3.476,0.257,35.314,1204.819,0.391,0.581,5.0,1.324,1.85,4.17
5418.824,0.15,1.749,0.34,0.423,10.783,2627.828,0.299,3.465,0.259,32.51,1250.555,0.166,1.285,8.0,0.938,1.75,4.25
5449.305,0.15,2.028,0.334,0.472,10.533,2617.501,0.285,3.597,0.253,32.351,1428.578,0.089,1.489,7.0,0.835,1.65,4.753
6026.917,0.147,1.283,0.335,0.401,9.851,2615.497,0.287,3.463,0.257,35.314,1204.819,0.359,0.633,5.0,1.287,1.85,3.998
5812.566,0.149,1.38,0.338,0.521,10.056,2617.41,0.284,3.477,0.252,35.497,1256.763,0.31,1.264,3.0,0.978,1.7,4.604
5799.652,0.15,2.019,0.339,0.518,10.056,2615.954,0.285,3.476,0.251,35.456,1301.397,0.132,1.81,2.0,0.727,1.5,4.942
5814.846,0.149,1.332,0.335,0.401,9.851,2634.551,0.306,3.469,0.257,35.293,1212.779,0.334,1.049,4.0,1.084,1.75,4.509
5781.191,0.148,1.298,0.338,0.521,9.988,2632.711,0.284,3.475,0.252,35.455,1491.23,0.351,1.205,2.0,0.994,1.7,4.837
5820.01,0.156,2.033,0.335,0.472,9.989,2626.382,0.3,3.154,0.257,33.355,1495.627,0.099,1.707,4.0,0.748,1.55,5.057
5825.279,0.149,1.348,0.335,0.521,10.056,2632.711,0.284,3.476,0.252,35.501,1438.407,0.326,1.167,3.0,1.022,1.65,4.828
5460.568,0.155,2.045,0.335,0.522,9.987,2554.538,0.29,3.458,0.252,35.458,1432.607,0.063,1.734,3.0,0.758,1.5,5.198
5418.182,0.149,1.639,0.348,0.422,10.762,2627.423,0.299,3.477,0.249,32.469,1249.786,0.18,0.942,7.0,1.129,1.8,4.359
5794.658,0.15,1.771,0.339,0.522,9.989,2627.719,0.298,3.476,0.252,35.399,1262.712,0.158,1.605,3.0,0.81,1.55,4.737
5805.266,0.15,2.028,0.339,0.47,10.056,2626.686,0.301,3.478,0.252,35.456,1300.037,0.133,1.693,3.0,0.77,1.55,4.9
5817.774,0.149,1.402,0.335,0.39,10.08,2636.749,0.299,2.99,0.257,32.514,1205.792,0.299,0.755,6.0,1.24,1.9,3.64
5429.718,0.147,1.498,0.383,0.359,9.996,2624.375,0.318,3.415,0.254,32.368,1205.581,0.282,0.795,7.0,1.202,1.85,3.846
5782.809,0.15,2.007,0.336,0.472,10.113,2602.589,0.284,3.476,0.252,35.457,1496.683,0.083,1.849,2.0,0.713,1.5,5.259
5783.446,0.149,1.22,0.335,0.391,9.851,2613.296,0.284,3.476,0.257,35.314,1204.819,0.39,0.862,4.0,1.184,1.75,4.492
5912.667,0.149,1.417,0.335,0.39,9.883,2636.755,0.299,2.99,0.257,32.514,1205.592,0.291,0.724,7.0,1.243,1.85,3.866
5431.779,0.15,1.751,0.342,0.423,9.904,2627.469,0.315,3.412,0.252,32.415,1249.27,0.167,1.011,6.0,1.09,1.8,4.388
5454.515,0.145,2.028,0.335,0.47,9.995,2617.501,0.287,3.6,0.253,32.426,1287.396,0.142,1.467,5.0,0.848,1.7,4.421
5449.305,0.145,2.028,0.335,0.472,9.995,2617.501,0.287,3.6,0.253,32.351,1436.556,0.089,1.561,5.0,0.803,1.65,4.712
5823.624,0.156,1.635,0.343,0.519,9.878,2637.151,0.299,3.46,0.252,35.457,1209.602,0.194,1.394,3.0,0.907,1.6,4.673
5246.466,0.149,1.77,0.339,0.522,9.989,2636.785,0.3,3.474,0.252,32.497,1278.47,0.148,1.307,5.0,0.929,1.65,4.497
5823.624,0.156,1.635,0.335,0.517,9.878,2637.296,0.304,3.462,0.252,35.457,1212.765,0.191,1.441,3.0,0.885,1.6,4.508
5449.505,0.144,1.639,0.348,0.519,9.881,2637.223,0.299,3.463,0.251,32.348,1215.038,0.19,1.139,5.0,1.026,1.75,4.297
5431.105,0.156,2.033,0.326,0.469,9.989,2626.382,0.3,3.154,0.257,32.498,1495.627,0.099,1.492,6.0,0.834,1.6,5.003
5794.351,0.15,1.216,0.335,0.522,9.989,2627.719,0.298,3.476,0.252,35.399,1262.826,0.392,1.085,3.0,1.066,1.75,4.551
5784.228,0.15,1.449,0.338,0.49,9.99,2617.929,0.298,3.424,0.252,35.499,1496.683,0.275,1.367,2.0,0.914,1.65,5.023
5825.279,0.149,2.04,0.341,0.513,9.997,2632.711,0.284,3.476,0.252,35.497,1256.763,0.162,1.6,2.0,0.796,1.6,4.918
5825.539,0.156,1.405,0.344,0.413,10.085,2636.607,0.299,2.984,0.201,35.649,1205.792,0.297,0.923,6.0,1.15,1.8,4.536
5431.778,0.156,1.297,0.338,0.414,9.995,2632.768,0.299,3.412,0.252,35.606,1258.703,0.352,0.699,5.0,1.253,1.85,3.916
4340.505,0.164,1.3,0.342,0.427,10.617,2681.235,0.416,2.341,0.207,32.011,1283.926,0.387,0.387,11.0,1.699,2.25,4.074
5795.218,0.149,1.0,0.341,0.505,9.291,2697.728,0.315,1.208,0.249,34.9,1202.041,0.655,-3.393,6.0,0.0,0.0,3.174
5802.269,0.155,2.049,0.359,0.503,10.036,2671.14,0.305,3.513,0.254,35.384,1383.185,0.111,1.808,2.0,0.72,1.5,5.032
5832.726,0.149,2.036,0.336,0.504,9.405,2530.3,0.311,3.575,0.25,35.262,1594.26,0.063,2.134,5.0,0.611,1.4,5.376
5847.661,0.149,2.035,0.342,0.505,9.983,2531.807,0.315,3.609,0.25,35.262,1594.26,0.063,2.146,4.0,0.602,1.4,5.43
5816.657,0.149,1.001,0.341,0.505,10.018,2630.016,0.287,1.043,0.252,35.307,1202.06,0.702,-3.019,4.0,0.0,0.0,3.295
5770.281,0.149,1.001,0.344,0.505,9.246,2559.74,0.312,1.624,0.249,32.948,1214.673,0.536,-1.612,7.0,0.0,0.0,3.639
5770.281,0.149,1.196,0.344,0.505,10.136,2661.516,0.312,3.482,0.249,32.948,1214.673,0.402,0.815,5.0,1.229,1.9,3.673
4340.33,0.163,1.424,0.341,0.402,10.268,2673.97,0.287,2.342,0.249,33.083,1213.216,0.331,0.552,9.0,1.314,1.9,4.006
5408.385,0.138,1.801,0.335,0.505,9.818,2696.725,0.277,3.595,0.247,35.36,1305.266,0.13,1.366,6.0,0.918,1.7,4.273
5327.735,0.164,1.243,0.336,0.416,10.128,2672.025,0.28,2.376,0.248,32.954,1201.959,0.378,0.416,8.0,1.636,2.25,3.391
5795.264,0.149,2.072,0.34,0.505,9.935,2632.16,0.311,3.575,0.25,35.319,1608.519,0.095,2.054,2.0,0.641,1.4,5.351
5791.6,0.149,1.138,0.344,0.505,9.291,2692.994,0.287,1.071,0.25,35.472,1213.124,0.694,-3.348,5.0,0.0,0.0,3.673
5284.073,0.15,1.711,0.344,0.472,10.549,2680.773,0.278,3.503,0.253,32.718,1284.643,0.144,1.159,7.0,1.015,1.75,4.403
4463.828,0.154,1.711,0.33,0.397,10.552,2681.192,0.288,2.889,0.252,32.482,1284.721,0.23,0.851,9.0,1.174,1.8,4.2
5790.913,0.149,1.049,0.344,0.504,9.737,2632.432,0.271,1.325,0.25,33.022,1202.515,0.621,-2.704,7.0,0.0,0.0,3.699
5331.821,0.151,1.798,0.34,0.469,9.177,2631.663,0.271,3.543,0.257,32.97,1213.341,0.191,1.014,8.0,1.091,1.8,4.147
4532.318,0.149,1.095,0.344,0.515,9.246,2682.449,0.287,1.258,0.25,33.07,1202.476,0.641,-3.217,7.0,0.0,0.0,3.31
4340.33,0.164,1.424,0.341,0.402,10.268,2673.97,0.289,2.342,0.269,33.083,1201.957,0.331,0.475,10.0,1.62,2.25,3.777
5794.236,0.146,1.486,0.344,0.505,10.002,2669.819,0.294,3.522,0.257,35.42,1208.37,0.257,1.229,3.0,0.992,1.65,4.602
5331.821,0.151,1.798,0.342,0.469,9.729,2631.663,0.271,2.857,0.272,32.97,1213.341,0.191,0.91,10.0,1.155,1.85,4.399
5792.986,0.149,2.053,0.336,0.505,9.402,2546.783,0.312,3.548,0.25,35.389,1601.224,0.067,2.092,3.0,0.627,1.35,5.497
5817.918,0.15,1.05,0.351,0.48,10.12,2679.62,0.31,1.553,0.253,33.122,1201.913,0.556,-2.484,5.0,0.0,0.0,3.49
5817.736,0.15,1.045,0.358,0.504,10.12,2582.565,0.31,1.621,0.249,33.122,1201.913,0.537,-1.916,5.0,0.0,0.0,3.781
5770.281,0.149,1.014,0.344,0.505,9.246,2559.47,0.312,1.622,0.249,32.948,1214.8,0.537,-2.279,7.0,0.0,0.0,3.85
5308.648,0.146,1.581,0.344,0.512,10.05,2669.295,0.287,3.495,0.246,35.516,1201.963,0.21,1.147,4.0,1.035,1.75,4.306
5795.571,0.149,1.022,0.344,0.505,9.246,2629.997,0.288,1.164,0.249,35.309,1232.727,0.667,-3.292,5.0,0.0,0.0,3.324
5795.218,0.151,2.066,0.341,0.505,9.291,2604.192,0.278,3.577,0.25,35.377,1258.731,0.161,1.655,3.0,0.775,1.55,4.787
5333.799,0.151,1.478,0.344,0.505,9.729,2681.233,0.289,3.577,0.253,35.274,1245.32,0.261,0.946,6.0,1.149,1.8,4.246
5402.991,0.146,1.051,0.358,0.484,9.237,2683.635,0.307,1.568,0.248,33.066,1202.614,0.552,-2.421,7.0,0.0,0.0,3.678
5338.125,0.164,1.416,0.364,0.416,10.126,2673.562,0.288,2.453,0.269,33.084,1201.959,0.299,0.811,9.0,1.215,1.85,3.891
5802.269,0.155,1.794,0.359,0.511,10.036,2671.716,0.305,3.513,0.254,35.384,1383.185,0.111,1.77,3.0,0.744,1.5,5.06
5790.913,0.149,1.095,0.344,0.504,9.292,2673.953,0.287,1.239,0.25,34.842,1202.515,0.646,-3.212,6.0,0.0,0.0,3.501
5795.218,0.149,1.0,0.341,0.505,9.912,2631.148,0.32,1.193,0.252,35.361,1202.06,0.659,-2.909,4.0,0.0,0.0,3.433
4532.318,0.149,1.095,0.344,0.504,9.309,2683.126,0.287,1.321,0.25,33.07,1202.476,0.623,-2.922,7.0,0.0,0.0,3.518
5817.313,0.149,1.519,0.344,0.504,9.31,2683.126,0.287,3.443,0.25,33.111,1202.514,0.241,0.975,5.0,1.134,1.8,4.145
5831.573,0.155,2.049,0.359,0.503,10.148,2545.59,0.305,3.513,0.265,35.322,1383.185,0.078,1.897,4.0,0.68,1.5,5.005
5794.136,0.146,1.494,0.344,0.505,10.002,2669.819,0.311,3.522,0.257,35.42,1208.37,0.253,1.315,3.0,0.95,1.65,4.708
5845.589,0.149,2.053,0.336,0.505,9.402,2546.783,0.312,3.548,0.25,35.389,1601.224,0.067,1.929,4.0,0.678,1.5,5.339
5294.142,0.146,1.244,0.342,0.416,10.126,2656.829,0.288,3.514,0.25,32.954,1201.959,0.378,0.603,6.0,1.425,2.1,3.672
5795.218,0.15,2.066,0.351,0.413,10.115,2680.029,0.288,3.577,0.25,35.335,1258.731,0.174,1.535,3.0,0.827,1.6,4.77
5817.313,0.149,1.001,0.344,0.504,9.31,2631.9,0.31,1.323,0.252,33.122,1202.514,0.622,-2.544,6.0,0.0,0.0,3.471
5795.696,0.155,1.992,0.344,0.503,10.036,2669.295,0.305,3.521,0.254,35.989,1376.847,0.11,1.819,3.0,0.719,1.5,4.988
5794.231,0.149,1.014,0.341,0.505,10.453,2631.64,0.31,1.196,0.252,35.361,1202.041,0.658,-3.034,5.0,0.0,0.0,3.506
5418.785,0.146,2.05,0.358,0.503,9.285,2557.08,0.305,3.513,0.25,32.765,1383.245,0.078,1.57,5.0,0.811,1.6,4.698
5840.53,0.146,1.713,0.344,0.505,10.002,2681.617,0.294,3.498,0.257,35.42,1208.25,0.195,1.53,4.0,0.843,1.6,4.655
5795.638,0.146,1.363,0.344,0.505,9.294,2657.011,0.288,3.529,0.25,35.451,1202.512,0.319,0.843,4.0,1.19,1.8,4.211
5343.072,0.149,1.456,0.342,0.416,10.126,2673.534,0.288,2.411,0.25,32.954,1201.959,0.311,0.934,7.0,1.161,1.85,4.156
5338.125,0.164,1.416,0.364,0.416,10.126,2673.562,0.325,2.453,0.269,33.019,1201.959,0.299,0.78,10.0,1.239,1.85,3.824
5321.475,0.15,1.801,0.344,0.505,9.822,2696.771,0.278,3.59,0.257,32.984,1248.647,0.168,1.252,6.0,0.961,1.7,4.434
4712.75,0.156,1.923,0.343,0.509,9.926,2408.233,0.291,3.54,0.251,35.447,1494.051,0.187,1.873,1.0,0.704,1.5,5.223
4878.265,0.147,1.436,0.347,0.513,8.884,2589.926,0.317,1.022,0.244,35.508,1227.631,0.708,-3.157,6.0,0.0,0.0,3.642
5038.842,0.135,1.668,0.353,0.424,11.251,2695.801,0.336,3.141,0.25,35.518,1338.237,0.166,1.204,9.0,0.997,1.75,4.445
5645.547,0.146,1.923,0.346,0.506,9.926,2403.827,0.291,3.545,0.251,35.517,1494.171,0.038,2.068,1.0,0.629,1.4,5.304
5799.278,0.15,1.96,0.343,0.489,9.692,2390.296,0.291,3.54,0.251,35.518,1521.093,0.031,2.048,3.0,0.644,1.4,5.361
4330.386,0.156,1.923,0.342,0.521,9.926,2408.233,0.291,3.54,0.253,35.447,1215.294,0.253,1.456,2.0,0.868,1.65,4.505
4709.113,0.144,1.239,0.392,0.495,11.015,2399.28,0.311,1.155,0.251,35.512,1280.01,0.67,-0.216,6.0,1.599,1.9,4.518
5046.109,0.144,1.244,0.338,0.494,11.015,2408.663,0.305,1.14,0.25,35.605,1244.861,0.674,-1.908,5.0,0.0,0.0,3.715
6401.438,0.154,1.926,0.347,0.516,10.992,2579.503,0.295,3.292,0.252,35.507,1342.707,0.105,1.722,5.0,0.753,1.5,5.129
4878.265,0.147,1.293,0.347,0.513,9.254,2410.078,0.312,1.127,0.244,35.508,1207.575,0.678,-2.443,5.0,0.0,0.0,3.552
4873.023,0.156,1.436,0.27,0.52,9.585,2598.941,0.285,1.136,0.253,35.229,1210.451,0.675,-2.763,8.0,0.0,0.0,3.036
5054.894,0.144,1.08,0.347,0.494,11.073,2406.608,0.312,1.355,0.256,33.878,1303.637,0.613,0.314,6.0,1.676,2.05,3.888
5160.93,0.146,1.96,0.393,0.499,9.478,2654.87,0.299,3.179,0.251,34.115,1320.926,0.123,1.362,7.0,0.915,1.7,4.571
4883.169,0.144,1.062,0.348,0.495,9.475,2586.892,0.299,1.371,0.25,33.865,1242.48,0.608,-2.405,7.0,0.0,0.0,3.743
5038.842,0.135,1.702,0.346,0.424,11.177,2689.155,0.323,3.141,0.25,35.518,1347.745,0.152,1.224,8.0,0.985,1.7,4.572
4932.755,0.154,1.915,0.338,0.519,11.065,2591.683,0.29,3.265,0.25,35.512,1320.494,0.15,1.243,6.0,0.977,1.7,4.557
5645.547,0.156,1.899,0.343,0.489,9.932,2565.646,0.291,3.54,0.259,35.454,1495.084,0.067,1.917,4.0,0.689,1.45,5.234
5055.588,0.155,1.923,0.346,0.509,9.949,2683.752,0.297,3.53,0.251,35.616,1229.562,0.18,1.299,3.0,0.946,1.7,4.263
4878.265,0.147,1.436,0.347,0.513,8.882,2589.926,0.317,1.028,0.244,35.508,1227.728,0.706,-2.901,6.0,0.0,0.0,3.685
4426.663,0.155,1.709,0.274,0.424,9.472,2665.873,0.298,3.534,0.25,35.732,1209.102,0.237,0.688,8.0,1.251,1.9,3.688
5046.109,0.144,1.244,0.346,0.495,10.653,2408.476,0.311,1.154,0.255,35.508,1280.01,0.67,0.167,5.0,1.909,2.25,4.022
4780.001,0.145,1.335,0.342,0.519,9.284,2633.601,0.29,1.119,0.25,35.512,1210.558,0.68,-2.659,6.0,0.0,0.0,3.438
5043.864,0.144,1.328,0.343,0.494,9.45,2588.851,0.29,1.151,0.251,35.609,1221.369,0.671,-2.373,6.0,0.0,0.0,3.792
4622.271,0.155,1.931,0.343,0.508,10.519,2629.382,0.291,3.533,0.25,35.447,1278.363,0.203,1.194,4.0,0.995,1.7,4.581
6299.488,0.155,1.975,0.34,0.507,9.611,2408.795,0.292,3.54,0.244,35.517,1493.98,0.086,1.805,2.0,0.732,1.5,5.26
5040.492,0.155,1.923,0.343,0.508,9.953,2628.772,0.288,3.534,0.25,35.435,1278.363,0.148,1.532,3.0,0.83,1.65,4.369
5038.542,0.135,1.73,0.347,0.425,11.315,2689.155,0.312,3.218,0.25,35.506,1247.378,0.168,1.013,8.0,1.094,1.8,4.241
4780.908,0.145,1.922,0.346,0.507,9.496,2599.077,0.323,2.895,0.216,35.512,1235.783,0.176,1.134,6.0,1.03,1.75,4.418
4716.385,0.144,1.23,0.346,0.509,11.043,2391.886,0.318,1.14,0.25,35.442,1496.528,0.674,0.917,4.0,1.159,1.7,5.146
5000.445,0.155,1.975,0.346,0.507,9.942,2391.799,0.291,3.545,0.251,35.517,1494.447,0.138,1.917,1.0,0.679,1.5,5.189
5165.364,0.155,1.931,0.343,0.508,10.676,2656.852,0.29,3.534,0.25,35.447,1320.926,0.119,1.514,4.0,0.844,1.65,4.542
4874.627,0.153,1.931,0.348,0.508,10.519,2627.878,0.313,3.537,0.25,35.447,1328.985,0.16,1.318,4.0,0.927,1.65,4.584
5165.364,0.155,1.931,0.343,0.508,10.676,2656.852,0.29,3.537,0.25,35.447,1213.424,0.191,1.264,4.0,0.965,1.7,4.237
6229.584,0.155,1.906,0.343,0.489,9.941,2391.891,0.291,3.54,0.251,35.449,1494.445,0.074,1.928,2.0,0.681,1.45,5.274
5645.547,0.146,1.915,0.338,0.506,9.926,2587.839,0.29,3.256,0.25,35.517,1491.977,0.076,1.895,4.0,0.695,1.45,5.28
5165.364,0.148,1.96,0.338,0.517,11.262,2656.346,0.29,3.139,0.25,35.516,1320.495,0.126,1.29,5.0,0.947,1.7,4.542
4933.222,0.154,1.922,0.346,0.42,11.064,2695.477,0.29,3.147,0.25,35.375,1246.923,0.169,1.174,6.0,1.012,1.75,4.259
6299.285,0.155,1.923,0.343,0.519,9.953,2403.97,0.299,3.531,0.243,35.443,1231.788,0.179,1.773,2.0,0.734,1.55,4.993
4714.087,0.155,1.923,0.343,0.509,9.953,2399.499,0.299,3.53,0.251,35.443,1229.562,0.187,1.498,2.0,0.854,1.65,4.557
4932.755,0.154,1.634,0.338,0.42,11.072,2691.576,0.29,3.141,0.25,35.378,1320.494,0.183,0.813,7.0,1.195,1.8,4.03
6151.754,0.155,1.923,0.343,0.507,9.926,2403.919,0.291,3.54,0.251,35.448,1494.169,0.061,2.049,1.0,0.653,1.45,5.43
5645.547,0.146,1.96,0.343,0.487,9.681,2404.374,0.291,3.395,0.25,35.491,1534.003,0.032,2.039,3.0,0.643,1.4,5.376
6157.745,0.155,1.923,0.343,0.509,9.926,2403.907,0.291,3.54,0.249,35.447,1494.054,0.062,2.033,1.0,0.66,1.45,5.436
4822.087,0.145,1.922,0.346,0.507,9.496,2504.358,0.312,3.397,0.216,35.512,1235.783,0.176,1.285,5.0,0.955,1.7,4.462
5716.664,0.146,1.925,0.347,0.507,9.92,2403.827,0.291,3.545,0.25,35.727,1494.171,0.037,1.997,2.0,0.67,1.5,5.452
4886.928,0.146,1.393,0.346,0.493,9.268,2407.606,0.29,1.134,0.244,35.449,1496.878,0.676,0.812,4.0,1.213,1.75,4.711
5054.894,0.155,1.08,0.347,0.494,11.073,2406.608,0.312,1.399,0.256,33.851,1303.637,0.6,0.447,6.0,1.534,2.05,4.223
5645.547,0.156,1.899,0.343,0.489,9.932,2517.686,0.291,3.54,0.259,35.454,1495.084,0.05,1.923,4.0,0.684,1.5,4.958
5645.547,0.156,1.899,0.343,0.489,9.932,2565.646,0.291,3.54,0.251,35.454,1495.084,0.067,1.96,3.0,0.671,1.4,5.257
5796.368,0.153,1.026,0.343,0.496,8.159,2690.118,0.317,1.205,0.246,33.356,1225.938,0.656,-3.396,6.0,0.0,0.0,3.309
5795.288,0.153,1.947,0.343,0.504,10.931,2647.818,0.3,1.003,0.246,33.291,1493.245,0.713,0.676,4.0,1.267,1.75,4.534
5781.968,0.156,2.001,0.356,0.515,10.831,2601.866,0.307,3.565,0.253,32.54,1492.772,0.083,1.965,3.0,0.651,1.5,4.875
5296.335,0.166,1.008,0.237,0.508,10.845,2688.772,0.345,1.301,0.232,33.752,1223.532,0.628,-3.028,11.0,0.0,0.0,3.343
5795.288,0.153,1.947,0.343,0.516,9.878,2647.818,0.299,3.543,0.246,33.962,1493.245,0.101,1.893,2.0,0.677,1.45,5.226
5795.288,0.153,1.947,0.343,0.517,9.878,2637.538,0.299,3.543,0.246,33.982,1493.245,0.097,1.977,2.0,0.649,1.4,5.145
5781.445,0.153,1.025,0.345,0.481,10.931,2697.348,0.317,1.122,0.246,33.359,1507.214,0.679,-0.852,5.0,0.0,0.0,4.446
5296.335,0.166,1.714,0.342,0.508,10.845,2660.382,0.345,3.418,0.232,33.75,1223.532,0.184,1.069,9.0,1.065,1.75,4.321
5778.625,0.174,1.686,0.305,0.482,11.12,2648.541,0.298,3.422,0.255,33.57,1492.843,0.16,1.416,6.0,0.884,1.6,4.978
4450.334,0.171,1.444,0.343,0.357,8.057,2669.891,0.298,3.418,0.246,33.798,1213.714,0.286,0.795,8.0,1.209,1.8,4.015
5796.514,0.169,1.026,0.34,0.512,8.107,2642.013,0.319,1.824,0.247,32.184,1214.003,0.487,0.164,7.0,1.884,2.3,3.621
5986.926,0.156,1.196,0.349,0.515,10.643,2689.809,0.299,3.517,0.246,33.572,1224.978,0.402,0.912,6.0,1.169,1.8,4.598
5774.546,0.156,1.813,0.343,0.495,10.529,2621.399,0.298,3.417,0.246,33.799,1384.157,0.094,1.663,5.0,0.771,1.55,4.986
5259.959,0.157,2.01,0.341,0.509,10.717,2607.196,0.298,3.422,0.253,32.089,1492.772,0.096,1.767,4.0,0.717,1.5,5.11
5796.335,0.155,1.025,0.34,0.494,8.059,2690.115,0.338,1.901,0.246,32.105,1237.614,0.488,-1.304,7.0,0.0,0.0,3.547
5577.306,0.166,1.797,0.342,0.51,10.842,2666.158,0.307,3.417,0.246,33.062,1391.299,0.109,1.507,7.0,0.842,1.65,4.573
5795.668,0.156,1.447,0.349,0.515,9.849,2690.283,0.299,3.517,0.245,33.572,1500.768,0.276,1.454,3.0,0.871,1.6,4.927
5803.506,0.156,1.081,0.237,0.516,8.406,2689.384,0.299,1.294,0.253,33.541,1220.343,0.63,-2.908,7.0,2.126,2.1,3.632
5296.335,0.168,1.714,0.342,0.507,11.055,2641.521,0.335,3.425,0.246,33.566,1227.381,0.182,1.143,8.0,1.023,1.75,4.42
5310.44,0.156,1.018,0.343,0.516,8.032,2688.332,0.299,1.741,0.253,32.031,1222.47,0.503,-1.977,7.0,0.0,0.0,3.904
5803.506,0.169,1.025,0.237,0.496,11.04,2689.439,0.299,1.294,0.246,32.168,1213.149,0.63,-2.912,8.0,0.0,0.0,3.392
5569.922,0.169,1.01,0.237,0.518,11.04,2689.439,0.299,1.294,0.256,33.837,1213.149,0.63,-3.342,9.0,0.0,0.0,3.328
5320.149,0.166,1.604,0.343,0.465,10.842,2660.187,0.302,3.417,0.246,33.752,1235.777,0.198,0.974,8.0,1.106,1.8,4.244
5774.293,0.156,1.028,0.264,0.496,8.118,2689.546,0.318,1.455,0.245,33.106,1200.926,0.584,-2.167,7.0,0.0,0.0,3.577
5948.931,0.156,1.494,0.344,0.515,8.164,2650.155,0.298,3.514,0.246,33.371,1209.289,0.253,1.21,6.0,0.996,1.7,4.71
5783.045,0.156,1.025,0.337,0.496,8.159,2691.665,0.318,1.399,0.246,33.995,1212.665,0.6,-2.646,6.0,0.0,0.0,3.376
5774.576,0.156,1.012,0.341,0.496,10.767,2621.636,0.31,1.515,0.246,33.025,1492.798,0.567,0.662,5.0,1.292,1.8,4.433
5796.368,0.156,1.027,0.343,0.511,8.159,2690.158,0.319,1.248,0.246,32.606,1222.656,0.643,-3.308,6.0,0.0,0.0,3.428
5318.781,0.156,2.025,0.343,0.514,10.812,2690.502,0.298,3.422,0.246,32.051,1492.772,0.119,1.636,4.0,0.776,1.55,5.093
5796.335,0.154,1.102,0.34,0.494,8.059,2690.212,0.338,1.896,0.246,32.105,1222.47,0.458,0.398,7.0,1.482,1.9,4.177
5784.174,0.156,1.004,0.34,0.512,10.918,2689.132,0.277,1.827,0.246,32.185,1210.113,0.498,-1.644,6.0,1.705,1.95,3.84
5839.476,0.153,1.102,0.342,0.494,8.201,2677.131,0.338,1.954,0.246,31.955,1222.363,0.449,-1.682,8.0,0.0,0.0,3.608
5794.673,0.169,1.027,0.34,0.511,8.158,2642.166,0.319,1.396,0.25,32.606,1222.915,0.601,-2.695,7.0,0.0,0.0,3.68
5796.335,0.154,1.102,0.34,0.511,8.108,2690.212,0.338,1.822,0.246,32.105,1222.47,0.479,0.321,7.0,1.788,2.3,3.972
5781.967,0.156,1.177,0.344,0.515,10.643,2649.246,0.298,3.514,0.253,33.572,1209.289,0.411,0.886,5.0,1.183,1.8,4.215
5629.073,0.17,1.025,0.343,0.488,8.032,2689.12,0.264,1.896,0.251,32.044,1205.888,0.488,-1.939,9.0,0.0,0.0,3.927
4454.805,0.171,1.466,0.341,0.357,8.107,2699.275,0.297,3.299,0.246,33.324,1213.714,0.286,0.634,9.0,1.274,1.85,3.603
5781.963,0.171,2.048,0.341,0.514,8.245,2605.806,0.317,3.427,0.246,33.359,1247.018,0.176,1.322,5.0,0.926,1.7,4.316
5839.476,0.153,1.102,0.343,0.494,8.059,2677.131,0.338,1.896,0.246,32.059,1222.47,0.458,-1.691,8.0,0.0,0.0,3.818
5796.368,0.153,1.026,0.343,0.496,8.159,2690.118,0.317,1.428,0.246,33.987,1225.938,0.592,-2.09,6.0,0.0,0.0,3.781
5675.708,0.156,1.028,0.265,0.496,8.118,2691.791,0.31,1.459,0.245,33.346,1200.522,0.583,-2.847,8.0,0.0,0.0,3.327
5778.671,0.156,1.001,0.345,0.515,10.842,2644.722,0.309,1.503,0.256,33.56,1492.798,0.571,0.249,5.0,1.781,2.15,4.188
5775.728,0.156,1.474,0.344,0.515,8.374,2649.246,0.298,3.51,0.253,33.56,1492.772,0.263,1.514,4.0,0.852,1.6,5.172
5781.968,0.156,1.972,0.337,0.515,10.842,2648.541,0.298,3.422,0.246,33.976,1492.772,0.102,1.852,3.0,0.698,1.5,5.221
5256.212,0.156,1.666,0.298,0.482,8.072,2666.594,0.293,3.457,0.246,33.207,1234.587,0.193,1.166,7.0,1.012,1.7,4.275
5999.894,0.156,1.184,0.343,0.515,10.643,2689.135,0.264,3.517,0.246,33.572,1224.166,0.408,0.878,7.0,1.175,1.8,4.239
5781.968,0.156,2.009,0.345,0.515,10.84,2605.417,0.298,3.428,0.253,33.976,1492.772,0.084,1.895,3.0,0.681,1.45,5.091
5795.463,0.156,1.456,0.337,0.515,10.818,2690.114,0.298,3.421,0.245,33.572,1500.768,0.272,1.475,4.0,0.872,1.6,4.969
5318.781,0.153,2.025,0.343,0.493,10.785,2690.502,0.298,3.422,0.246,32.051,1233.368,0.178,1.226,5.0,0.974,1.7,4.514
5259.959,0.157,2.01,0.341,0.509,10.717,2607.196,0.298,3.422,0.253,32.006,1385.981,0.098,1.589,5.0,0.789,1.55,5.02
5353.233,0.139,1.844,0.363,0.47,11.367,2606.686,0.344,3.052,0.278,32.78,1361.794,0.147,1.2,11.0,0.986,1.7,4.621
5487.8,0.144,1.957,0.347,0.477,10.15,2558.275,0.309,3.391,0.253,35.685,1491.917,0.064,1.811,2.0,0.722,1.45,5.25
5247.05,0.147,1.111,0.349,0.483,10.107,2589.988,0.297,1.145,0.221,35.553,1200.831,0.673,-3.475,6.0,2.149,2.05,3.441
5320.274,0.147,1.111,0.349,0.487,10.107,2589.988,0.297,1.145,0.254,35.553,1200.831,0.673,-3.455,5.0,0.0,0.0,3.305
5637.893,0.155,2.056,0.337,0.483,10.082,2515.183,0.308,3.612,0.248,35.56,1464.512,0.046,2.21,3.0,0.584,1.4,5.264
5470.168,0.144,1.447,0.331,0.487,10.06,2607.076,0.314,3.4,0.252,35.559,1238.368,0.276,0.971,5.0,1.139,1.85,4.283
5319.261,0.144,1.016,0.349,0.483,10.088,2666.003,0.298,1.209,0.254,35.553,1492.493,0.655,-0.679,4.0,0.0,0.0,4.726
5310.301,0.143,1.005,0.352,0.486,9.42,2624.817,0.314,1.682,0.252,32.61,1238.258,0.519,-1.735,7.0,0.0,0.0,3.253
4931.788,0.143,1.961,0.349,0.487,10.115,2674.614,0.314,1.429,0.252,32.673,1201.184,0.592,0.572,5.0,1.315,1.8,4.134
5383.971,0.142,1.043,0.33,0.483,11.965,2641.705,0.278,1.29,0.216,32.842,1203.295,0.631,-3.087,10.0,0.0,0.0,3.486
5319.261,0.149,1.012,0.349,0.483,9.897,2596.858,0.298,1.229,0.254,35.553,1235.666,0.649,-1.639,5.0,1.778,2.05,3.96
5302.529,0.142,1.003,0.349,0.487,10.112,2553.014,0.301,1.675,0.253,32.61,1203.195,0.521,-2.25,7.0,0.0,0.0,3.501
5356.385,0.139,1.961,0.349,0.483,10.085,2606.351,0.298,3.409,0.253,33.146,1428.7,0.084,1.664,5.0,0.765,1.55,4.797
5341.065,0.149,2.05,0.348,0.478,9.861,2637.452,0.277,3.403,0.248,32.939,1344.217,0.104,1.541,4.0,0.819,1.6,4.658
5356.385,0.139,1.843,0.337,0.47,10.085,2592.357,0.298,3.409,0.253,32.785,1439.086,0.079,1.474,7.0,0.843,1.65,4.762
5572.892,0.143,2.062,0.347,0.484,10.107,2516.831,0.308,3.597,0.248,35.525,1492.713,0.047,2.06,2.0,0.63,1.45,5.221
4933.675,0.143,2.042,0.347,0.487,10.09,2674.614,0.302,3.43,0.247,35.614,1201.184,0.199,1.3,3.0,0.945,1.7,4.196
5346.14,0.139,1.844,0.337,0.47,11.367,2592.402,0.313,3.398,0.252,32.78,1258.24,0.161,1.044,8.0,1.067,1.8,4.356
5349.227,0.147,1.844,0.337,0.47,10.109,2595.985,0.312,3.398,0.255,32.78,1202.093,0.199,1.058,6.0,1.067,1.8,4.349
5247.507,0.141,1.008,0.349,0.483,10.12,2623.115,0.299,1.249,0.22,34.723,1223.573,0.643,-3.141,8.0,0.0,0.0,3.343
5312.659,0.141,1.009,0.349,0.483,11.599,2623.115,0.296,1.254,0.22,34.69,1223.573,0.642,-3.048,9.0,0.0,0.0,3.562
5304.898,0.143,1.882,0.337,0.47,10.059,2595.955,0.307,3.398,0.255,32.78,1364.918,0.09,1.446,6.0,0.874,1.65,4.612
5536.352,0.139,1.844,0.344,0.47,10.226,2606.686,0.283,3.391,0.228,32.78,1361.794,0.092,1.235,9.0,0.963,1.7,4.557
5259.63,0.143,1.009,0.349,0.483,9.673,2684.337,0.314,1.638,0.218,32.576,1230.965,0.532,-2.652,8.0,0.0,0.0,3.744
4931.788,0.143,1.961,0.349,0.487,10.115,2674.614,0.314,1.504,0.252,32.673,1201.184,0.57,0.773,5.0,1.226,1.8,4.411
5380.64,0.142,1.004,0.33,0.483,10.151,2641.705,0.278,1.657,0.216,32.842,1203.295,0.527,-2.413,9.0,0.0,0.0,3.234
5314.687,0.147,1.001,0.349,0.483,10.108,2684.51,0.315,1.554,0.255,32.268,1232.118,0.556,-1.978,6.0,0.0,0.0,3.943
5353.37,0.139,2.04,0.337,0.47,11.367,2592.402,0.301,3.398,0.253,32.78,1361.794,0.137,1.235,7.0,0.961,1.7,4.569
5314.687,0.147,1.001,0.347,0.483,10.108,2684.51,0.29,1.525,0.255,32.307,1232.118,0.564,-2.121,6.0,0.0,0.0,3.727
4931.788,0.143,2.042,0.349,0.487,10.115,2674.614,0.314,1.562,0.252,32.673,1201.184,0.554,0.945,5.0,1.14,1.8,4.527
5340.672,0.139,2.05,0.348,0.487,9.991,2632.254,0.284,3.415,0.254,32.798,1337.619,0.108,1.457,5.0,0.856,1.6,4.597
5490.405,0.143,2.056,0.349,0.483,10.086,2516.777,0.308,3.594,0.248,35.56,1464.832,0.053,1.82,3.0,0.714,1.5,5.231
5487.8,0.144,1.975,0.349,0.477,10.092,2558.275,0.3,3.676,0.253,35.685,1491.917,0.064,1.788,3.0,0.734,1.5,5.259
5327.078,0.143,1.179,0.349,0.519,10.106,2688.423,0.277,1.225,0.257,32.732,1201.406,0.65,-3.286,6.0,0.0,0.0,3.436
5311.336,0.14,1.013,0.345,0.483,9.543,2605.992,0.278,1.289,0.215,34.618,1202.666,0.632,-2.734,9.0,0.0,0.0,3.564
5346.145,0.146,1.862,0.344,0.47,10.054,2595.955,0.309,3.398,0.256,32.78,1270.963,0.153,1.377,6.0,0.894,1.7,4.553
5637.282,0.143,2.065,0.337,0.483,10.082,2517.084,0.308,3.612,0.248,35.56,1464.037,0.047,1.987,3.0,0.652,1.45,5.185
5398.602,0.139,1.819,0.344,0.42,10.176,2607.532,0.285,3.394,0.227,32.837,1234.511,0.177,0.836,9.0,1.178,1.8,4.19
5399.977,0.144,1.008,0.347,0.5,10.087,2623.078,0.298,1.266,0.254,34.833,1202.222,0.638,-2.848,6.0,0.0,0.0,3.536
4931.788,0.143,1.931,0.337,0.487,10.115,2674.055,0.314,3.449,0.252,32.563,1208.92,0.194,1.207,4.0,0.981,1.7,4.485
5333.69,0.156,1.836,0.343,0.483,10.108,2682.571,0.308,3.611,0.255,32.311,1232.118,0.179,1.155,5.0,1.022,1.7,4.548
5319.261,0.144,1.012,0.349,0.483,10.088,2596.593,0.298,1.167,0.254,35.553,1235.677,0.667,-2.991,5.0,0.0,0.0,3.469
5346.14,0.143,1.863,0.337,0.47,10.058,2595.955,0.313,3.398,0.257,32.78,1258.24,0.161,1.132,6.0,1.021,1.75,4.463
4874.074,0.143,1.111,0.349,0.483,10.089,2679.408,0.3,1.148,0.255,35.435,1200.831,0.672,-3.232,5.0,0.0,0.0,3.464
5399.983,0.144,1.008,0.347,0.5,10.088,2623.078,0.298,1.249,0.254,34.78,1202.222,0.643,-2.891,6.0,0.0,0.0,3.514
5246.855,0.139,1.96,0.349,0.488,10.072,2623.224,0.314,3.434,0.245,32.772,1355.842,0.096,1.508,5.0,0.834,1.6,4.736
4955.326,0.148,2.044,0.349,0.486,10.013,2674.634,0.311,3.538,0.255,35.57,1240.801,0.173,1.459,3.0,0.864,1.65,4.274
5312.11,0.147,1.012,0.347,0.514,10.088,2596.593,0.314,1.168,0.254,35.553,1231.896,0.666,-2.86,5.0,0.0,0.0,3.304
5507.925,0.143,2.056,0.349,0.484,10.083,2516.777,0.308,3.597,0.248,35.56,1492.713,0.05,2.016,2.0,0.647,1.45,5.284
5308.893,0.143,1.005,0.349,0.486,9.93,2606.244,0.308,1.682,0.253,32.806,1236.405,0.519,-1.682,6.0,0.0,0.0,3.772
4405.718,0.148,1.141,0.343,0.523,9.938,2677.496,0.413,1.299,0.245,32.975,1264.344,0.629,-2.124,7.0,0.0,0.0,3.634
4674.612,0.159,1.724,0.25,0.398,8.514,2687.592,0.301,3.63,0.265,35.995,1265.037,0.286,0.648,11.0,1.276,1.85,3.973
5986.002,0.149,1.996,0.342,0.516,10.103,2439.991,0.302,3.453,0.257,35.426,1456.417,0.032,1.995,3.0,0.659,1.45,5.445
4710.692,0.14,1.075,0.249,0.401,8.454,2689.679,0.298,1.644,0.245,32.316,1232.75,0.53,-0.55,10.0,0.0,0.0,3.626
4405.718,0.148,1.126,0.343,0.522,9.938,2677.475,0.384,1.446,0.245,32.975,1264.339,0.587,-1.867,7.0,0.0,0.0,3.492
4674.612,0.149,1.446,0.266,0.371,8.531,2671.224,0.309,3.608,0.278,32.983,1270.478,0.277,0.77,9.0,1.226,1.85,3.851
4891.027,0.155,1.203,0.345,0.499,10.11,2677.358,0.292,1.372,0.245,32.991,1220.677,0.608,-2.121,6.0,0.0,0.0,3.597
6104.198,0.148,1.807,0.342,0.517,10.11,2439.131,0.297,3.451,0.245,35.426,1393.637,0.097,1.553,4.0,0.826,1.6,4.999
4949.8,0.14,1.726,0.338,0.515,9.182,2683.727,0.305,3.606,0.25,32.271,1288.183,0.147,1.173,7.0,1.009,1.7,4.707
6103.373,0.15,1.809,0.342,0.499,10.115,2689.509,0.291,3.666,0.257,35.602,1393.271,0.119,1.517,5.0,0.844,1.6,4.966
4949.8,0.159,1.723,0.341,0.414,9.177,2668.397,0.295,3.51,0.252,36.064,1273.318,0.172,0.98,8.0,1.106,1.75,4.393
5995.771,0.15,1.994,0.343,0.517,9.896,2517.144,0.302,3.456,0.253,35.411,1433.15,0.047,1.762,3.0,0.733,1.55,5.068
4994.638,0.147,1.141,0.343,0.5,9.901,2689.679,0.298,1.639,0.257,32.306,1269.924,0.532,0.16,6.0,1.865,2.25,3.758
5995.098,0.148,1.995,0.342,0.517,10.11,2439.131,0.302,3.451,0.244,35.426,1457.212,0.034,1.977,3.0,0.673,1.45,5.468
5996.894,0.151,1.981,0.358,0.504,10.033,2667.823,0.291,3.56,0.25,35.559,1315.733,0.123,1.694,3.0,0.767,1.55,4.963
4902.476,0.147,1.713,0.346,0.408,9.869,2668.165,0.295,3.569,0.252,35.62,1269.905,0.184,1.062,5.0,1.069,1.75,4.31
4551.873,0.147,1.152,0.344,0.57,9.563,2689.679,0.305,1.778,0.245,32.311,1234.247,0.492,0.192,8.0,1.807,2.2,3.589
6049.56,0.147,1.844,0.342,0.483,9.911,2665.861,0.301,3.4,0.25,35.589,1402.145,0.109,1.549,4.0,0.835,1.55,4.916
4901.527,0.147,1.808,0.341,0.504,9.887,2655.002,0.295,3.4,0.25,35.596,1244.78,0.17,1.283,4.0,0.959,1.7,4.403
5995.777,0.159,1.726,0.342,0.518,10.109,2672.729,0.292,3.639,0.244,35.427,1454.424,0.137,1.497,6.0,0.85,1.55,5.039
4940.858,0.15,1.984,0.341,0.504,10.03,2696.982,0.291,3.4,0.237,35.497,1287.687,0.148,1.353,4.0,0.912,1.7,4.338
4897.44,0.147,1.704,0.347,0.444,9.869,2670.027,0.298,3.607,0.251,35.652,1269.905,0.156,1.188,5.0,1.007,1.7,4.298
4944.782,0.159,1.723,0.341,0.414,9.177,2668.397,0.295,3.503,0.252,35.501,1265.068,0.172,1.013,7.0,1.093,1.75,4.277
4986.292,0.145,1.846,0.341,0.518,9.924,2683.887,0.302,3.607,0.257,32.431,1286.824,0.142,1.26,5.0,0.958,1.7,4.665
4552.522,0.146,1.135,0.335,0.567,9.175,2692.171,0.308,1.784,0.245,32.089,1260.043,0.49,0.193,8.0,1.771,2.15,3.82
4936.133,0.155,1.76,0.344,0.515,10.875,2675.938,0.295,3.456,0.25,32.531,1273.145,0.151,1.24,6.0,0.967,1.7,4.631
4710.692,0.14,1.135,0.344,0.567,9.568,2692.16,0.298,1.784,0.245,32.127,1231.516,0.49,0.162,9.0,1.824,2.2,3.563
4921.566,0.15,1.992,0.344,0.517,9.91,2667.744,0.291,3.56,0.25,35.529,1270.006,0.153,1.339,3.0,0.933,1.7,4.321
4935.061,0.15,1.986,0.344,0.504,9.888,2667.725,0.291,3.606,0.25,35.53,1287.95,0.149,1.469,3.0,0.865,1.65,4.39
4936.145,0.147,1.754,0.341,0.504,9.937,2692.627,0.315,3.4,0.25,35.38,1272.013,0.152,1.315,4.0,0.945,1.7,4.43
4912.193,0.155,1.762,0.344,0.515,11.501,2693.922,0.291,3.451,0.248,32.432,1272.67,0.153,1.182,6.0,1.0,1.7,4.667
4936.133,0.155,1.76,0.344,0.515,9.937,2675.938,0.295,3.456,0.25,32.531,1273.145,0.151,1.255,5.0,0.959,1.7,4.653
4936.133,0.154,1.76,0.344,0.515,9.937,2676.192,0.295,3.449,0.25,32.531,1222.682,0.185,1.05,5.0,1.074,1.75,4.577
4949.8,0.147,1.713,0.342,0.414,9.173,2668.165,0.295,3.51,0.252,35.62,1269.905,0.172,1.058,6.0,1.068,1.75,4.244
4908.152,0.151,1.065,0.344,0.497,9.899,2689.968,0.296,1.835,0.245,32.241,1269.738,0.476,0.197,6.0,1.851,2.25,3.746
6082.935,0.15,2.141,0.341,0.483,10.03,2445.795,0.291,3.45,0.26,35.715,1391.402,0.072,1.69,6.0,0.774,1.55,5.155
4949.8,0.159,1.723,0.341,0.419,9.186,2668.17,0.295,3.569,0.252,36.062,1269.579,0.162,1.065,8.0,1.073,1.75,4.364
4993.638,0.154,1.981,0.343,0.499,9.91,2691.193,0.292,3.594,0.254,35.562,1221.259,0.186,0.801,3.0,1.199,1.85,3.609
4716.275,0.14,1.152,0.344,0.57,9.563,2689.679,0.305,1.778,0.245,32.311,1234.247,0.492,0.136,9.0,1.843,2.2,3.569
6104.198,0.149,2.07,0.342,0.517,10.11,2394.397,0.297,3.453,0.245,35.426,1393.637,0.071,2.045,2.0,0.64,1.45,5.362
4921.566,0.15,1.992,0.343,0.517,9.887,2667.744,0.291,3.56,0.25,35.635,1287.95,0.151,1.46,3.0,0.868,1.65,4.411
4988.355,0.147,1.989,0.341,0.499,9.921,2669.919,0.301,3.595,0.257,35.599,1286.042,0.143,1.476,3.0,0.859,1.65,4.428
4930.931,0.147,1.042,0.249,0.403,9.892,2690.073,0.298,1.652,0.245,32.316,1232.75,0.528,-0.379,8.0,0.0,0.0,3.806
4629.084,0.151,1.028,0.351,0.491,9.984,2644.393,0.281,1.066,0.248,35.45,1214.881,0.695,-3.457,5.0,0.0,0.0,3.637
4635.01,0.151,1.748,0.356,0.503,10.011,2403.589,0.295,3.46,0.246,35.623,1260.371,0.201,1.208,3.0,0.993,1.7,4.718
4604.964,0.146,1.573,0.351,0.497,10.164,2601.499,0.245,2.919,0.266,32.633,1223.537,0.214,1.168,9.0,1.005,1.7,4.467
4614.009,0.151,1.012,0.349,0.503,10.046,2399.569,0.277,1.172,0.246,35.374,1256.771,0.665,-2.331,4.0,0.0,0.0,3.944
6703.853,0.143,1.154,0.34,0.502,9.994,2392.684,0.298,3.039,0.25,33.901,1203.182,0.423,0.759,5.0,1.241,1.85,3.823
4804.45,0.144,1.008,0.356,0.503,9.198,2635.026,0.283,1.402,0.242,33.587,1235.275,0.599,-2.178,8.0,0.0,0.0,3.601
6386.773,0.107,1.449,0.342,0.409,11.176,2639.351,0.225,3.646,0.219,33.599,1259.387,0.287,0.992,11.0,1.114,1.75,4.488
4610.722,0.112,1.028,0.351,0.497,10.035,2644.744,0.277,1.178,0.244,35.455,1256.545,0.663,-3.433,6.0,0.0,0.0,3.284
6033.718,0.144,1.84,0.357,0.511,10.046,2399.402,0.292,3.43,0.253,32.956,1390.074,0.08,1.82,4.0,0.705,1.55,4.753
4549.37,0.144,1.017,0.357,0.514,10.046,2399.401,0.278,1.36,0.253,32.856,1253.489,0.611,-1.642,5.0,0.0,0.0,4.295
4584.403,0.151,1.385,0.342,0.375,10.09,2527.114,0.225,3.59,0.255,33.599,1303.492,0.307,0.714,7.0,1.253,1.85,4.258
6384.089,0.143,1.873,0.322,0.497,10.299,2398.455,0.299,3.359,0.232,34.987,1382.838,0.101,1.677,8.0,0.782,1.55,5.073
4629.322,0.153,1.024,0.341,0.496,9.984,2395.885,0.297,1.213,0.249,35.034,1214.968,0.653,-2.978,5.0,0.0,0.0,3.571
4610.722,0.112,1.028,0.351,0.497,10.035,2644.744,0.278,1.4,0.244,32.876,1256.547,0.6,-2.126,7.0,0.0,0.0,3.612
6412.587,0.143,1.739,0.32,0.497,10.299,2674.204,0.274,3.359,0.232,34.987,1382.838,0.13,1.209,10.0,0.987,1.7,4.678
4357.898,0.143,1.385,0.227,0.5,10.037,2401.299,0.236,3.544,0.255,32.98,1256.744,0.351,1.047,6.0,1.079,1.8,4.654
6402.643,0.144,1.858,0.352,0.503,9.787,2411.273,0.291,3.446,0.254,33.608,1438.865,0.104,1.745,5.0,0.741,1.55,5.142
6384.653,0.143,1.847,0.358,0.497,9.798,2387.738,0.298,3.385,0.246,35.294,1345.47,0.103,1.753,6.0,0.751,1.5,5.186
4629.216,0.153,1.013,0.364,0.502,10.033,2641.897,0.291,1.113,0.255,35.674,1253.472,0.682,-3.114,5.0,2.317,2.15,3.24
4549.37,0.144,1.073,0.357,0.503,10.046,2641.096,0.278,1.36,0.253,32.88,1253.489,0.611,-2.067,6.0,0.0,0.0,3.665
4549.37,0.143,1.013,0.349,0.515,10.036,2649.865,0.278,1.396,0.244,32.857,1256.544,0.601,-1.87,6.0,0.0,0.0,3.639
4726.643,0.153,1.027,0.341,0.496,10.046,2395.885,0.297,1.232,0.249,35.446,1214.971,0.648,-2.159,4.0,0.0,0.0,3.459
4239.313,0.15,1.388,0.23,0.516,10.037,2401.299,0.292,3.488,0.255,32.98,1256.744,0.343,1.066,5.0,1.067,1.8,4.525
6614.439,0.151,1.385,0.345,0.375,9.982,2659.51,0.306,3.579,0.255,33.599,1303.492,0.307,1.068,6.0,1.08,1.75,4.583
6258.63,0.157,1.75,0.356,0.503,9.962,2644.387,0.307,3.01,0.246,35.554,1299.548,0.14,1.42,5.0,0.897,1.6,4.743
4784.047,0.157,1.757,0.322,0.503,9.962,2643.025,0.293,3.01,0.246,35.554,1215.269,0.19,1.268,6.0,0.965,1.7,4.219
4610.722,0.151,1.028,0.356,0.497,10.011,2650.44,0.278,1.4,0.244,32.876,1256.547,0.6,-1.659,6.0,1.658,1.9,4.198
4241.553,0.15,1.39,0.356,0.516,10.029,2403.618,0.292,3.451,0.255,32.782,1256.728,0.305,1.174,4.0,1.004,1.7,4.678
6652.588,0.151,1.731,0.363,0.502,9.98,2659.02,0.304,3.412,0.255,35.693,1257.995,0.161,1.553,4.0,0.832,1.55,4.848
4664.616,0.143,1.718,0.356,0.503,10.007,2392.224,0.295,3.445,0.25,35.622,1301.366,0.196,1.478,3.0,0.868,1.65,4.751
6740.682,0.143,1.718,0.357,0.502,10.038,2392.269,0.295,2.994,0.25,35.622,1301.015,0.162,1.394,4.0,0.897,1.65,4.633
6222.783,0.135,1.726,0.356,0.503,10.028,2665.471,0.28,3.033,0.249,35.666,1313.455,0.137,1.37,6.0,0.912,1.6,4.735
4738.543,0.151,1.748,0.36,0.503,10.011,2403.589,0.295,3.541,0.246,35.623,1255.402,0.183,1.548,3.0,0.846,1.6,4.625
6412.587,0.143,1.873,0.341,0.497,9.983,2691.541,0.298,3.359,0.255,35.046,1368.935,0.12,1.639,6.0,0.784,1.55,4.808
4784.047,0.157,1.757,0.322,0.503,9.962,2643.025,0.296,3.01,0.246,35.554,1208.154,0.195,1.225,6.0,0.991,1.75,4.227
6480.947,0.157,1.731,0.364,0.502,9.98,2659.02,0.293,3.413,0.255,35.693,1303.628,0.134,1.629,4.0,0.801,1.55,4.826
6222.783,0.143,1.726,0.342,0.503,10.028,2665.471,0.28,3.662,0.249,35.666,1313.455,0.137,1.607,5.0,0.81,1.55,4.779
6243.341,0.151,1.858,0.352,0.502,9.932,2399.429,0.292,3.419,0.248,35.45,1257.077,0.162,1.802,3.0,0.739,1.55,5.135
4549.37,0.143,1.013,0.349,0.514,10.036,2399.694,0.278,1.396,0.244,32.856,1256.544,0.601,-1.514,5.0,0.0,0.0,3.939
4751.715,0.145,1.008,0.356,0.497,10.001,2635.026,0.277,1.402,0.242,33.587,1236.18,0.599,-1.707,7.0,0.0,0.0,3.605
6386.773,0.15,1.449,0.342,0.41,11.332,2658.153,0.223,2.907,0.219,33.599,1259.387,0.275,1.059,10.0,1.069,1.8,4.461
6384.653,0.143,1.874,0.349,0.494,10.01,2681.638,0.295,3.427,0.256,35.341,1369.027,0.115,1.755,4.0,0.747,1.5,5.093
4801.058,0.151,1.748,0.356,0.503,10.011,2391.792,0.277,3.46,0.246,35.599,1236.666,0.176,1.562,3.0,0.835,1.6,4.53
4629.216,0.157,1.003,0.357,0.502,9.983,2617.38,0.291,1.72,0.255,31.783,1259.049,0.509,0.196,6.0,1.861,2.3,3.803
6099.305,0.151,1.873,0.358,0.502,10.046,2399.477,0.304,3.418,0.248,35.454,1405.342,0.064,1.832,3.0,0.724,1.5,5.166
4629.084,0.151,1.064,0.351,0.491,9.984,2644.393,0.277,1.07,0.257,35.45,1214.881,0.694,-3.289,5.0,0.0,0.0,3.342
4832.956,0.151,1.009,0.356,0.503,10.001,2396.488,0.277,1.402,0.246,33.626,1236.18,0.599,0.676,5.0,1.301,1.85,4.294
4832.956,0.151,1.009,0.356,0.503,10.001,2346.507,0.277,1.421,0.246,33.623,1236.18,0.594,-1.274,6.0,0.0,0.0,4.066
6384.653,0.143,1.874,0.349,0.494,9.986,2664.224,0.295,3.427,0.248,35.044,1371.722,0.108,1.709,5.0,0.767,1.55,5.061
5313.293,0.12,1.459,0.287,0.454,8.494,2564.032,0.295,2.831,0.274,34.388,1281.787,0.27,0.965,11.0,1.141,1.8,4.375
5167.614,0.145,1.245,0.293,0.501,10.059,2675.619,0.291,1.0,0.271,36.911,1239.207,0.714,-3.383,8.0,0.0,0.0,2.689
5165.987,0.156,1.316,0.349,0.521,9.912,2602.704,0.292,1.341,0.257,33.514,1209.406,0.617,0.345,6.0,1.697,2.15,3.788
5165.987,0.156,1.318,0.349,0.5,10.963,2587.053,0.292,1.264,0.243,33.529,1239.329,0.639,-1.284,7.0,1.629,1.95,4.418
5805.937,0.145,1.273,0.349,0.52,10.11,2619.247,0.292,3.307,0.257,33.254,1216.764,0.364,0.897,5.0,1.192,1.85,4.256
5313.293,0.157,1.459,0.287,0.454,8.494,2664.06,0.295,2.831,0.274,34.388,1281.787,0.27,1.006,10.0,1.113,1.8,4.306
5277.588,0.152,1.703,0.371,0.501,10.137,2660.28,0.263,3.631,0.246,33.466,1304.015,0.148,1.257,8.0,0.965,1.7,4.483
5734.794,0.145,2.06,0.361,0.508,9.903,2580.951,0.314,3.44,0.242,34.362,1389.153,0.074,1.775,5.0,0.725,1.5,4.991
5795.396,0.156,1.312,0.352,0.52,10.137,2609.917,0.291,3.491,0.244,33.046,1215.374,0.344,0.948,4.0,1.151,1.85,4.312
5258.915,0.157,2.06,0.356,0.508,10.05,2650.247,0.294,3.469,0.246,33.17,1389.954,0.102,1.542,4.0,0.818,1.6,4.665
5185.038,0.153,1.741,0.366,0.508,10.047,2651.079,0.262,3.551,0.246,33.469,1305.145,0.13,1.279,7.0,0.948,1.65,4.49
5185.038,0.153,2.011,0.366,0.508,10.113,2651.079,0.262,3.551,0.246,33.265,1305.264,0.13,1.4,6.0,0.885,1.65,4.646
5808.461,0.145,1.271,0.347,0.521,9.93,2619.248,0.291,1.157,0.257,33.256,1210.489,0.669,-1.994,5.0,0.0,0.0,3.607
5227.921,0.152,1.454,0.356,0.499,10.049,2664.585,0.253,3.486,0.219,36.895,1217.096,0.273,0.731,7.0,1.3,2.05,3.502
5175.391,0.156,1.245,0.293,0.501,10.072,2675.619,0.3,1.0,0.257,36.917,1239.928,0.714,-3.339,7.0,0.0,0.0,3.444
5170.655,0.145,1.245,0.293,0.507,10.059,2675.157,0.291,1.037,0.271,36.809,1232.075,0.704,-3.327,8.0,0.0,0.0,3.369
5258.915,0.157,2.06,0.356,0.508,10.05,2578.203,0.294,3.626,0.246,33.259,1389.954,0.093,1.594,5.0,0.797,1.6,4.766
5809.507,0.152,1.39,0.371,0.522,10.05,2651.419,0.291,1.182,0.26,33.068,1224.34,0.662,-2.468,7.0,0.0,0.0,3.811
5811.59,0.152,1.533,0.357,0.521,10.052,2600.628,0.293,3.523,0.243,36.819,1213.968,0.234,1.29,4.0,0.958,1.7,4.606
5720.819,0.155,1.578,0.376,0.488,10.035,2664.794,0.253,3.5,0.256,36.743,1215.373,0.211,1.065,7.0,1.066,1.7,4.587
5802.268,0.145,1.409,0.345,0.514,10.05,2679.135,0.291,3.569,0.22,36.81,1215.963,0.295,1.11,5.0,1.053,1.7,4.604
5558.641,0.156,1.323,0.347,0.52,10.367,2587.339,0.225,1.064,0.257,33.475,1217.057,0.696,-2.91,8.0,0.0,0.0,3.673
5814.27,0.156,2.052,0.336,0.52,10.057,2586.157,0.314,3.445,0.243,33.263,1335.565,0.11,1.805,3.0,0.722,1.5,5.027
5818.452,0.151,1.357,0.351,0.508,10.026,2664.524,0.291,1.107,0.256,33.776,1208.684,0.684,-2.625,5.0,0.0,0.0,3.673
5811.595,0.152,2.06,0.357,0.508,10.052,2518.179,0.293,3.522,0.256,33.461,1419.199,0.057,1.866,3.0,0.691,1.45,5.076
5556.118,0.151,1.664,0.338,0.52,9.984,2613.042,0.299,3.594,0.243,36.827,1215.513,0.19,1.175,5.0,1.003,1.65,4.551
5790.85,0.152,1.545,0.346,0.52,10.046,2600.628,0.292,3.491,0.243,36.819,1215.368,0.228,1.354,4.0,0.925,1.65,4.641
5258.915,0.157,2.069,0.356,0.57,10.05,2672.516,0.294,3.467,0.241,33.17,1234.289,0.177,1.226,6.0,0.981,1.7,4.552
5815.658,0.153,2.074,0.357,0.508,10.111,2521.896,0.292,3.486,0.257,33.257,1416.972,0.063,1.826,3.0,0.706,1.5,5.182
5809.6,0.145,1.695,0.349,0.521,10.025,2650.268,0.291,3.746,0.244,33.946,1306.279,0.152,1.479,5.0,0.855,1.65,4.784
5791.168,0.151,1.401,0.348,0.488,9.872,2601.801,0.293,3.487,0.243,33.428,1249.768,0.299,1.152,4.0,1.03,1.7,4.677
5277.588,0.153,1.684,0.371,0.501,10.027,2650.917,0.293,3.569,0.246,33.466,1304.015,0.158,1.274,6.0,0.953,1.65,4.482
5793.184,0.155,1.561,0.293,0.514,10.05,2671.792,0.291,3.569,0.236,36.75,1217.096,0.22,1.014,6.0,1.094,1.75,4.558
5183.173,0.145,1.664,0.338,0.52,10.059,2677.233,0.284,3.596,0.243,36.827,1239.346,0.174,1.415,5.0,0.904,1.6,4.782
5811.61,0.151,1.664,0.338,0.52,10.109,2612.829,0.284,3.594,0.243,36.827,1216.7,0.189,1.408,4.0,0.9,1.65,4.635
5755.464,0.142,1.327,0.356,0.499,10.025,2664.757,0.291,1.139,0.257,33.36,1217.054,0.675,-2.491,7.0,0.0,0.0,3.76
5801.804,0.156,1.35,0.351,0.515,10.072,2664.242,0.3,1.003,0.257,36.898,1215.502,0.713,-3.009,5.0,0.0,0.0,3.461
5809.685,0.145,1.325,0.349,0.527,10.025,2619.248,0.291,1.124,0.257,33.476,1217.055,0.679,-2.864,6.0,0.0,0.0,3.391
5167.614,0.12,1.245,0.293,0.5,10.059,2675.619,0.291,1.064,0.281,34.576,1239.207,0.696,-3.034,9.0,0.0,0.0,3.382
5935.379,0.146,1.271,0.347,0.521,9.931,2619.248,0.291,1.157,0.257,33.256,1209.894,0.669,-2.444,6.0,0.0,0.0,3.775
5794.944,0.151,1.378,0.352,0.507,10.05,2610.059,0.291,3.497,0.256,33.465,1217.096,0.311,0.987,4.0,1.123,1.85,4.282
5801.527,0.145,1.354,0.349,0.515,10.025,2650.268,0.291,1.019,0.257,36.912,1216.9,0.709,-2.938,5.0,0.0,0.0,3.369
5801.512,0.152,1.981,0.356,0.507,10.052,2518.179,0.294,3.525,0.256,36.916,1426.646,0.049,1.92,3.0,0.69,1.5,5.225
5791.168,0.157,2.016,0.347,0.52,10.113,2602.016,0.281,3.491,0.243,33.249,1247.274,0.168,1.739,3.0,0.724,1.55,4.749
5791.168,0.157,2.016,0.348,0.519,10.113,2602.016,0.281,3.491,0.243,33.249,1212.332,0.192,1.71,3.0,0.743,1.55,4.776
5252.375,0.156,2.053,0.356,0.52,10.057,2586.157,0.307,3.445,0.243,33.263,1337.908,0.108,1.504,4.0,0.837,1.65,4.635
5324.22,0.152,2.013,0.346,0.508,10.036,2600.438,0.294,3.469,0.246,33.172,1389.954,0.082,1.721,4.0,0.745,1.6,4.622
5811.597,0.145,1.664,0.338,0.52,10.024,2619.308,0.284,3.642,0.243,36.827,1254.06,0.168,1.459,5.0,0.876,1.55,4.758
4318.779,0.15,1.556,0.332,0.428,9.892,2689.778,0.254,3.231,0.269,31.883,1300.488,0.255,0.806,10.0,1.199,1.8,4.033
4352.972,0.155,1.495,0.331,0.511,10.106,2687.089,0.258,1.652,0.247,32.087,1206.682,0.528,0.177,8.0,1.832,2.25,3.836
4739.475,0.157,1.982,0.356,0.512,10.03,2408.472,0.299,3.596,0.25,35.388,1498.108,0.183,1.739,1.0,0.747,1.55,5.075
5626.694,0.148,2.02,0.348,0.511,10.002,2411.607,0.299,3.601,0.255,35.386,1498.106,0.03,2.233,1.0,0.58,1.35,5.478
5650.674,0.148,1.976,0.359,0.51,10.034,2460.786,0.299,3.601,0.255,35.21,1498.106,0.029,1.998,3.0,0.65,1.45,5.259
4354.672,0.155,1.981,0.356,0.512,9.92,2680.141,0.31,1.926,0.251,31.732,1232.409,0.45,0.432,5.0,1.577,2.05,3.911
4353.97,0.155,1.979,0.33,0.512,9.968,2680.181,0.31,1.799,0.247,31.825,1233.89,0.486,0.288,6.0,1.715,2.15,3.955
5517.594,0.15,1.373,0.215,0.512,10.365,2699.628,0.28,3.589,0.248,32.273,1210.406,0.386,0.746,7.0,1.26,1.9,3.532
4707.453,0.155,1.965,0.347,0.512,10.03,2688.404,0.299,1.781,0.249,31.979,1233.297,0.491,0.336,5.0,1.673,2.15,3.874
5647.868,0.148,1.372,0.362,0.476,10.953,2694.27,0.301,3.671,0.234,32.123,1202.988,0.314,0.394,9.0,1.688,2.3,3.586
4757.796,0.157,1.982,0.353,0.512,9.896,2546.204,0.299,3.595,0.249,35.386,1497.778,0.18,1.6,2.0,0.808,1.55,5.008
4756.515,0.157,1.962,0.353,0.512,9.896,2532.539,0.28,3.595,0.249,35.386,1203.906,0.197,1.15,3.0,1.019,1.7,4.53
5560.045,0.145,1.815,0.363,0.427,9.9,2533.899,0.253,3.853,0.269,31.998,1301.75,0.157,1.115,9.0,1.028,1.75,4.551
4694.462,0.141,1.354,0.355,0.425,10.026,2695.661,0.278,3.761,0.249,31.926,1237.017,0.323,0.707,8.0,1.243,1.9,3.852
5567.25,0.155,1.983,0.357,0.511,9.869,2478.379,0.301,3.595,0.255,35.456,1491.425,0.04,2.042,2.0,0.644,1.45,5.451
5640.124,0.148,1.988,0.363,0.474,9.891,2524.682,0.301,3.672,0.269,32.149,1377.526,0.094,1.418,7.0,0.866,1.65,4.769
5639.751,0.151,1.988,0.363,0.474,9.891,2524.682,0.301,3.592,0.255,32.149,1377.526,0.094,1.48,5.0,0.834,1.65,4.733
5514.639,0.148,1.978,0.339,0.512,9.795,2541.151,0.299,3.689,0.255,35.388,1506.379,0.057,1.807,4.0,0.725,1.45,5.264
4920.601,0.148,1.327,0.347,0.509,10.044,2691.969,0.253,3.601,0.253,31.897,1209.812,0.337,0.849,6.0,1.193,1.8,4.161
5322.364,0.157,1.982,0.356,0.493,10.027,2408.472,0.299,3.596,0.25,35.414,1498.334,0.082,2.053,1.0,0.634,1.45,5.427
5526.646,0.152,1.916,0.333,0.475,10.036,2526.135,0.28,3.652,0.25,32.149,1358.563,0.094,1.372,8.0,0.886,1.7,4.648
4354.672,0.155,1.965,0.356,0.512,9.92,2680.141,0.31,1.926,0.251,31.732,1505.635,0.45,1.059,4.0,1.048,1.65,4.967
5640.124,0.151,1.988,0.363,0.474,9.898,2520.591,0.299,3.672,0.255,32.265,1377.526,0.091,1.722,6.0,0.736,1.55,5.0
5517.594,0.15,1.373,0.215,0.51,10.033,2524.717,0.28,3.606,0.248,32.273,1202.479,0.386,0.783,6.0,1.235,1.85,3.844
5531.537,0.15,1.474,0.347,0.511,10.106,2679.004,0.28,3.584,0.248,31.863,1214.894,0.263,0.972,5.0,1.12,1.8,4.466
4353.967,0.155,1.981,0.356,0.512,10.222,2680.141,0.31,1.926,0.247,31.729,1225.901,0.45,0.331,6.0,1.675,2.1,4.073
4557.342,0.153,1.556,0.353,0.511,10.087,2680.754,0.301,3.6,0.249,31.753,1235.063,0.222,1.065,5.0,1.066,1.75,4.492
5594.826,0.148,1.874,0.348,0.512,9.963,2527.84,0.281,3.596,0.251,35.383,1508.044,0.063,1.786,3.0,0.728,1.55,5.199
5524.223,0.151,1.983,0.363,0.511,10.03,2676.96,0.28,3.596,0.248,31.867,1503.703,0.114,1.713,3.0,0.74,1.5,5.123
4651.13,0.148,1.428,0.347,0.431,10.104,2688.117,0.3,3.847,0.251,31.897,1250.105,0.286,0.799,7.0,1.218,1.85,3.953
5559.151,0.156,2.002,0.351,0.477,10.054,2673.971,0.28,3.646,0.248,31.95,1283.622,0.144,1.263,5.0,0.953,1.7,4.697
5559.151,0.156,1.783,0.351,0.477,10.054,2673.971,0.28,3.646,0.248,31.95,1283.622,0.144,1.24,6.0,0.966,1.7,4.623
4567.999,0.153,1.962,0.342,0.433,9.982,2679.643,0.28,3.632,0.234,32.003,1202.988,0.212,0.807,7.0,1.193,1.8,4.141
4952.365,0.151,1.942,0.347,0.511,9.777,2680.367,0.28,3.584,0.248,31.787,1244.119,0.171,1.165,5.0,1.006,1.7,4.726
5504.501,0.157,1.978,0.339,0.512,9.895,2541.151,0.299,3.65,0.249,35.388,1497.969,0.057,1.839,3.0,0.713,1.5,5.421
5647.868,0.148,1.392,0.362,0.512,10.963,2698.614,0.301,3.598,0.25,32.123,1202.988,0.304,0.915,6.0,1.162,1.8,4.201
5247.155,0.15,1.965,0.339,0.511,9.952,2688.068,0.284,3.596,0.241,31.893,1312.034,0.125,1.356,5.0,0.907,1.65,4.727
5615.337,0.156,2.002,0.353,0.477,10.266,2673.863,0.28,3.647,0.248,31.95,1320.602,0.12,1.324,6.0,0.923,1.65,4.707
4561.785,0.131,1.556,0.353,0.511,9.887,2688.117,0.301,3.584,0.25,31.897,1235.063,0.222,0.992,6.0,1.109,1.75,4.53
5518.045,0.15,1.987,0.352,0.513,10.021,2547.331,0.303,3.582,0.248,32.034,1353.219,0.098,1.555,4.0,0.801,1.65,4.697
4925.028,0.148,1.344,0.347,0.509,10.044,2686.687,0.292,3.601,0.253,32.265,1234.068,0.328,0.884,5.0,1.178,1.8,4.445
4757.796,0.157,1.982,0.353,0.512,9.896,2414.6,0.299,3.597,0.249,35.388,1498.105,0.18,1.924,1.0,0.681,1.5,5.183
5524.223,0.151,1.983,0.356,0.511,10.03,2467.263,0.299,3.596,0.255,35.388,1498.106,0.048,1.945,2.0,0.67,1.5,5.361
5531.338,0.151,1.942,0.347,0.511,9.893,2679.325,0.28,3.584,0.248,31.819,1401.675,0.115,1.512,4.0,0.832,1.6,4.91
4602.056,0.147,1.403,0.326,0.474,10.021,2665.968,0.229,3.365,0.25,31.999,1266.712,0.298,0.753,9.0,1.227,1.8,3.786
5581.39,0.143,1.983,0.357,0.477,9.865,2478.379,0.296,3.595,0.255,35.456,1491.425,0.047,2.001,2.0,0.659,1.45,5.307
5611.431,0.15,1.983,0.339,0.509,10.021,2524.717,0.28,3.582,0.248,35.327,1345.015,0.103,1.718,3.0,0.753,1.55,5.126
4925.572,0.151,1.942,0.347,0.512,10.098,2686.996,0.28,3.416,0.248,35.365,1259.197,0.161,1.361,3.0,0.914,1.7,4.416
4634.35,0.147,1.395,0.32,0.417,9.913,2694.293,0.31,3.397,0.251,32.03,1290.208,0.302,0.77,7.0,1.231,1.85,4.04
4920.601,0.149,1.978,0.347,0.512,10.044,2687.824,0.277,3.554,0.252,31.897,1233.926,0.177,1.162,4.0,1.009,1.7,4.691
5782.196,0.145,1.992,0.335,0.503,10.117,2454.666,0.314,3.553,0.243,35.339,1500.843,0.047,1.611,1.0,0.789,1.55,5.379
5808.486,0.137,1.066,0.336,0.485,10.16,2670.596,0.32,1.001,0.244,35.43,1210.84,0.714,-3.708,6.0,0.0,0.0,3.371
5134.312,0.172,1.384,0.338,0.413,11.587,2685.763,0.332,3.35,0.239,33.675,1200.33,0.308,0.797,11.0,1.218,1.85,3.745
5783.854,0.145,1.931,0.354,0.503,10.073,2452.537,0.31,3.452,0.243,35.918,1500.843,0.034,2.285,2.0,0.569,1.35,5.398
5782.196,0.145,1.966,0.335,0.503,10.117,2454.666,0.31,3.452,0.243,35.918,1500.843,0.043,1.973,2.0,0.676,1.45,5.48
5782.789,0.145,1.064,0.337,0.519,10.104,2456.756,0.32,1.003,0.246,35.342,1501.119,0.713,-1.714,3.0,0.0,0.0,4.596
5804.785,0.145,1.309,0.337,0.465,9.784,2643.301,0.317,3.607,0.244,32.002,1200.84,0.346,0.802,6.0,1.227,1.85,3.84
5809.547,0.145,1.043,0.343,0.526,10.121,2689.274,0.315,1.505,0.245,32.068,1216.398,0.57,-2.17,6.0,0.0,0.0,3.447
5116.796,0.184,1.904,0.336,0.446,10.84,2569.343,0.332,3.61,0.239,32.109,1241.427,0.227,0.998,10.0,1.076,1.75,4.509
5781.984,0.156,1.687,0.336,0.52,10.15,2690.319,0.32,3.463,0.246,35.339,1200.545,0.2,1.472,3.0,0.868,1.6,4.594
5043.749,0.15,1.069,0.344,0.492,10.099,2643.859,0.224,1.257,0.243,34.087,1200.411,0.641,-2.726,7.0,0.0,0.0,3.539
5802.062,0.154,1.069,0.361,0.526,9.386,2690.259,0.32,1.02,0.242,35.354,1216.372,0.709,-3.616,7.0,0.0,0.0,3.194
5117.503,0.171,1.019,0.343,0.526,9.316,2599.594,0.227,1.844,0.229,32.074,1204.823,0.491,-1.777,11.0,0.0,0.0,3.672
5781.518,0.156,1.758,0.336,0.523,10.15,2690.319,0.32,3.391,0.236,35.337,1218.207,0.188,1.548,4.0,0.829,1.6,4.643
5799.876,0.155,1.903,0.335,0.414,9.37,2686.319,0.319,3.604,0.243,34.869,1268.51,0.172,1.478,6.0,0.864,1.6,4.791
5808.486,0.145,1.086,0.337,0.523,10.132,2514.039,0.319,1.059,0.248,35.427,1217.689,0.697,-3.467,4.0,0.0,0.0,3.362
5808.486,0.152,1.086,0.337,0.523,9.394,2518.812,0.319,1.059,0.248,35.427,1217.689,0.697,-3.506,5.0,0.0,0.0,3.355
5796.568,0.146,1.365,0.34,0.509,11.431,2518.398,0.318,3.607,0.243,33.671,1201.283,0.318,0.97,5.0,1.144,1.85,4.327
5781.984,0.156,1.526,0.336,0.52,10.144,2599.233,0.32,3.465,0.246,35.339,1200.543,0.237,1.11,3.0,1.041,1.75,4.468
4970.63,0.145,1.006,0.343,0.486,9.3,2540.578,0.227,1.836,0.243,32.074,1200.371,0.497,0.167,8.0,1.705,2.0,3.715
5925.203,0.145,1.076,0.336,0.519,10.117,2690.531,0.315,1.516,0.245,31.983,1201.27,0.567,-1.276,6.0,0.0,0.0,3.674
5536.035,0.15,1.069,0.344,0.526,10.093,2643.714,0.323,1.249,0.249,31.996,1200.191,0.643,-2.919,7.0,0.0,0.0,3.535
4973.491,0.15,1.019,0.343,0.526,9.3,2599.594,0.227,1.844,0.243,32.074,1200.371,0.491,-1.146,9.0,0.0,0.0,3.437
5267.775,0.145,1.009,0.337,0.486,9.757,2691.242,0.32,1.526,0.246,31.925,1200.427,0.564,-1.933,7.0,0.0,0.0,3.217
5796.571,0.15,1.064,0.344,0.519,10.104,2458.872,0.324,1.158,0.243,35.342,1501.119,0.669,0.601,4.0,1.29,1.7,4.571
5815.532,0.148,1.13,0.337,0.486,9.118,2662.083,0.32,1.129,0.244,35.335,1200.206,0.677,-3.22,5.0,0.0,0.0,3.309
5781.075,0.145,1.01,0.336,0.508,10.114,2506.414,0.32,1.103,0.243,35.43,1217.711,0.685,-3.134,4.0,0.0,0.0,3.353
5796.568,0.155,1.903,0.376,0.417,10.887,2688.135,0.319,3.603,0.241,34.833,1262.997,0.166,1.069,8.0,1.059,1.75,4.221
5093.069,0.145,1.331,0.335,0.461,10.484,2633.44,0.291,3.607,0.23,31.827,1307.732,0.335,0.86,8.0,1.173,1.8,4.481
5350.987,0.154,1.073,0.337,0.525,10.089,2582.997,0.313,1.149,0.253,35.489,1200.17,0.672,-2.801,6.0,0.0,0.0,3.602
5040.428,0.149,1.066,0.343,0.492,10.079,2642.693,0.318,1.888,0.248,32.074,1200.411,0.467,0.688,6.0,1.285,1.85,3.998
5133.35,0.145,1.965,0.324,0.462,9.37,2690.394,0.32,3.572,0.242,32.099,1285.606,0.143,1.127,8.0,1.022,1.75,4.432
5134.312,0.173,1.337,0.337,0.413,10.169,2685.599,0.332,3.363,0.239,35.423,1220.245,0.332,0.761,10.0,1.229,1.85,3.901
5804.785,0.15,1.309,0.337,0.469,9.851,2643.301,0.317,3.607,0.244,32.002,1206.925,0.346,0.916,5.0,1.157,1.85,4.211
5994.425,0.151,1.076,0.359,0.555,9.392,2690.531,0.315,1.516,0.246,31.983,1215.905,0.567,-2.237,8.0,0.0,0.0,3.525
5288.847,0.171,1.119,0.343,0.531,10.146,2685.765,0.318,1.895,0.242,32.033,1207.207,0.459,-0.733,9.0,1.663,1.95,4.184
5289.305,0.172,1.926,0.336,0.461,10.865,2672.967,0.317,3.606,0.244,32.053,1210.84,0.193,1.051,7.0,1.059,1.75,4.467
5116.29,0.145,1.893,0.335,0.461,10.51,2646.349,0.322,3.612,0.243,31.777,1322.935,0.118,1.193,7.0,0.98,1.65,4.511
5293.226,0.17,1.119,0.343,0.485,10.132,2685.765,0.318,1.895,0.244,32.033,1207.207,0.459,0.319,7.0,1.484,1.9,3.925
5040.692,0.149,1.041,0.343,0.492,10.079,2659.215,0.318,1.91,0.248,32.074,1200.411,0.48,0.556,6.0,1.365,1.85,3.9
5798.042,0.152,1.069,0.337,0.536,10.416,2643.714,0.318,1.162,0.243,32.039,1207.19,0.668,-3.414,7.0,0.0,0.0,3.269
5808.486,0.144,1.07,0.338,0.526,10.093,2536.83,0.319,1.253,0.248,35.427,1217.689,0.642,-2.611,5.0,0.0,0.0,3.762
5783.854,0.145,1.931,0.354,0.503,10.073,2449.853,0.31,3.45,0.243,35.918,1489.959,0.034,2.25,3.0,0.585,1.35,5.182
5994.425,0.151,1.076,0.36,0.524,9.401,2690.531,0.315,1.533,0.246,31.937,1215.905,0.562,-1.866,8.0,0.0,0.0,3.478
5194.293,0.166,1.125,0.342,0.417,9.284,2482.445,0.43,3.496,0.238,32.322,1214.346,0.438,0.429,10.0,1.634,2.3,3.902
5786.948,0.152,1.955,0.349,0.479,9.922,2398.771,0.284,3.53,0.252,32.736,1200.201,0.2,1.589,2.0,0.795,1.7,4.549
4663.834,0.155,1.005,0.343,0.487,10.023,2391.477,0.317,1.051,0.256,34.833,1211.77,0.7,-3.16,5.0,0.0,0.0,3.195
5736.589,0.153,1.005,0.343,0.437,10.025,2605.33,0.272,1.059,0.252,34.833,1210.525,0.697,-3.781,8.0,0.0,0.0,3.262
5796.669,0.151,2.059,0.344,0.473,10.311,2402.852,0.294,3.531,0.248,33.689,1403.452,0.064,2.142,4.0,0.605,1.4,5.393
5789.553,0.156,1.036,0.345,0.488,10.004,2618.14,0.285,1.608,0.245,32.653,1210.491,0.541,-1.615,5.0,0.0,0.0,3.154
5794.575,0.156,1.017,0.345,0.478,10.011,2525.489,0.285,1.636,0.245,32.31,1212.277,0.533,0.196,5.0,1.899,2.35,3.822
5194.293,0.166,1.125,0.342,0.417,9.284,2482.445,0.43,3.445,0.256,32.331,1214.346,0.438,0.511,9.0,1.363,1.9,3.424
4831.252,0.154,1.41,0.335,0.476,9.667,2591.578,0.284,3.498,0.211,32.228,1204.752,0.295,0.758,8.0,1.238,1.9,3.662
5786.25,0.153,1.071,0.345,0.489,10.061,2397.911,0.284,3.494,0.257,32.531,1255.117,0.465,0.666,3.0,1.288,1.9,4.089
5789.577,0.156,1.017,0.345,0.479,10.01,2400.234,0.285,1.22,0.252,32.319,1213.359,0.651,-2.706,4.0,0.0,0.0,3.646
5604.464,0.152,1.872,0.343,0.436,9.854,2604.435,0.284,3.387,0.261,32.511,1258.503,0.161,0.991,7.0,1.099,1.8,4.282
5604.464,0.152,1.652,0.345,0.477,9.854,2584.182,0.284,3.383,0.251,32.434,1256.788,0.174,1.203,6.0,0.992,1.7,4.397
5008.286,0.156,1.005,0.343,0.438,10.023,2583.952,0.285,1.059,0.256,34.833,1210.73,0.697,-3.518,7.0,0.0,0.0,3.255
5786.912,0.153,1.95,0.345,0.479,9.926,2392.484,0.283,3.581,0.247,33.197,1388.993,0.074,2.141,2.0,0.588,1.4,5.158
5461.274,0.151,2.059,0.345,0.461,10.311,2402.852,0.294,3.595,0.248,33.69,1391.196,0.078,1.728,5.0,0.749,1.55,4.768
5779.009,0.152,1.021,0.356,0.479,10.01,2527.077,0.285,1.58,0.254,32.319,1213.359,0.549,-1.904,5.0,0.0,0.0,3.826
4663.211,0.156,1.005,0.343,0.487,10.023,2583.727,0.313,1.059,0.256,34.833,1210.733,0.697,-3.371,6.0,0.0,0.0,3.346
5786.912,0.153,1.873,0.345,0.479,9.926,2392.484,0.283,3.581,0.247,33.023,1398.226,0.07,1.825,3.0,0.707,1.55,4.835
5590.975,0.155,1.538,0.341,0.479,9.987,2613.266,0.312,3.498,0.248,32.631,1209.65,0.231,1.04,5.0,1.09,1.8,4.281
5762.143,0.155,1.002,0.343,0.417,9.236,2605.261,0.284,3.195,0.252,32.578,1210.628,0.499,0.561,8.0,1.467,2.1,3.713
5805.257,0.155,1.005,0.343,0.488,9.237,2611.416,0.285,1.355,0.255,32.649,1210.523,0.613,-2.471,6.0,0.0,0.0,3.326
5786.952,0.157,1.956,0.335,0.438,10.019,2609.809,0.294,3.445,0.256,32.436,1347.999,0.124,1.231,4.0,0.968,1.7,4.541
5780.012,0.155,1.002,0.343,0.487,9.236,2605.261,0.285,1.35,0.252,32.649,1210.523,0.614,-2.954,6.0,0.0,0.0,3.595
5600.976,0.154,1.307,0.346,0.477,9.989,2394.453,0.308,3.479,0.256,32.512,1204.752,0.347,0.913,4.0,1.163,1.8,4.4
5590.975,0.155,1.211,0.341,0.479,9.987,2558.594,0.284,3.498,0.248,32.631,1209.65,0.394,0.863,5.0,1.199,1.85,3.924
5740.998,0.153,1.004,0.343,0.487,10.072,2605.261,0.286,1.4,0.252,32.649,1210.523,0.6,-2.114,6.0,0.0,0.0,3.346
5637.367,0.156,1.017,0.345,0.489,10.004,2410.757,0.287,1.642,0.255,32.27,1212.2,0.531,0.37,5.0,1.73,2.25,4.102
5741.312,0.153,1.004,0.343,0.517,9.743,2605.257,0.222,1.399,0.255,32.649,1210.523,0.6,-2.158,8.0,0.0,0.0,3.428
5788.138,0.151,2.02,0.344,0.479,9.991,2613.266,0.312,3.494,0.249,32.507,1328.751,0.114,1.383,3.0,0.892,1.7,4.632
5781.061,0.155,1.002,0.343,0.487,9.236,2605.261,0.284,1.165,0.252,32.578,1210.523,0.667,-3.203,6.0,0.0,0.0,3.488
5789.505,0.156,1.017,0.345,0.489,10.01,2397.874,0.284,1.248,0.252,32.531,1212.201,0.643,-2.039,4.0,0.0,0.0,3.939
5789.577,0.154,1.328,0.345,0.48,9.987,2400.234,0.31,3.599,0.252,32.511,1212.669,0.336,1.072,3.0,1.075,1.8,4.402
5467.221,0.152,1.19,0.345,0.477,9.973,2555.484,0.284,2.21,0.252,32.483,1206.499,0.405,0.607,6.0,1.45,2.15,3.723
5590.975,0.158,2.048,0.341,0.479,9.987,2613.266,0.312,3.498,0.249,32.507,1348.2,0.101,1.493,5.0,0.843,1.6,4.613
4721.692,0.155,1.005,0.343,0.437,9.253,2583.98,0.287,1.092,0.255,34.833,1210.249,0.688,-3.402,8.0,0.0,0.0,3.326
5764.242,0.144,1.383,0.345,0.479,10.058,2607.431,0.284,3.488,0.257,32.549,1202.508,0.308,0.934,5.0,1.151,1.85,4.007
5786.912,0.153,1.95,0.341,0.479,9.923,2392.484,0.283,3.58,0.247,33.183,1385.931,0.076,1.899,2.0,0.673,1.5,5.2
5741.111,0.153,1.148,0.341,0.477,10.138,2395.905,0.308,3.581,0.256,32.515,1203.613,0.426,0.852,4.0,1.205,1.85,4.068
5590.975,0.147,1.556,0.341,0.479,9.986,2618.275,0.312,3.779,0.248,32.147,1209.65,0.222,1.119,6.0,1.044,1.75,4.279
5786.907,0.154,1.002,0.343,0.477,9.255,2531.888,0.285,1.092,0.252,34.833,1212.635,0.688,-3.291,6.0,0.0,0.0,3.39
5789.705,0.156,1.036,0.345,0.479,10.004,2404.74,0.285,1.608,0.245,32.319,1213.359,0.541,0.234,4.0,1.898,2.45,3.997
5786.952,0.156,1.956,0.352,0.48,9.923,2600.258,0.285,3.445,0.252,32.217,1355.558,0.096,1.778,3.0,0.712,1.45,5.079
4723.881,0.154,1.41,0.336,0.476,9.989,2591.578,0.313,3.495,0.211,32.228,1204.752,0.295,0.841,7.0,1.2,1.85,4.271
5461.54,0.148,2.044,0.335,0.479,10.086,2480.041,0.313,3.541,0.248,32.436,1379.173,0.086,1.666,4.0,0.756,1.55,4.845
5780.012,0.155,1.004,0.343,0.517,9.744,2605.625,0.22,1.631,0.213,32.534,1212.014,0.534,-1.992,8.0,0.0,0.0,3.646
5786.907,0.154,1.002,0.343,0.478,9.967,2531.888,0.313,1.092,0.252,34.833,1212.708,0.688,-3.038,5.0,0.0,0.0,3.044
5791.415,0.152,2.057,0.338,0.479,9.897,2393.741,0.284,3.494,0.243,32.323,1252.545,0.165,1.607,2.0,0.772,1.65,4.509
5472.299,0.153,1.987,0.341,0.479,9.923,2615.301,0.281,3.58,0.248,33.023,1397.774,0.088,1.588,4.0,0.795,1.6,4.809
5790.33,0.144,1.383,0.345,0.479,10.058,2618.715,0.284,3.488,0.257,32.549,1202.508,0.308,1.096,4.0,1.062,1.8,4.337
5791.381,0.152,1.15,0.331,0.481,9.889,2649.546,0.295,1.015,0.25,35.309,1210.734,0.71,-3.758,5.0,0.0,0.0,3.175
5785.5,0.152,1.985,0.337,0.482,10.02,2397.765,0.282,3.564,0.253,35.591,1423.761,0.06,1.701,1.0,0.768,1.55,5.187
4535.075,0.146,1.367,0.335,0.354,8.869,2625.449,0.295,2.899,0.224,32.631,1231.289,0.317,0.619,9.0,1.295,1.85,3.689
5791.646,0.152,1.15,0.338,0.481,9.889,2649.546,0.295,1.015,0.25,35.309,1210.734,0.71,-3.397,4.0,0.0,0.0,3.036
5786.416,0.148,1.981,0.337,0.518,9.978,2404.102,0.295,3.503,0.248,35.382,1444.533,0.037,2.329,1.0,0.558,1.35,5.406
5833.901,0.152,1.123,0.346,0.52,9.916,2694.805,0.293,1.586,0.25,32.473,1209.194,0.547,-1.087,6.0,1.648,1.95,4.248
5783.87,0.149,1.089,0.337,0.501,9.901,2404.102,0.295,1.509,0.245,32.503,1201.248,0.569,0.33,4.0,1.5,1.9,4.016
5092.515,0.144,1.111,0.37,0.52,9.916,2650.211,0.262,1.213,0.25,32.554,1231.77,0.653,-2.876,8.0,0.0,0.0,3.627
5807.262,0.147,1.227,0.307,0.481,9.909,2542.73,0.281,3.586,0.249,35.487,1211.18,0.386,0.639,4.0,1.245,1.8,3.854
4535.075,0.146,1.367,0.335,0.354,9.861,2625.449,0.295,2.899,0.224,32.608,1256.358,0.317,0.744,8.0,1.237,1.85,3.972
5073.012,0.147,1.826,0.327,0.513,9.977,2474.204,0.282,3.794,0.253,35.359,1384.362,0.125,1.078,6.0,1.046,1.75,4.772
5772.057,0.152,1.153,0.331,0.481,9.872,2648.603,0.275,1.169,0.25,35.309,1210.746,0.666,-3.473,7.0,0.0,0.0,3.267
5099.768,0.152,1.585,0.343,0.48,9.169,2652.121,0.294,3.582,0.257,32.547,1208.942,0.208,0.92,6.0,1.141,1.75,4.556
4535.075,0.146,1.247,0.335,0.354,8.869,2625.449,0.295,2.899,0.224,32.429,1231.289,0.376,0.565,9.0,1.316,1.9,3.687
5096.997,0.152,1.058,0.364,0.482,9.889,2579.703,0.302,1.554,0.243,32.96,1215.511,0.556,-1.845,6.0,1.706,1.95,4.06
5821.832,0.144,1.826,0.338,0.478,9.985,2472.667,0.282,3.797,0.253,34.601,1384.577,0.087,1.67,5.0,0.772,1.6,5.023
5790.259,0.144,1.257,0.345,0.481,9.889,2648.044,0.276,1.031,0.251,35.285,1210.734,0.705,-3.288,6.0,0.0,0.0,3.393
5790.228,0.144,1.257,0.345,0.481,9.885,2548.134,0.295,3.594,0.251,35.299,1212.249,0.372,0.754,3.0,1.238,1.8,4.276
6458.517,0.151,1.772,0.344,0.446,10.148,2473.341,0.286,3.894,0.248,31.821,1357.621,0.114,1.489,7.0,0.843,1.6,5.004
5821.832,0.144,1.82,0.338,0.479,9.985,2551.171,0.295,3.584,0.246,34.593,1387.311,0.09,1.637,4.0,0.802,1.55,5.02
5821.832,0.149,1.813,0.337,0.483,9.96,2400.394,0.296,3.584,0.253,35.397,1228.306,0.181,1.637,2.0,0.801,1.55,4.898
5791.372,0.152,2.036,0.338,0.481,9.889,2402.419,0.295,1.015,0.254,35.297,1210.734,0.71,1.271,2.0,0.98,1.65,4.937
5790.228,0.147,1.774,0.345,0.481,9.885,2512.308,0.295,3.589,0.251,35.299,1399.601,0.113,1.623,3.0,0.798,1.55,5.157
5795.054,0.152,1.032,0.389,0.523,9.888,2401.407,0.301,1.138,0.247,35.302,1211.014,0.675,-2.694,4.0,0.0,0.0,3.849
4550.853,0.152,1.111,0.346,0.567,9.916,2690.75,0.282,1.586,0.25,32.462,1236.522,0.547,-2.408,7.0,0.0,0.0,3.724
5783.28,0.148,1.987,0.337,0.477,9.978,2404.102,0.295,3.589,0.248,35.382,1457.063,0.046,1.991,1.0,0.66,1.45,5.446
5789.93,0.144,1.289,0.337,0.481,9.916,2423.686,0.295,3.6,0.253,35.382,1211.494,0.356,1.295,3.0,0.968,1.7,4.831
5802.507,0.147,1.088,0.344,0.478,9.903,2676.652,0.294,1.533,0.25,32.481,1210.368,0.562,-2.108,5.0,0.0,0.0,3.426
5103.832,0.146,1.789,0.344,0.477,9.97,2408.753,0.283,3.792,0.249,32.997,1260.262,0.16,1.297,5.0,0.932,1.75,4.489
5803.233,0.144,1.248,0.364,0.485,9.885,2518.926,0.281,1.043,0.249,35.304,1205.64,0.702,-3.027,4.0,0.0,0.0,3.58
5785.5,0.144,1.985,0.337,0.482,10.019,2397.765,0.295,3.564,0.253,35.591,1417.533,0.055,1.957,1.0,0.668,1.45,5.235
5791.381,0.152,1.15,0.331,0.481,9.889,2649.546,0.295,1.169,0.25,35.309,1210.818,0.666,-3.179,5.0,0.0,0.0,3.469
5803.233,0.144,1.248,0.364,0.485,9.885,2518.926,0.281,1.056,0.251,35.299,1231.502,0.698,-2.756,4.0,0.0,0.0,3.603
5096.997,0.146,1.058,0.364,0.482,9.883,2653.195,0.302,1.549,0.25,32.999,1215.519,0.557,-2.276,6.0,0.0,0.0,3.714
5761.303,0.152,1.787,0.338,0.483,9.977,2477.036,0.282,3.584,0.246,35.397,1389.418,0.107,1.516,4.0,0.852,1.6,5.191
4985.01,0.149,1.791,0.339,0.482,9.959,2548.951,0.296,3.584,0.246,35.397,1241.911,0.172,1.344,4.0,0.923,1.7,4.398
5098.615,0.156,2.047,0.338,0.481,9.885,2655.372,0.279,3.596,0.251,32.992,1215.829,0.189,1.196,4.0,0.99,1.7,4.468
5802.507,0.147,1.273,0.34,0.519,9.904,2691.217,0.295,3.512,0.25,32.474,1210.672,0.364,0.991,4.0,1.128,1.8,4.197
6501.448,0.145,1.772,0.351,0.446,10.15,2658.812,0.286,3.894,0.248,31.821,1350.799,0.121,1.147,7.0,1.006,1.75,4.44
5777.112,0.152,2.036,0.338,0.477,9.924,2404.079,0.295,1.11,0.251,35.297,1201.783,0.683,1.556,2.0,0.823,1.65,4.556
5896.407,0.148,1.82,0.337,0.483,9.96,2400.394,0.297,3.584,0.253,35.397,1228.306,0.181,1.391,3.0,0.909,1.7,4.798
4535.075,0.152,1.08,0.338,0.565,10.107,2395.142,0.281,1.208,0.247,35.581,1235.02,0.655,-2.185,5.0,0.0,0.0,3.851
5777.112,0.152,2.036,0.338,0.477,9.924,2404.079,0.299,1.086,0.251,35.297,1201.783,0.69,1.534,2.0,0.833,1.65,4.221
5103.832,0.152,2.036,0.344,0.477,9.969,2408.753,0.295,3.792,0.249,35.421,1258.87,0.161,1.602,3.0,0.798,1.65,4.66
5767.872,0.146,1.111,0.34,0.564,9.875,2647.716,0.282,1.208,0.247,35.161,1236.618,0.655,-3.4,7.0,0.0,0.0,3.446
5099.768,0.152,1.589,0.344,0.48,9.169,2658.585,0.295,3.58,0.249,32.547,1208.942,0.206,1.041,6.0,1.078,1.75,4.258
5091.102,0.152,2.026,0.338,0.477,9.924,2404.001,0.284,3.783,0.249,35.297,1201.783,0.199,1.359,3.0,0.912,1.7,4.403
5783.87,0.149,1.987,0.337,0.477,9.924,2404.102,0.295,3.6,0.245,35.382,1424.256,0.05,1.964,1.0,0.668,1.45,5.241
5086.105,0.156,2.026,0.338,0.477,9.924,2629.652,0.284,3.783,0.249,32.609,1200.677,0.2,1.192,5.0,0.99,1.7,4.342
5099.768,0.152,1.585,0.345,0.48,9.977,2652.121,0.294,3.582,0.257,32.547,1208.942,0.208,0.965,5.0,1.124,1.75,4.449
5798.023,0.143,2.077,0.365,0.517,9.971,2549.095,0.314,3.565,0.247,35.631,1578.818,0.06,1.835,2.0,0.715,1.45,5.465
4680.677,0.14,1.6,0.369,0.466,10.509,2688.219,0.313,3.479,0.255,32.231,1230.937,0.2,0.779,9.0,1.219,1.8,3.767
4754.155,0.143,1.12,0.343,0.518,10.006,2638.484,0.29,1.074,0.249,35.366,1232.434,0.693,-3.32,5.0,0.0,0.0,3.371
5802.956,0.143,1.341,0.351,0.484,10.004,2651.829,0.312,3.612,0.247,35.462,1228.829,0.33,0.881,3.0,1.178,1.75,4.398
4806.706,0.143,1.317,0.364,0.518,10.122,2635.0,0.313,1.22,0.255,35.459,1224.713,0.651,-2.655,5.0,0.0,0.0,3.454
5822.329,0.143,1.114,0.364,0.499,9.975,2688.981,0.314,3.379,0.254,32.151,1231.835,0.443,0.799,5.0,1.245,1.9,3.708
4787.121,0.146,1.233,0.351,0.53,9.844,2671.617,0.357,1.152,0.247,35.63,1277.335,0.671,-2.901,7.0,0.0,0.0,3.661
4585.925,0.143,1.316,0.241,0.513,9.988,2634.014,0.29,1.091,0.248,35.634,1239.704,0.688,-3.162,6.0,0.0,0.0,3.528
5854.138,0.143,1.827,0.364,0.482,9.851,2568.637,0.304,3.612,0.246,35.464,1372.463,0.087,1.734,4.0,0.753,1.55,4.861
4572.916,0.143,1.12,0.343,0.518,10.02,2638.783,0.29,1.801,0.251,32.292,1224.917,0.485,-1.545,6.0,1.678,1.95,4.354
4616.368,0.143,1.119,0.364,0.483,9.972,2688.981,0.314,1.707,0.251,32.151,1231.469,0.512,-2.047,6.0,0.0,0.0,3.634
4842.445,0.143,2.077,0.369,0.466,10.509,2688.219,0.305,3.297,0.25,35.06,1231.298,0.179,1.024,8.0,1.076,1.8,4.331
4680.677,0.14,1.6,0.369,0.466,9.974,2688.216,0.313,3.562,0.246,32.23,1230.937,0.2,0.795,8.0,1.214,1.8,3.76
4585.925,0.143,1.119,0.364,0.481,10.088,2688.981,0.306,1.727,0.251,32.151,1227.618,0.507,-1.811,6.0,0.0,0.0,3.366
4581.753,0.146,1.593,0.24,0.499,9.971,2569.565,0.316,3.402,0.246,35.638,1221.304,0.314,0.82,5.0,1.191,1.85,4.047
4585.467,0.143,1.555,0.353,0.483,10.142,2692.885,0.336,3.409,0.246,32.313,1228.616,0.223,0.802,6.0,1.213,1.85,4.268
4787.121,0.146,1.233,0.351,0.511,9.844,2671.617,0.357,1.152,0.247,35.63,1277.335,0.671,-2.785,6.0,0.0,0.0,3.667
4593.358,0.143,1.12,0.351,0.518,10.006,2638.484,0.312,1.093,0.249,35.53,1226.385,0.688,-3.033,5.0,0.0,0.0,3.376
4684.925,0.156,1.6,0.364,0.466,9.973,2660.944,0.295,3.495,0.25,32.35,1230.912,0.2,0.855,6.0,1.181,1.85,4.298
5804.082,0.143,1.83,0.364,0.518,9.851,2568.637,0.304,3.612,0.247,35.464,1359.895,0.093,1.738,3.0,0.748,1.55,4.973
4782.082,0.143,1.744,0.351,0.511,10.077,2572.425,0.356,3.588,0.247,35.63,1292.109,0.187,1.189,5.0,1.008,1.7,4.473
5784.618,0.143,1.727,0.353,0.518,10.093,2562.375,0.306,3.569,0.246,35.648,1310.573,0.136,1.632,3.0,0.797,1.6,4.817
4680.677,0.143,1.724,0.377,0.455,10.093,2689.2,0.313,3.479,0.246,32.231,1230.937,0.193,0.935,7.0,1.127,1.75,4.453
4783.549,0.143,1.724,0.377,0.481,10.093,2689.2,0.314,3.479,0.246,32.234,1225.125,0.183,1.123,6.0,1.035,1.75,4.55
5810.121,0.144,1.831,0.35,0.517,10.122,2696.125,0.292,3.581,0.248,35.642,1278.134,0.148,1.455,3.0,0.87,1.6,4.73
4787.121,0.151,2.045,0.351,0.517,10.005,2671.617,0.314,3.521,0.249,35.23,1279.868,0.175,1.249,4.0,0.963,1.7,4.577
4829.641,0.143,1.844,0.364,0.518,10.019,2562.081,0.298,3.496,0.241,35.628,1211.854,0.192,0.954,5.0,1.128,1.75,4.369
5825.218,0.149,1.694,0.353,0.525,10.45,2686.729,0.335,3.406,0.24,32.205,1221.194,0.186,1.002,8.0,1.103,1.8,4.183
4842.445,0.143,2.077,0.369,0.466,10.509,2688.219,0.304,3.48,0.247,35.06,1231.298,0.179,1.108,7.0,1.04,1.75,4.359
5808.41,0.143,2.057,0.351,0.518,10.09,2572.425,0.306,3.599,0.247,35.63,1310.893,0.126,1.668,2.0,0.773,1.55,4.972
4837.674,0.143,1.835,0.364,0.492,9.821,2566.034,0.304,3.61,0.247,35.754,1373.082,0.166,1.23,6.0,0.979,1.65,4.671
4805.025,0.143,2.055,0.354,0.518,10.016,2694.116,0.295,3.496,0.249,35.573,1232.384,0.178,1.398,3.0,0.897,1.65,4.373
4676.015,0.143,1.6,0.367,0.467,9.974,2699.449,0.313,3.562,0.246,32.23,1233.712,0.2,0.814,7.0,1.201,1.8,4.46
5804.082,0.143,1.835,0.364,0.518,9.852,2568.637,0.306,3.612,0.247,31.896,1342.667,0.105,1.286,4.0,0.931,1.7,4.578
5804.269,0.145,1.83,0.364,0.518,9.851,2568.637,0.304,3.598,0.247,35.464,1366.475,0.089,1.799,3.0,0.729,1.55,4.969
5801.822,0.144,1.478,0.364,0.522,10.075,2686.33,0.305,3.569,0.247,35.628,1229.895,0.261,1.08,3.0,1.053,1.7,4.604
5822.215,0.143,1.835,0.351,0.482,9.945,2568.637,0.304,3.539,0.247,35.335,1324.521,0.117,1.725,3.0,0.754,1.55,4.969
5825.665,0.143,1.119,0.364,0.49,9.972,2688.909,0.311,1.762,0.251,32.16,1263.35,0.497,-1.52,5.0,0.0,0.0,3.753
5799.793,0.144,1.12,0.343,0.518,10.006,2638.491,0.295,1.102,0.249,35.366,1235.379,0.685,-2.807,4.0,0.0,0.0,3.2
6182.449,0.143,1.827,0.364,0.482,10.004,2568.637,0.296,3.488,0.246,35.464,1361.721,0.092,1.651,4.0,0.785,1.6,4.965
4805.025,0.143,2.055,0.354,0.518,10.019,2665.545,0.295,3.496,0.249,35.575,1232.245,0.179,1.313,3.0,0.944,1.7,4.388
5809.248,0.143,2.051,0.351,0.485,10.005,2565.63,0.323,3.537,0.252,35.643,1276.361,0.149,1.622,2.0,0.801,1.55,4.972
5854.448,0.143,1.831,0.364,0.482,9.851,2568.637,0.304,3.612,0.247,35.708,1372.426,0.085,1.783,4.0,0.738,1.55,5.054
5836.24,0.144,1.827,0.364,0.492,9.741,2566.034,0.304,3.581,0.246,35.733,1373.119,0.087,1.623,6.0,0.799,1.6,4.995
4680.677,0.138,1.736,0.369,0.466,9.982,2688.219,0.313,3.562,0.246,32.23,1230.937,0.193,0.88,8.0,1.164,1.8,4.422
5769.361,0.111,1.029,0.359,0.434,9.851,2664.764,0.328,1.045,0.24,32.454,1200.578,0.701,-3.907,10.0,0.0,0.0,3.159
5775.425,0.151,2.041,0.343,0.516,9.851,2409.681,0.3,3.483,0.254,32.595,1246.449,0.169,1.573,2.0,0.806,1.65,4.62
4712.754,0.189,2.048,0.361,0.431,10.126,2671.954,0.335,3.384,0.243,31.711,1202.053,0.26,0.687,8.0,1.296,2.0,3.945
5796.247,0.151,1.165,0.343,0.517,9.876,2676.192,0.299,3.423,0.241,31.72,1200.46,0.417,0.262,5.0,1.826,2.4,3.693
5795.507,0.151,1.029,0.36,0.516,9.875,2392.303,0.29,1.059,0.244,32.581,1201.219,0.697,-2.657,4.0,0.0,0.0,3.889
5775.592,0.151,1.029,0.344,0.516,10.059,2693.529,0.315,1.138,0.254,32.594,1200.565,0.675,-3.79,5.0,0.0,0.0,3.09
5794.559,0.151,1.032,0.341,0.516,9.869,2416.112,0.291,3.426,0.25,32.941,1244.457,0.484,0.892,3.0,1.18,1.8,4.652
5434.254,0.107,1.039,0.344,0.518,9.943,2664.793,0.292,1.32,0.243,32.396,1218.694,0.623,-3.001,7.0,0.0,0.0,3.61
5934.327,0.103,1.029,0.36,0.434,9.849,2682.705,0.29,1.458,0.244,32.199,1206.092,0.583,-3.236,8.0,0.0,0.0,3.406
5320.571,0.152,1.987,0.342,0.517,9.664,2594.465,0.293,3.348,0.242,32.442,1366.7,0.089,1.486,7.0,0.85,1.65,4.953
5775.592,0.151,1.022,0.342,0.516,10.053,2692.571,0.293,1.141,0.241,32.594,1201.069,0.674,-3.887,6.0,0.0,0.0,3.017
5317.671,0.151,1.986,0.36,0.517,10.086,2595.241,0.293,3.454,0.242,32.213,1384.012,0.093,1.39,5.0,0.881,1.6,4.632
5285.041,0.142,2.046,0.344,0.433,10.141,2665.827,0.292,3.526,0.243,31.988,1206.18,0.196,0.726,6.0,1.234,1.9,4.021
5798.59,0.151,1.07,0.36,0.516,9.968,2416.619,0.298,3.447,0.25,31.712,1325.851,0.465,1.098,3.0,1.071,1.75,4.842
5775.433,0.146,1.032,0.343,0.516,10.063,2694.888,0.293,1.537,0.253,32.594,1200.061,0.561,-2.498,5.0,0.0,0.0,3.453
5792.575,0.111,1.029,0.342,0.485,10.065,2665.167,0.314,1.32,0.253,32.388,1218.694,0.623,-2.996,6.0,0.0,0.0,3.608
5775.801,0.151,1.148,0.344,0.509,9.851,2405.639,0.301,3.412,0.244,32.204,1245.898,0.426,1.138,3.0,1.036,1.7,4.627
5796.247,0.15,1.03,0.343,0.517,9.876,2673.892,0.321,1.168,0.248,31.72,1200.57,0.666,-3.434,5.0,0.0,0.0,3.155
5343.595,0.157,1.838,0.36,0.521,9.862,2671.883,0.298,3.407,0.25,31.96,1328.604,0.114,1.321,5.0,0.926,1.65,4.879
5795.507,0.146,1.028,0.36,0.518,9.878,2403.341,0.299,1.225,0.244,32.583,1266.646,0.65,-2.55,4.0,0.0,0.0,3.79
4777.096,0.152,1.958,0.345,0.426,10.081,2671.669,0.293,3.455,0.249,32.187,1236.63,0.176,0.974,5.0,1.103,1.75,4.347
5782.497,0.151,2.02,0.344,0.52,10.076,2422.062,0.3,3.41,0.249,32.389,1255.242,0.163,1.408,3.0,0.877,1.65,4.593
5434.254,0.144,1.04,0.344,0.512,9.924,2672.998,0.315,1.218,0.248,32.911,1200.186,0.652,-3.29,6.0,0.0,0.0,3.386
4777.096,0.153,2.048,0.345,0.426,10.081,2671.669,0.293,3.399,0.243,32.188,1213.975,0.191,0.846,5.0,1.176,1.8,4.375
5324.578,0.152,2.053,0.36,0.519,9.876,2671.883,0.299,3.407,0.25,31.708,1278.583,0.148,1.319,4.0,0.923,1.7,4.672
5775.792,0.151,1.165,0.362,0.517,9.876,2691.846,0.293,3.423,0.244,32.207,1200.062,0.417,0.814,4.0,1.245,1.85,4.097
5292.976,0.156,1.933,0.344,0.517,10.062,2672.203,0.316,3.453,0.243,32.487,1208.103,0.195,0.842,4.0,1.184,1.8,4.541
5325.008,0.152,2.034,0.36,0.431,10.124,2671.883,0.3,3.407,0.25,32.392,1277.555,0.148,1.004,5.0,1.081,1.75,4.461
5775.591,0.146,1.038,0.343,0.507,10.064,2684.462,0.285,1.656,0.247,32.583,1203.093,0.527,-2.145,5.0,0.0,0.0,3.535
5775.595,0.146,2.066,0.343,0.516,10.054,2414.076,0.31,3.526,0.25,32.626,1202.779,0.198,1.565,2.0,0.809,1.7,4.558
5317.671,0.151,1.986,0.361,0.517,10.085,2595.241,0.306,3.454,0.247,32.583,1382.127,0.083,1.49,4.0,0.841,1.6,4.769
5343.595,0.154,2.048,0.36,0.431,9.862,2671.883,0.293,3.407,0.25,31.983,1328.604,0.138,1.235,5.0,0.956,1.7,4.567
5795.507,0.151,1.029,0.36,0.516,9.875,2392.303,0.29,1.53,0.244,32.581,1200.06,0.563,-1.615,4.0,0.0,0.0,4.194
5653.068,0.151,1.095,0.343,0.517,9.875,2676.172,0.315,1.769,0.243,31.861,1201.832,0.495,-1.795,6.0,0.0,0.0,3.295
5343.822,0.146,2.065,0.343,0.517,10.055,2409.554,0.298,3.407,0.25,31.96,1330.458,0.113,1.607,3.0,0.802,1.6,4.966
5775.278,0.146,2.066,0.34,0.516,9.902,2414.076,0.31,3.526,0.25,33.349,1519.016,0.061,1.743,2.0,0.761,1.55,5.222
6054.824,0.145,2.066,0.359,0.52,9.915,2417.791,0.308,3.633,0.237,33.394,1539.031,0.059,2.024,6.0,0.638,1.45,5.37
5795.199,0.151,1.026,0.36,0.516,9.874,2416.619,0.309,1.73,0.257,31.734,1203.379,0.506,0.567,4.0,1.503,2.15,3.731
5795.199,0.151,1.028,0.36,0.516,9.874,2416.619,0.308,1.724,0.257,31.759,1203.299,0.507,0.346,4.0,1.778,2.35,4.248
5795.507,0.151,1.166,0.36,0.505,10.049,2392.303,0.29,3.492,0.244,32.581,1200.06,0.417,1.178,3.0,1.023,1.8,4.411
5775.591,0.146,1.039,0.343,0.496,10.082,2695.324,0.288,1.173,0.247,32.583,1200.375,0.665,-3.37,5.0,0.0,0.0,3.343
5795.507,0.151,1.026,0.36,0.516,9.875,2392.303,0.29,1.534,0.244,33.132,1203.378,0.562,0.142,4.0,1.919,2.25,3.621
4712.754,0.186,2.048,0.36,0.434,10.126,2671.954,0.335,3.452,0.243,31.711,1202.053,0.24,0.725,7.0,1.244,1.8,3.902
6056.061,0.145,2.066,0.332,0.52,9.921,2414.076,0.308,3.632,0.25,33.395,1496.498,0.059,2.231,4.0,0.568,1.4,5.317
5775.661,0.157,1.039,0.364,0.518,9.943,2695.389,0.284,1.689,0.243,31.887,1200.28,0.517,-2.018,5.0,0.0,0.0,3.83
5776.097,0.146,1.032,0.36,0.524,10.063,2694.888,0.29,1.537,0.253,32.594,1206.172,0.561,-2.542,6.0,0.0,0.0,3.331
5343.822,0.146,2.065,0.344,0.517,9.962,2691.458,0.298,3.407,0.25,31.96,1330.458,0.12,1.435,4.0,0.868,1.65,4.542
5072.082,0.155,2.038,0.365,0.477,10.052,2649.417,0.296,3.544,0.246,35.476,1313.639,0.126,1.264,3.0,0.962,1.7,4.374
5076.89,0.155,1.165,0.329,0.491,9.812,2628.974,0.244,1.831,0.248,31.825,1238.738,0.477,-1.172,9.0,0.0,0.0,3.719
5075.125,0.126,1.002,0.365,0.495,9.813,2628.739,0.406,1.136,0.21,35.49,1215.727,0.675,-3.85,9.0,0.0,0.0,2.788
5018.378,0.126,1.002,0.365,0.494,10.033,2628.739,0.379,1.136,0.21,35.49,1215.727,0.675,-3.594,8.0,0.0,0.0,3.216
6142.458,0.155,1.964,0.364,0.49,9.644,2559.041,0.302,3.534,0.258,35.283,1437.775,0.064,2.004,6.0,0.649,1.45,5.147
5075.06,0.156,1.584,0.365,0.487,11.071,2651.907,0.285,3.519,0.246,31.963,1211.219,0.208,0.828,6.0,1.194,1.8,4.195
5147.495,0.155,1.03,0.348,0.479,10.044,2694.096,0.293,1.275,0.247,31.9,1219.957,0.636,-3.248,6.0,0.0,0.0,3.427
5048.948,0.154,1.237,0.365,0.493,11.041,2663.653,0.295,3.519,0.245,31.754,1211.219,0.381,0.809,6.0,1.217,1.8,3.942
5018.378,0.157,2.028,0.365,0.49,10.033,2628.739,0.289,1.136,0.247,35.49,1201.524,0.675,-2.32,4.0,0.0,0.0,3.946
5267.75,0.147,1.001,0.364,0.49,10.044,2628.739,0.296,1.152,0.25,35.539,1219.25,0.671,-3.569,5.0,0.0,0.0,2.886
6134.114,0.139,2.038,0.347,0.49,9.902,2574.099,0.302,3.518,0.248,35.461,1437.775,0.073,1.667,4.0,0.776,1.55,5.194
5094.772,0.154,1.165,0.365,0.505,10.267,2673.359,0.295,1.902,0.246,31.92,1232.019,0.457,-0.543,7.0,1.632,1.95,4.369
5076.984,0.154,1.821,0.328,0.534,8.133,2628.972,0.295,3.592,0.245,31.753,1235.88,0.187,0.999,8.0,1.096,1.75,4.612
5049.082,0.154,1.821,0.324,0.509,11.152,2663.828,0.295,3.584,0.245,31.754,1277.114,0.149,1.05,7.0,1.065,1.75,4.65
5276.565,0.154,1.027,0.364,0.493,10.025,2612.007,0.316,1.37,0.248,31.765,1247.26,0.609,-1.756,6.0,0.0,0.0,3.509
6134.114,0.155,2.043,0.347,0.49,9.902,2563.114,0.302,3.559,0.248,35.461,1440.268,0.066,1.974,3.0,0.668,1.45,5.25
6142.458,0.155,1.964,0.347,0.49,9.913,2558.558,0.302,3.734,0.246,35.283,1437.775,0.067,1.969,5.0,0.664,1.45,5.143
5018.378,0.126,1.002,0.358,0.494,10.033,2630.136,0.299,1.136,0.21,35.488,1215.727,0.675,-3.571,7.0,0.0,0.0,3.222
5217.673,0.125,1.002,0.356,0.495,10.033,2587.701,0.373,1.277,0.247,34.512,1218.868,0.635,-2.716,8.0,0.0,0.0,3.581
5223.454,0.155,1.006,0.364,0.493,10.026,2598.383,0.316,1.549,0.248,31.754,1247.26,0.557,0.141,6.0,1.89,2.3,3.756
5076.408,0.155,1.005,0.329,0.491,9.812,2628.974,0.244,1.829,0.248,31.778,1238.552,0.498,-1.785,9.0,1.728,1.95,4.178
5047.236,0.154,1.163,0.351,0.495,10.015,2678.791,0.295,1.95,0.23,31.885,1231.798,0.443,0.476,7.0,1.415,1.85,4.016
5093.866,0.156,1.162,0.365,0.487,11.071,2651.907,0.285,1.931,0.246,31.885,1211.644,0.448,0.139,7.0,1.869,2.25,3.61
5362.767,0.154,2.038,0.347,0.494,10.025,2628.492,0.285,3.543,0.246,31.962,1437.774,0.1,1.339,4.0,0.906,1.6,4.929
5226.909,0.155,1.002,0.356,0.494,10.055,2682.287,0.372,1.698,0.246,31.901,1211.288,0.515,-2.426,7.0,0.0,0.0,3.351
5018.994,0.147,1.179,0.348,0.483,10.032,2640.768,0.296,1.22,0.245,35.495,1325.241,0.651,-2.554,5.0,0.0,0.0,3.782
5050.16,0.153,1.001,0.364,0.509,11.152,2667.531,0.371,1.716,0.245,31.753,1277.114,0.51,-1.363,8.0,0.0,0.0,3.809
6151.767,0.154,1.209,0.347,0.487,10.959,2630.255,0.302,3.528,0.246,35.594,1223.157,0.395,0.711,5.0,1.255,1.85,4.05
5094.772,0.154,1.165,0.365,0.505,10.015,2663.828,0.295,1.902,0.246,31.92,1232.019,0.457,0.169,6.0,1.875,2.3,3.772
5077.352,0.154,1.082,0.325,0.506,10.079,2637.526,0.305,1.817,0.245,31.783,1238.494,0.481,-1.348,7.0,0.0,0.0,3.811
5096.001,0.155,1.896,0.365,0.491,9.998,2695.154,0.304,3.531,0.246,31.748,1233.793,0.177,1.172,5.0,1.006,1.7,4.699
5046.866,0.154,1.163,0.351,0.505,10.015,2662.047,0.295,1.935,0.246,31.885,1231.798,0.447,0.365,6.0,1.718,2.25,3.995
6243.874,0.155,1.973,0.355,0.48,9.901,2567.637,0.302,3.397,0.246,35.483,1437.588,0.077,1.731,3.0,0.758,1.5,5.166
6151.767,0.155,1.209,0.329,0.487,9.466,2630.225,0.302,3.528,0.248,35.774,1222.644,0.395,0.693,7.0,1.263,1.85,3.87
5047.495,0.155,1.994,0.324,0.508,11.166,2663.828,0.295,3.56,0.245,31.754,1275.003,0.15,1.145,6.0,1.017,1.7,4.733
5368.424,0.155,2.036,0.339,0.49,10.072,2642.253,0.285,3.543,0.247,35.593,1331.816,0.112,1.691,3.0,0.765,1.55,4.948
5076.93,0.155,2.038,0.356,0.477,10.052,2692.744,0.302,3.544,0.246,31.888,1217.621,0.188,1.129,4.0,1.028,1.75,4.528
6142.458,0.155,1.964,0.347,0.49,9.913,2567.637,0.302,3.734,0.246,35.283,1437.775,0.068,1.857,5.0,0.705,1.45,5.185
5393.506,0.155,1.896,0.364,0.491,10.023,2695.112,0.335,3.519,0.246,31.911,1330.168,0.121,1.271,6.0,0.949,1.65,4.76
5058.8,0.156,1.224,0.365,0.487,11.041,2649.967,0.295,3.519,0.246,31.963,1211.219,0.388,0.777,6.0,1.239,1.85,3.77
6134.114,0.155,1.944,0.365,0.49,9.902,2570.609,0.296,3.565,0.246,35.329,1437.775,0.069,1.771,3.0,0.754,1.55,5.22
5019.073,0.156,2.031,0.364,0.488,10.052,2651.523,0.304,3.519,0.259,31.821,1314.393,0.135,1.235,5.0,0.965,1.65,4.831
5052.134,0.14,1.989,0.363,0.529,9.902,2663.936,0.292,3.518,0.246,31.754,1301.065,0.133,1.224,6.0,0.975,1.7,4.806
5096.639,0.155,1.899,0.364,0.491,9.998,2695.112,0.315,3.519,0.248,31.738,1226.938,0.182,1.095,5.0,1.048,1.75,4.577
6142.458,0.155,1.973,0.363,0.48,10.025,2567.599,0.302,3.397,0.246,35.445,1437.775,0.068,1.964,3.0,0.669,1.4,5.201
5226.875,0.156,1.233,0.356,0.487,11.071,2663.896,0.37,3.641,0.246,31.9,1211.287,0.383,0.792,8.0,1.221,1.85,3.782
5073.61,0.155,1.637,0.346,0.49,10.057,2677.738,0.286,3.519,0.243,31.753,1222.927,0.185,1.019,5.0,1.092,1.75,4.435
5076.864,0.156,2.031,0.364,0.477,10.052,2651.523,0.304,3.519,0.259,31.885,1314.608,0.125,1.239,5.0,0.963,1.65,4.787
5048.948,0.154,1.237,0.365,0.493,9.974,2663.653,0.295,3.519,0.245,31.745,1211.219,0.381,0.825,5.0,1.209,1.8,4.111
5094.445,0.154,1.163,0.367,0.505,8.257,2664.353,0.295,1.935,0.246,31.885,1232.019,0.447,0.163,8.0,1.794,2.15,3.666
4544.587,0.136,1.889,0.362,0.467,10.424,2656.372,0.322,3.493,0.21,32.135,1202.355,0.216,0.843,9.0,1.177,1.8,3.974
4718.895,0.144,1.054,0.347,0.513,10.121,2684.499,0.301,1.077,0.248,36.16,1200.859,0.692,-3.714,6.0,0.0,0.0,2.896
4901.399,0.144,1.007,0.361,0.514,10.124,2687.442,0.301,1.077,0.252,35.577,1237.435,0.692,-3.681,5.0,0.0,0.0,3.205
5800.759,0.146,1.926,0.36,0.513,10.132,2569.253,0.286,3.531,0.253,35.558,1245.233,0.17,1.683,2.0,0.769,1.55,4.913
5666.159,0.146,2.03,0.346,0.506,10.114,2501.018,0.288,3.562,0.253,35.551,1473.014,0.04,1.993,3.0,0.659,1.45,5.304
4292.046,0.15,1.401,0.346,0.472,10.254,2696.087,0.319,3.456,0.251,32.503,1206.327,0.299,0.47,7.0,1.562,2.2,3.597
5644.792,0.152,1.956,0.36,0.507,10.116,2531.633,0.288,3.608,0.241,35.579,1469.477,0.053,1.798,4.0,0.724,1.55,5.237
4753.68,0.152,1.985,0.354,0.508,10.114,2688.674,0.286,3.587,0.244,35.424,1241.303,0.18,1.096,3.0,1.046,1.7,4.293
5662.14,0.152,1.925,0.347,0.469,10.164,2513.04,0.333,3.576,0.248,32.374,1474.714,0.11,1.583,7.0,0.795,1.6,4.98
4902.55,0.128,1.013,0.319,0.522,10.114,2687.33,0.278,1.409,0.258,31.819,1203.685,0.597,-2.485,9.0,0.0,0.0,3.346
5656.359,0.152,1.04,0.346,0.514,9.835,2653.41,0.323,1.154,0.213,35.877,1200.705,0.67,-3.625,8.0,0.0,0.0,2.954
4529.912,0.144,1.413,0.356,0.465,10.195,2678.123,0.307,3.509,0.248,32.325,1238.924,0.293,0.763,7.0,1.229,1.85,3.565
5657.205,0.152,1.956,0.36,0.507,10.119,2572.511,0.325,3.608,0.245,35.791,1474.499,0.083,1.682,5.0,0.795,1.55,5.125
5671.922,0.144,1.919,0.345,0.473,10.11,2598.928,0.322,3.418,0.244,33.42,1523.515,0.081,1.692,6.0,0.753,1.55,5.139
5665.574,0.14,1.054,0.347,0.513,9.971,2653.41,0.323,1.154,0.212,35.665,1200.705,0.67,-3.592,7.0,0.0,0.0,3.168
5792.52,0.14,1.039,0.36,0.513,10.121,2690.45,0.281,1.551,0.255,31.764,1231.913,0.557,-2.062,6.0,0.0,0.0,3.461
4739.027,0.152,1.057,0.354,0.514,10.117,2574.1,0.301,1.241,0.252,33.47,1234.364,0.645,-2.715,6.0,0.0,0.0,3.802
5825.076,0.146,1.034,0.358,0.491,10.116,2690.354,0.289,1.854,0.255,31.764,1232.265,0.483,0.172,5.0,1.874,2.3,3.599
5500.461,0.14,1.07,0.362,0.513,9.846,2679.19,0.335,1.211,0.247,34.178,1201.014,0.654,-3.437,8.0,0.0,0.0,3.225
5791.848,0.152,1.039,0.36,0.513,10.121,2690.24,0.281,1.549,0.255,31.764,1233.577,0.557,-1.829,5.0,0.0,0.0,3.311
4744.268,0.144,1.016,0.345,0.513,9.595,2680.307,0.297,1.333,0.244,32.128,1200.282,0.619,-2.907,7.0,0.0,0.0,3.425
4745.349,0.144,1.086,0.361,0.514,10.115,2682.958,0.281,1.345,0.248,32.357,1202.569,0.616,-2.29,6.0,0.0,0.0,3.479
4718.182,0.146,1.969,0.35,0.514,10.112,2691.655,0.286,3.429,0.252,36.324,1246.556,0.187,1.069,4.0,1.052,1.7,4.404
5665.38,0.154,1.988,0.347,0.515,10.117,2687.004,0.307,3.53,0.248,35.49,1500.426,0.118,1.973,2.0,0.664,1.45,5.288
5381.197,0.154,1.719,0.355,0.507,10.112,2691.663,0.304,3.399,0.246,33.447,1292.485,0.14,1.253,5.0,0.973,1.7,4.316
4902.876,0.152,1.027,0.354,0.514,10.117,2682.261,0.301,1.179,0.253,35.577,1237.435,0.663,-3.56,5.0,0.0,0.0,3.348
4904.273,0.152,1.985,0.347,0.508,10.151,2678.822,0.286,3.54,0.243,35.359,1241.306,0.172,1.355,3.0,0.92,1.7,4.402
6367.182,0.152,2.029,0.347,0.472,10.124,2564.307,0.323,3.667,0.252,33.163,1486.425,0.098,1.659,6.0,0.765,1.55,5.127
5656.98,0.152,1.926,0.36,0.507,9.721,2568.959,0.287,3.608,0.245,35.56,1474.499,0.069,1.711,4.0,0.763,1.5,5.109
4877.603,0.152,1.921,0.346,0.477,10.42,2589.261,0.322,3.608,0.246,35.441,1482.522,0.159,1.634,4.0,0.78,1.55,4.951
5656.757,0.146,1.982,0.36,0.489,9.733,2502.908,0.287,3.609,0.245,35.559,1497.204,0.043,1.899,3.0,0.681,1.5,5.391
5386.319,0.152,1.727,0.354,0.508,10.114,2680.54,0.307,3.37,0.246,32.433,1284.028,0.144,0.975,6.0,1.109,1.75,4.588
4718.182,0.152,1.993,0.347,0.508,10.132,2686.578,0.322,1.851,0.252,32.189,1201.653,0.471,0.847,5.0,1.183,1.75,4.156
5797.34,0.152,1.039,0.362,0.514,10.132,2652.165,0.322,1.213,0.255,34.202,1228.915,0.653,-2.157,5.0,0.0,0.0,3.411
4744.268,0.144,1.007,0.361,0.513,9.595,2687.336,0.301,1.338,0.241,32.128,1200.282,0.618,-2.872,8.0,0.0,0.0,3.583
5754.198,0.152,1.956,0.36,0.506,10.114,2575.001,0.281,3.608,0.245,35.577,1478.221,0.071,1.825,3.0,0.72,1.45,5.203
5332.907,0.152,1.985,0.354,0.508,10.114,2681.279,0.286,3.587,0.246,35.388,1254.279,0.164,1.507,3.0,0.839,1.6,4.721
4833.24,0.152,1.727,0.354,0.508,10.114,2680.54,0.307,3.454,0.246,32.433,1276.465,0.167,0.935,5.0,1.129,1.75,4.666
5804.562,0.146,2.038,0.346,0.506,10.114,2501.012,0.288,3.562,0.253,35.551,1473.014,0.04,2.023,2.0,0.647,1.45,5.266
5800.756,0.147,1.039,0.359,0.513,10.129,2690.531,0.286,1.212,0.248,35.5,1236.935,0.654,-3.203,4.0,0.0,0.0,3.266
4887.671,0.146,1.079,0.361,0.52,10.13,2683.29,0.311,1.891,0.253,31.898,1200.689,0.461,-1.945,6.0,0.0,0.0,3.756
5361.235,0.153,1.726,0.355,0.507,10.118,2691.663,0.306,3.402,0.246,32.402,1292.485,0.138,1.313,5.0,0.934,1.7,4.439
4718.22,0.127,1.015,0.32,0.513,10.114,2687.33,0.278,1.417,0.247,31.819,1203.685,0.595,-2.417,8.0,0.0,0.0,3.722
4902.55,0.127,1.012,0.361,0.514,10.114,2676.114,0.287,1.439,0.258,31.819,1203.416,0.589,-2.178,8.0,0.0,0.0,3.37
5800.756,0.147,1.039,0.359,0.513,10.129,2690.531,0.286,1.218,0.248,31.784,1236.935,0.652,-2.006,5.0,0.0,0.0,3.415
5805.539,0.127,1.004,0.229,0.504,9.987,2674.763,0.323,1.036,0.253,34.91,1203.863,0.704,-3.809,7.0,0.0,0.0,2.852
5784.445,0.15,2.037,0.339,0.519,9.966,2394.943,0.322,3.409,0.255,31.893,1253.615,0.164,1.521,2.0,0.827,1.65,4.682
5906.753,0.121,1.011,0.235,0.519,9.269,2649.834,0.321,1.133,0.257,34.867,1201.926,0.676,-3.693,9.0,0.0,0.0,3.103
5784.211,0.143,1.949,0.34,0.487,10.024,2394.943,0.303,3.491,0.255,33.176,1442.336,0.065,1.992,2.0,0.642,1.5,4.966
4528.799,0.131,1.56,0.364,0.445,8.896,2675.115,0.283,3.526,0.253,33.186,1253.94,0.22,0.642,8.0,1.373,2.1,3.715
5783.756,0.146,1.095,0.363,0.5,9.93,2402.815,0.304,3.511,0.254,31.887,1255.243,0.453,0.884,3.0,1.186,1.8,4.616
5903.058,0.143,1.035,0.379,0.521,9.962,2689.673,0.323,1.791,0.252,32.773,1201.797,0.488,-0.276,7.0,1.618,1.95,3.917
5777.63,0.143,1.01,0.364,0.491,9.983,2398.675,0.322,1.378,0.255,31.84,1203.741,0.606,-1.327,4.0,1.636,1.95,4.476
4881.421,0.144,1.598,0.364,0.444,9.977,2698.891,0.283,3.526,0.254,33.193,1253.94,0.201,0.948,6.0,1.124,1.8,4.406
5908.944,0.143,1.068,0.364,0.519,9.966,2675.657,0.302,3.512,0.251,31.787,1215.613,0.466,0.756,5.0,1.266,1.85,3.668
5784.198,0.143,2.052,0.365,0.472,9.93,2438.289,0.32,3.602,0.255,32.396,1391.147,0.087,1.454,4.0,0.853,1.7,4.899
4528.799,0.12,1.591,0.364,0.445,8.896,2699.5,0.283,3.526,0.254,33.186,1253.94,0.219,0.918,8.0,1.143,1.8,4.438
5142.554,0.143,1.961,0.338,0.52,9.93,2667.882,0.321,3.517,0.257,31.727,1283.804,0.144,1.041,4.0,1.065,1.7,4.872
5779.819,0.148,1.004,0.249,0.52,9.98,2692.107,0.318,1.139,0.255,35.475,1216.299,0.675,-3.664,5.0,0.0,0.0,2.881
5783.96,0.143,1.012,0.365,0.518,9.966,2394.943,0.322,3.409,0.255,31.84,1251.249,0.494,0.746,3.0,1.262,1.85,3.972
5871.592,0.143,1.934,0.365,0.521,9.932,2390.546,0.302,3.461,0.253,32.984,1393.888,0.071,1.635,4.0,0.786,1.6,4.959
5777.988,0.143,1.01,0.364,0.522,9.983,2398.675,0.322,1.391,0.253,31.807,1203.507,0.603,-0.001,4.0,1.582,1.95,4.455
5855.061,0.146,1.004,0.363,0.542,9.963,2694.7,0.333,1.625,0.255,33.025,1213.048,0.536,-2.265,8.0,0.0,0.0,3.501
5777.388,0.143,1.004,0.229,0.49,9.985,2689.783,0.323,1.195,0.253,34.91,1203.863,0.659,-3.638,6.0,0.0,0.0,3.164
5806.904,0.148,1.004,0.364,0.477,9.983,2668.887,0.304,1.134,0.255,35.469,1203.888,0.676,-3.581,4.0,0.0,0.0,3.23
5843.01,0.145,1.004,0.365,0.496,9.982,2687.86,0.322,1.589,0.256,31.927,1204.931,0.546,-2.997,6.0,0.0,0.0,3.25
5808.401,0.146,1.012,0.365,0.522,9.987,2698.024,0.323,1.73,0.253,31.806,1200.078,0.506,-1.67,5.0,1.743,2.0,4.094
5776.532,0.149,1.01,0.365,0.499,9.99,2682.302,0.322,1.601,0.255,31.947,1203.907,0.543,-2.679,5.0,0.0,0.0,3.687
5776.483,0.143,1.01,0.229,0.49,9.985,2689.64,0.323,1.607,0.253,31.771,1203.863,0.541,-2.314,6.0,0.0,0.0,3.58
5786.687,0.143,1.054,0.365,0.52,10.04,2631.496,0.32,1.844,0.253,31.714,1251.606,0.473,0.275,5.0,1.784,2.25,4.008
5804.68,0.143,1.012,0.365,0.49,9.985,2698.553,0.323,1.708,0.253,31.839,1200.341,0.512,-2.042,5.0,0.0,0.0,3.58
5872.505,0.148,2.037,0.339,0.519,9.982,2394.943,0.322,3.409,0.255,31.893,1253.068,0.165,1.478,3.0,0.848,1.7,4.582
5808.401,0.146,1.012,0.365,0.522,10.039,2398.298,0.323,1.728,0.255,31.725,1202.978,0.506,0.551,4.0,1.526,2.15,3.672
5806.478,0.148,1.01,0.364,0.491,9.983,2648.054,0.304,1.338,0.255,32.73,1203.888,0.618,-2.802,5.0,0.0,0.0,3.578
5814.465,0.143,1.003,0.363,0.492,9.963,2402.008,0.317,1.195,0.254,34.96,1215.541,0.659,-2.81,4.0,0.0,0.0,3.606
5780.702,0.146,1.961,0.364,0.522,9.926,2675.246,0.323,3.516,0.253,31.726,1282.349,0.145,1.668,3.0,0.757,1.55,5.005
5805.539,0.143,1.004,0.234,0.459,9.987,2674.766,0.323,1.048,0.253,34.983,1202.561,0.701,-3.749,7.0,0.0,0.0,3.061
5805.539,0.127,1.004,0.235,0.49,9.987,2674.763,0.323,1.253,0.248,34.867,1201.929,0.642,-3.608,7.0,0.0,0.0,3.163
5804.675,0.143,1.003,0.234,0.49,9.985,2690.264,0.321,1.196,0.253,34.907,1216.287,0.658,-3.369,6.0,0.0,0.0,3.118
5805.539,0.127,1.004,0.229,0.49,9.987,2690.061,0.321,1.131,0.253,34.91,1203.863,0.677,-3.743,7.0,0.0,0.0,2.922
5779.917,0.143,1.023,0.337,0.519,9.966,2395.246,0.322,1.654,0.255,31.893,1253.615,0.527,0.245,4.0,1.698,2.05,4.102
5784.445,0.143,1.037,0.365,0.52,9.966,2674.174,0.322,3.409,0.255,31.718,1237.836,0.482,0.847,4.0,1.219,1.85,4.321
5725.177,0.146,1.004,0.363,0.542,9.963,2694.7,0.349,1.635,0.255,33.025,1213.048,0.533,-2.126,8.0,0.0,0.0,3.84
5805.074,0.144,1.098,0.365,0.5,9.983,2674.283,0.333,1.778,0.254,31.85,1251.587,0.492,0.155,6.0,1.877,2.3,3.769
5776.958,0.149,1.004,0.363,0.52,9.983,2682.124,0.318,1.136,0.255,35.489,1203.935,0.675,-3.56,4.0,0.0,0.0,3.154
5784.445,0.143,1.964,0.365,0.52,10.024,2392.457,0.303,3.491,0.255,33.088,1258.943,0.161,1.641,2.0,0.781,1.65,4.579
5786.807,0.146,1.016,0.364,0.52,9.964,2396.677,0.302,1.245,0.255,32.978,1216.222,0.644,-2.071,4.0,0.0,0.0,3.991
5808.062,0.143,1.007,0.235,0.52,9.928,2668.945,0.321,3.512,0.251,31.718,1214.836,0.497,0.192,5.0,1.853,2.3,3.614
5787.041,0.146,1.004,0.363,0.542,9.962,2694.7,0.333,1.625,0.255,33.029,1212.761,0.536,-2.241,7.0,0.0,0.0,3.244
4522.549,0.144,1.598,0.364,0.444,9.977,2698.891,0.283,3.526,0.254,33.193,1253.94,0.22,0.945,6.0,1.124,1.8,4.296
5776.532,0.149,1.01,0.365,0.599,9.99,2682.12,0.321,1.34,0.256,31.928,1203.946,0.617,-3.326,6.0,0.0,0.0,3.434
5806.77,0.148,1.05,0.364,0.521,9.983,2668.887,0.322,1.143,0.255,35.64,1203.888,0.673,-2.929,4.0,0.0,0.0,3.327
5784.211,0.143,1.949,0.34,0.487,10.024,2394.943,0.303,3.46,0.255,33.176,1397.281,0.068,1.77,2.0,0.736,1.55,4.803
5806.414,0.146,1.012,0.365,0.491,9.983,2699.186,0.323,1.717,0.255,31.847,1203.97,0.509,-1.868,5.0,0.0,0.0,3.227
4986.187,0.146,1.938,0.361,0.477,10.136,2405.054,0.304,3.546,0.253,35.684,1242.156,0.172,1.44,2.0,0.875,1.7,4.311
4640.359,0.171,1.07,0.339,0.48,10.092,2610.836,0.269,1.904,0.243,32.094,1201.781,0.465,0.121,8.0,1.926,2.3,3.528
4634.325,0.171,1.66,0.339,0.384,9.157,2506.124,0.269,3.202,0.247,34.515,1201.792,0.232,0.963,10.0,1.122,1.8,4.322
4852.328,0.147,1.277,0.346,0.48,10.137,2407.187,0.284,1.467,0.245,32.559,1215.705,0.581,0.229,5.0,1.825,2.25,4.173
5466.307,0.147,1.938,0.362,0.48,9.933,2445.067,0.29,3.423,0.254,35.573,1412.469,0.058,1.999,3.0,0.653,1.45,5.281
4943.431,0.119,1.081,0.348,0.48,10.139,2611.302,0.284,1.906,0.243,32.091,1201.713,0.46,0.24,7.0,1.817,2.25,3.958
4640.359,0.145,1.07,0.339,0.48,10.092,2404.2,0.269,1.904,0.253,32.094,1201.781,0.465,0.676,6.0,1.357,2.05,4.094
4941.142,0.126,1.893,0.348,0.554,10.721,2569.84,0.345,3.187,0.25,35.638,1244.105,0.171,1.13,9.0,1.039,1.75,4.391
4847.495,0.147,1.277,0.347,0.48,10.137,2401.401,0.29,1.543,0.246,32.559,1320.104,0.559,0.73,5.0,1.262,1.8,4.328
4217.526,0.147,1.923,0.349,0.505,9.938,2394.317,0.305,3.187,0.253,35.58,1243.292,0.273,1.298,3.0,0.946,1.65,4.585
4756.277,0.147,1.277,0.362,0.48,10.072,2356.826,0.306,3.463,0.245,32.691,1203.0,0.362,0.822,5.0,1.211,1.8,4.03
5319.694,0.147,1.916,0.347,0.496,10.092,2379.421,0.29,3.45,0.245,35.601,1398.667,0.083,1.852,4.0,0.709,1.5,5.133
4826.251,0.147,1.277,0.346,0.48,10.137,2407.187,0.284,1.513,0.245,32.559,1251.369,0.568,0.454,5.0,1.588,2.1,4.048
5048.039,0.171,1.665,0.348,0.479,10.069,2506.124,0.306,3.312,0.253,34.534,1241.411,0.172,1.157,7.0,1.01,1.75,4.451
5048.039,0.171,1.66,0.349,0.478,9.31,2506.124,0.272,3.601,0.253,34.534,1249.64,0.17,1.208,8.0,0.987,1.7,4.613
4852.328,0.147,1.277,0.346,0.48,10.137,2407.187,0.255,1.467,0.245,32.627,1215.705,0.581,0.18,6.0,1.942,2.35,4.002
5466.33,0.148,1.938,0.362,0.48,9.994,2405.151,0.29,3.423,0.254,35.621,1398.148,0.068,1.933,2.0,0.684,1.45,5.258
5318.844,0.148,1.944,0.352,0.513,9.213,2409.973,0.306,3.618,0.245,34.534,1368.672,0.088,1.645,5.0,0.777,1.65,4.921
5319.694,0.15,1.916,0.347,0.497,10.143,2379.421,0.269,3.602,0.245,34.534,1366.474,0.103,1.61,6.0,0.805,1.65,4.886
5433.913,0.148,1.313,0.346,0.48,10.098,2408.468,0.291,3.586,0.247,32.544,1208.861,0.344,0.862,4.0,1.187,1.8,4.5
5106.607,0.15,1.941,0.35,0.497,10.136,2417.656,0.291,3.189,0.256,35.707,1347.789,0.12,1.593,4.0,0.814,1.6,4.731
4852.328,0.147,1.277,0.346,0.48,10.129,2406.702,0.31,1.499,0.245,32.935,1215.705,0.572,0.32,5.0,1.768,2.25,4.098
4932.536,0.146,1.944,0.352,0.511,10.132,2408.08,0.306,3.181,0.245,35.636,1315.678,0.15,1.409,3.0,0.881,1.65,4.716
4987.078,0.147,1.368,0.362,0.483,10.098,2408.413,0.211,3.388,0.247,32.723,1229.467,0.316,1.093,5.0,1.055,1.8,4.647
5449.924,0.147,1.938,0.362,0.48,9.993,2404.908,0.29,3.429,0.254,35.581,1347.789,0.101,1.782,2.0,0.73,1.55,5.124
4641.205,0.17,1.663,0.361,0.389,10.019,2506.833,0.288,3.451,0.246,35.572,1200.543,0.222,1.126,6.0,1.038,1.75,4.287
4360.26,0.147,1.416,0.349,0.483,10.59,2410.63,0.281,3.121,0.257,32.675,1202.818,0.292,1.012,6.0,1.104,1.75,4.493
4248.777,0.146,1.873,0.346,0.48,10.073,2405.054,0.29,3.577,0.253,35.481,1201.821,0.267,1.386,3.0,0.907,1.7,4.614
4958.377,0.171,1.534,0.361,0.511,10.07,2394.708,0.295,3.176,0.25,33.008,1217.895,0.233,1.076,6.0,1.066,1.75,4.516
4937.62,0.147,1.474,0.349,0.408,10.487,2408.388,0.299,3.177,0.247,32.679,1210.067,0.263,1.032,7.0,1.082,1.8,4.385
5449.778,0.145,1.938,0.362,0.509,9.994,2404.873,0.29,3.285,0.256,35.644,1342.038,0.105,1.732,3.0,0.748,1.55,5.128
4939.639,0.181,1.315,0.339,0.407,9.159,2506.124,0.306,3.207,0.247,35.63,1209.966,0.343,0.781,8.0,1.221,1.85,3.804
5315.304,0.147,1.353,0.361,0.499,10.123,2408.388,0.217,3.172,0.247,32.682,1216.011,0.324,0.904,6.0,1.164,1.8,4.547
4939.639,0.172,1.66,0.339,0.484,10.084,2565.144,0.273,3.207,0.247,34.572,1204.407,0.197,1.046,8.0,1.082,1.8,4.313
5064.006,0.147,1.923,0.362,0.48,9.993,2404.908,0.29,3.429,0.254,35.581,1347.789,0.127,1.707,2.0,0.757,1.6,4.765
5758.667,0.147,1.867,0.346,0.483,10.098,2408.457,0.291,3.452,0.246,35.628,1398.696,0.068,1.882,3.0,0.706,1.5,5.289
4640.339,0.17,1.886,0.346,0.48,10.061,2621.645,0.284,3.583,0.246,32.543,1205.897,0.2,1.141,6.0,1.02,1.7,4.707
5066.087,0.147,1.432,0.362,0.483,10.553,2408.388,0.217,3.066,0.257,32.679,1202.818,0.284,0.991,7.0,1.12,1.8,4.528
5453.16,0.147,1.938,0.362,0.48,10.059,2445.067,0.29,3.451,0.246,35.572,1412.469,0.06,1.955,3.0,0.674,1.45,5.285
5458.797,0.147,1.333,0.354,0.48,10.098,2401.338,0.281,3.465,0.247,32.747,1206.02,0.334,1.058,4.0,1.081,1.8,4.45
5066.087,0.147,1.292,0.362,0.483,10.098,2408.388,0.211,3.191,0.257,32.679,1202.776,0.354,0.84,6.0,1.198,1.85,4.406
4981.997,0.147,1.083,0.336,0.483,10.097,2408.413,0.209,1.505,0.247,32.723,1242.835,0.57,0.268,6.0,1.829,2.3,4.095
4939.639,0.181,1.309,0.348,0.407,10.573,2507.155,0.303,3.207,0.247,35.63,1209.966,0.346,0.681,8.0,1.255,1.85,3.686
5087.52,0.15,1.936,0.35,0.477,10.072,2567.843,0.291,3.393,0.252,32.274,1328.348,0.123,1.242,4.0,0.956,1.65,4.842
5321.988,0.148,1.917,0.347,0.48,10.098,2409.409,0.302,3.597,0.247,32.544,1359.734,0.094,1.67,4.0,0.765,1.55,4.93
4991.974,0.143,1.938,0.362,0.48,9.993,2404.908,0.292,3.429,0.254,35.581,1347.789,0.139,1.669,2.0,0.778,1.6,4.756
4986.187,0.147,1.938,0.361,0.513,9.868,2406.99,0.3,3.545,0.25,35.684,1330.977,0.14,1.651,2.0,0.79,1.6,4.755
4899.928,0.148,1.356,0.347,0.48,10.132,2408.449,0.284,3.472,0.247,32.544,1203.257,0.322,1.235,4.0,0.991,1.75,4.39
4687.741,0.147,1.474,0.349,0.408,10.487,2569.668,0.295,3.188,0.247,32.679,1210.067,0.263,0.882,8.0,1.175,1.8,4.279
4969.612,0.171,1.651,0.361,0.401,9.157,2509.393,0.295,3.202,0.247,35.639,1201.792,0.199,0.998,8.0,1.102,1.8,4.292
5200.522,0.168,1.387,0.341,0.493,10.092,2675.971,0.286,1.118,0.234,35.62,1200.73,0.681,-3.258,7.0,0.0,0.0,3.462
5376.263,0.168,1.716,0.34,0.464,10.301,2637.489,0.32,3.188,0.221,32.547,1269.446,0.154,1.032,10.0,1.073,1.8,4.394
5521.588,0.156,2.016,0.352,0.493,10.031,2400.066,0.289,3.392,0.248,35.521,1201.883,0.199,1.751,2.0,0.746,1.55,4.948
5342.775,0.156,1.424,0.35,0.493,10.067,2400.321,0.291,3.466,0.248,35.577,1205.477,0.288,1.116,3.0,1.063,1.8,4.515
5376.133,0.156,1.393,0.351,0.493,10.082,2683.226,0.291,1.333,0.246,32.174,1200.885,0.619,-0.188,6.0,1.643,1.95,4.252
5376.112,0.147,1.249,0.341,0.493,10.082,2683.226,0.289,1.203,0.246,32.666,1201.285,0.656,-2.173,6.0,0.0,0.0,3.645
5376.112,0.168,1.07,0.346,0.464,10.088,2694.015,0.289,1.486,0.246,32.632,1201.22,0.575,-1.803,8.0,0.0,0.0,3.665
5348.292,0.156,1.423,0.35,0.493,10.031,2636.408,0.291,3.464,0.248,35.528,1205.477,0.288,0.698,4.0,1.333,2.05,3.509
5376.112,0.13,1.119,0.341,0.464,10.082,2683.226,0.291,1.28,0.245,31.885,1204.927,0.634,-3.114,8.0,0.0,0.0,3.404
5354.581,0.156,1.387,0.351,0.493,10.089,2596.438,0.289,1.187,0.248,35.651,1271.794,0.661,-2.578,5.0,0.0,0.0,3.873
5354.123,0.147,1.515,0.341,0.493,10.088,2676.616,0.289,1.12,0.245,35.459,1202.249,0.68,-3.175,5.0,0.0,0.0,3.522
5228.19,0.154,1.713,0.363,0.483,10.235,2643.69,0.303,3.396,0.222,32.795,1200.357,0.2,0.907,7.0,1.158,1.8,4.287
5376.263,0.156,1.713,0.339,0.464,10.243,2643.745,0.32,3.173,0.222,32.547,1265.044,0.157,1.014,9.0,1.095,1.8,4.349
5316.526,0.168,1.387,0.341,0.493,10.092,2675.971,0.286,1.122,0.234,35.62,1202.239,0.679,-2.85,7.0,0.0,0.0,3.532
5347.008,0.156,1.47,0.339,0.48,10.067,2400.891,0.29,3.392,0.248,35.654,1405.954,0.265,1.486,3.0,0.877,1.6,5.123
5314.484,0.147,1.232,0.343,0.493,10.088,2683.224,0.289,1.53,0.256,32.621,1201.285,0.563,0.295,6.0,1.754,2.2,3.877
5327.318,0.147,1.424,0.34,0.493,10.087,2683.214,0.291,1.279,0.248,32.149,1201.213,0.635,-2.082,6.0,0.0,0.0,3.917
5224.664,0.154,1.96,0.351,0.491,9.862,2658.513,0.286,3.487,0.248,32.447,1229.164,0.181,1.216,4.0,0.981,1.7,4.411
5376.263,0.168,1.719,0.339,0.455,10.243,2658.425,0.32,3.173,0.221,32.55,1265.044,0.157,0.965,10.0,1.118,1.8,4.227
5253.134,0.151,1.939,0.365,0.464,10.035,2636.322,0.291,3.149,0.25,31.941,1307.197,0.129,1.133,6.0,1.014,1.75,4.578
5393.019,0.156,1.426,0.365,0.464,9.945,2619.153,0.292,3.7,0.244,32.488,1219.54,0.287,0.757,7.0,1.237,1.85,3.672
5371.304,0.156,1.464,0.35,0.48,10.034,2636.408,0.291,3.492,0.248,35.677,1205.477,0.268,0.853,4.0,1.202,1.85,3.687
5444.353,0.151,2.021,0.323,0.494,10.049,2637.255,0.307,3.84,0.247,32.64,1362.567,0.097,1.418,6.0,0.874,1.6,4.901
5374.872,0.147,1.232,0.343,0.494,10.088,2682.292,0.289,1.53,0.221,32.619,1201.285,0.563,0.209,7.0,1.83,2.25,3.679
5320.925,0.157,1.96,0.346,0.491,9.973,2676.146,0.289,3.492,0.244,35.278,1381.644,0.113,1.533,4.0,0.832,1.6,4.596
5254.384,0.151,1.939,0.359,0.48,10.035,2677.181,0.291,3.15,0.244,31.996,1311.06,0.126,1.31,5.0,0.926,1.65,4.727
5376.112,0.13,1.119,0.341,0.464,10.082,2683.226,0.291,1.326,0.246,31.885,1204.927,0.621,-2.097,8.0,0.0,0.0,3.684
5444.353,0.151,1.939,0.341,0.494,10.035,2637.252,0.307,3.149,0.247,32.659,1369.21,0.1,1.452,5.0,0.858,1.6,4.756
5322.544,0.154,1.988,0.344,0.485,10.036,2691.64,0.289,3.443,0.256,35.609,1380.036,0.12,1.59,3.0,0.808,1.6,4.626
5586.324,0.156,2.017,0.339,0.493,10.314,2439.366,0.289,3.503,0.245,35.651,1405.954,0.063,1.901,4.0,0.698,1.45,5.277
5320.925,0.157,1.96,0.346,0.492,9.975,2676.146,0.289,3.492,0.244,35.674,1216.676,0.189,1.514,3.0,0.843,1.6,4.801
5371.242,0.156,2.003,0.357,0.493,10.031,2401.098,0.289,3.506,0.248,35.528,1205.522,0.196,1.798,2.0,0.724,1.55,4.973
5320.925,0.157,1.946,0.346,0.464,9.976,2676.405,0.281,3.51,0.253,31.85,1307.751,0.128,1.283,5.0,0.931,1.65,4.506
5320.925,0.156,1.961,0.346,0.492,9.977,2676.146,0.3,3.516,0.244,32.492,1219.467,0.187,1.202,4.0,0.984,1.7,4.642
5374.862,0.148,1.713,0.363,0.464,10.231,2682.193,0.32,3.364,0.209,32.547,1201.296,0.199,0.777,9.0,1.212,1.85,3.525
5521.588,0.156,2.016,0.34,0.493,10.065,2400.066,0.29,3.392,0.248,35.654,1405.954,0.063,1.932,2.0,0.678,1.45,5.281
5568.463,0.147,2.015,0.342,0.493,10.097,2439.366,0.289,3.501,0.246,35.651,1408.491,0.061,1.931,3.0,0.685,1.45,5.249
5568.463,0.147,2.015,0.342,0.493,10.016,2439.366,0.289,3.501,0.246,35.651,1384.058,0.077,1.707,3.0,0.762,1.55,5.134
5376.11,0.148,1.705,0.364,0.464,10.231,2682.259,0.32,3.364,0.245,32.545,1201.297,0.199,1.031,8.0,1.081,1.8,4.263
5376.438,0.156,1.96,0.346,0.485,10.3,2597.148,0.321,3.426,0.259,32.518,1377.404,0.084,1.612,6.0,0.781,1.55,4.931
5382.487,0.13,1.119,0.341,0.492,10.082,2683.226,0.291,1.28,0.245,31.794,1209.319,0.634,-1.962,7.0,0.0,0.0,3.37
5374.872,0.147,1.24,0.343,0.494,10.088,2684.508,0.222,1.529,0.221,32.619,1201.285,0.563,-0.001,8.0,1.587,1.95,5.247
5376.112,0.156,1.19,0.346,0.464,10.082,2693.567,0.291,1.326,0.246,32.174,1201.221,0.621,-1.669,7.0,1.72,2.0,4.043
5386.704,0.146,2.041,0.339,0.516,10.097,2446.559,0.289,3.501,0.246,35.542,1263.377,0.158,1.558,3.0,0.833,1.6,5.133
5383.731,0.156,1.96,0.342,0.493,10.085,2598.509,0.29,3.426,0.246,32.456,1408.768,0.086,1.595,4.0,0.79,1.55,4.777
5322.922,0.156,1.712,0.339,0.455,9.976,2658.997,0.32,3.173,0.252,32.55,1265.044,0.157,1.113,7.0,1.039,1.75,4.375
5796.933,0.149,1.05,0.348,0.524,10.139,2687.044,0.317,1.113,0.252,35.404,1210.216,0.682,-3.457,5.0,0.0,0.0,3.109
5731.0,0.145,1.995,0.336,0.495,9.948,2401.371,0.312,3.408,0.253,35.414,1540.478,0.04,1.908,2.0,0.687,1.45,5.424
5784.822,0.157,2.024,0.335,0.495,10.079,2400.596,0.311,3.408,0.25,35.35,1201.308,0.199,1.75,1.0,0.743,1.55,4.936
5796.933,0.149,1.05,0.348,0.482,9.965,2687.044,0.311,1.113,0.252,35.404,1210.216,0.682,-3.23,4.0,0.0,0.0,3.331
4312.538,0.145,1.057,0.348,0.482,9.957,2689.263,0.311,1.213,0.251,35.404,1256.82,0.653,-3.141,5.0,0.0,0.0,3.526
4486.084,0.126,1.653,0.377,0.418,9.947,2686.717,0.32,3.394,0.252,35.423,1204.221,0.227,0.684,7.0,1.254,1.9,3.742
4298.287,0.134,2.006,0.337,0.474,10.148,2646.541,0.309,3.437,0.253,35.337,1230.181,0.259,0.975,5.0,1.104,1.75,4.363
4367.544,0.126,1.052,0.336,0.487,10.074,2686.715,0.32,1.117,0.252,35.405,1230.223,0.681,-3.372,6.0,0.0,0.0,3.157
4434.731,0.143,1.995,0.347,0.495,10.079,2400.596,0.312,3.427,0.25,35.349,1226.46,0.235,1.494,2.0,0.836,1.65,4.424
6227.259,0.157,1.995,0.348,0.487,10.193,2565.777,0.286,3.417,0.254,35.499,1555.327,0.074,1.817,4.0,0.723,1.45,5.453
5719.446,0.142,1.902,0.348,0.482,9.968,2378.468,0.311,3.427,0.247,34.694,1545.646,0.053,1.77,6.0,0.734,1.5,5.271
6337.198,0.157,1.995,0.347,0.488,10.077,2564.953,0.319,3.426,0.255,35.411,1550.619,0.093,1.845,3.0,0.711,1.45,5.277
5057.763,0.142,1.755,0.346,0.44,10.472,2682.211,0.276,3.435,0.25,35.324,1281.401,0.146,1.252,8.0,0.977,1.75,4.366
5041.787,0.157,1.756,0.348,0.432,10.174,2647.51,0.277,3.239,0.25,35.504,1273.954,0.151,1.19,7.0,1.002,1.75,4.341
5789.909,0.149,1.031,0.341,0.499,10.139,2399.264,0.312,1.149,0.25,35.404,1541.908,0.672,0.684,3.0,1.277,1.75,4.715
5815.558,0.156,1.756,0.348,0.432,10.076,2648.05,0.277,3.237,0.247,35.485,1273.954,0.151,1.356,5.0,0.927,1.6,4.842
4569.949,0.157,1.694,0.362,0.432,10.079,2670.379,0.321,3.427,0.261,35.35,1266.582,0.212,0.745,6.0,1.217,1.8,3.989
6236.75,0.143,1.999,0.347,0.491,9.782,2540.869,0.285,3.417,0.253,35.486,1322.553,0.118,1.655,4.0,0.782,1.6,4.963
6344.028,0.157,1.995,0.348,0.488,10.077,2564.953,0.319,3.426,0.255,35.411,1550.619,0.094,1.716,3.0,0.779,1.55,5.273
5046.69,0.138,1.658,0.346,0.416,10.456,2686.579,0.321,3.394,0.252,35.405,1203.071,0.198,0.845,7.0,1.195,1.85,4.007
5789.581,0.149,1.02,0.348,0.499,10.139,2686.72,0.317,1.149,0.252,35.404,1209.446,0.672,-3.203,4.0,0.0,0.0,3.279
5817.052,0.156,1.666,0.335,0.417,9.987,2645.18,0.311,3.575,0.253,35.419,1228.095,0.181,1.038,4.0,1.079,1.7,4.753
5815.558,0.156,1.754,0.347,0.503,10.081,2648.05,0.285,3.535,0.253,35.456,1281.817,0.145,1.62,3.0,0.802,1.55,4.734
5057.763,0.143,1.757,0.335,0.448,10.482,2644.539,0.311,3.423,0.25,35.324,1314.654,0.128,1.393,6.0,0.901,1.7,4.516
5792.615,0.142,1.862,0.347,0.47,9.954,2541.237,0.287,3.427,0.251,33.867,1558.265,0.069,1.665,6.0,0.772,1.5,5.185
5058.327,0.137,1.678,0.335,0.44,10.152,2671.006,0.312,3.396,0.25,35.338,1269.706,0.161,1.101,6.0,1.054,1.75,4.486
5789.941,0.145,1.995,0.349,0.495,10.14,2379.792,0.312,3.427,0.249,35.414,1235.812,0.176,1.751,2.0,0.745,1.5,5.01
5787.083,0.143,1.667,0.35,0.505,10.068,2649.324,0.288,3.561,0.25,35.328,1281.401,0.166,1.557,3.0,0.829,1.55,4.852
4464.379,0.157,2.009,0.362,0.429,10.129,2644.693,0.286,3.481,0.244,35.232,1241.313,0.23,1.002,5.0,1.09,1.8,4.352
5060.981,0.147,1.692,0.335,0.448,10.14,2646.621,0.311,3.422,0.25,35.673,1277.334,0.154,1.181,5.0,1.01,1.75,4.314
4515.776,0.157,1.995,0.362,0.482,10.079,2670.379,0.321,3.409,0.251,35.349,1230.198,0.221,1.339,3.0,0.926,1.7,4.414
5787.083,0.157,1.674,0.348,0.503,10.079,2649.324,0.288,3.563,0.252,35.447,1281.817,0.163,1.58,3.0,0.822,1.55,4.842
4504.645,0.143,1.995,0.347,0.495,10.079,2400.596,0.312,3.427,0.255,35.349,1226.46,0.223,1.548,2.0,0.821,1.65,4.501
5804.709,0.157,1.995,0.361,0.482,10.079,2543.762,0.321,3.409,0.251,35.35,1556.18,0.07,1.868,2.0,0.696,1.5,5.426
5665.702,0.156,1.755,0.349,0.482,10.08,2559.679,0.295,3.417,0.253,35.485,1322.553,0.123,1.491,4.0,0.853,1.65,4.927
5789.581,0.157,1.692,0.361,0.498,10.139,2686.42,0.317,3.418,0.25,35.403,1208.858,0.194,1.484,3.0,0.858,1.6,4.616
5815.558,0.156,1.756,0.363,0.432,10.08,2648.05,0.277,3.417,0.253,35.485,1281.817,0.145,1.415,4.0,0.89,1.6,4.661
5060.977,0.143,1.678,0.336,0.494,10.145,2646.621,0.312,3.455,0.25,35.338,1277.334,0.161,1.299,4.0,0.958,1.7,4.473
5815.558,0.156,1.756,0.348,0.432,10.076,2648.05,0.277,3.572,0.251,35.485,1268.307,0.154,1.383,4.0,0.919,1.6,4.663
4512.161,0.14,1.658,0.377,0.395,9.947,2647.624,0.319,3.423,0.251,35.422,1237.98,0.222,0.703,7.0,1.255,1.85,4.022
5787.083,0.156,1.668,0.348,0.503,10.079,2395.605,0.288,3.563,0.252,35.447,1281.817,0.166,1.796,2.0,0.752,1.55,5.157
5814.576,0.144,1.995,0.362,0.495,10.078,2388.384,0.312,3.427,0.249,35.349,1260.012,0.16,1.845,2.0,0.714,1.5,5.139
5789.47,0.156,1.756,0.362,0.432,10.069,2647.393,0.277,3.417,0.252,35.404,1278.64,0.148,1.384,4.0,0.908,1.6,4.751
4643.136,0.157,1.744,0.362,0.43,10.139,2668.747,0.317,3.401,0.261,35.402,1211.178,0.199,1.023,6.0,1.083,1.75,4.226
5784.822,0.143,1.995,0.347,0.495,10.079,2400.596,0.29,3.409,0.25,35.349,1205.637,0.196,1.846,1.0,0.709,1.5,5.096
5057.763,0.156,1.763,0.346,0.439,10.147,2682.52,0.31,3.438,0.252,35.221,1289.957,0.14,1.262,6.0,0.968,1.7,4.418
5797.537,0.149,2.029,0.348,0.495,9.957,2692.136,0.311,3.544,0.252,35.405,1209.934,0.193,1.696,2.0,0.766,1.55,4.689
5779.456,0.145,2.005,0.336,0.495,9.948,2401.371,0.312,3.408,0.253,35.411,1540.478,0.04,2.048,1.0,0.64,1.4,5.378
4452.51,0.15,1.019,0.338,0.479,9.86,2694.48,0.323,1.129,0.257,35.482,1210.625,0.677,-3.409,5.0,0.0,0.0,2.955
5448.496,0.147,1.102,0.338,0.502,9.878,2552.372,0.323,1.048,0.248,35.389,1493.333,0.701,-1.132,4.0,1.614,1.85,4.947
5822.241,0.143,1.966,0.338,0.502,9.878,2570.381,0.294,3.575,0.247,35.389,1493.332,0.069,2.108,1.0,0.616,1.4,5.282
5574.798,0.15,2.039,0.338,0.511,9.93,2485.26,0.289,3.504,0.257,35.358,1446.832,0.039,2.019,3.0,0.644,1.45,5.283
4693.195,0.149,1.471,0.326,0.419,11.006,2625.664,0.268,3.341,0.256,35.532,1203.871,0.264,0.505,9.0,1.451,2.05,3.396
5822.241,0.144,1.966,0.338,0.502,9.878,2574.62,0.294,3.575,0.247,35.389,1492.892,0.071,1.949,1.0,0.677,1.4,5.256
5253.216,0.148,1.098,0.35,0.49,9.857,2651.337,0.289,1.946,0.257,31.702,1234.314,0.451,0.224,6.0,1.852,2.25,3.602
5454.911,0.15,1.735,0.349,0.421,9.862,2553.008,0.305,3.332,0.257,32.169,1252.319,0.165,1.06,7.0,1.06,1.75,4.506
5260.81,0.148,1.02,0.35,0.512,9.874,2699.407,0.29,1.807,0.257,31.701,1234.314,0.49,-1.889,6.0,0.0,0.0,3.846
5259.002,0.148,1.019,0.337,0.512,11.024,2698.391,0.323,1.208,0.257,34.541,1202.56,0.655,-2.757,7.0,0.0,0.0,3.276
5276.065,0.15,1.203,0.344,0.537,9.861,2699.751,0.351,1.411,0.257,31.721,1201.507,0.597,-2.262,8.0,0.0,0.0,3.749
5302.918,0.144,1.188,0.344,0.523,9.866,2699.754,0.323,1.179,0.257,35.057,1201.489,0.663,-2.748,6.0,0.0,0.0,3.391
5218.797,0.148,1.089,0.35,0.511,9.857,2699.407,0.289,1.82,0.257,31.701,1234.314,0.48,-1.867,6.0,1.716,2.0,4.088
5484.835,0.147,1.966,0.338,0.502,9.878,2570.21,0.323,3.513,0.247,35.389,1493.333,0.077,1.773,2.0,0.74,1.5,5.286
5126.617,0.144,1.188,0.344,0.514,9.613,2699.07,0.323,1.156,0.259,35.057,1240.198,0.67,-3.294,8.0,0.0,0.0,3.54
5033.2,0.148,1.682,0.326,0.413,9.85,2688.995,0.287,3.679,0.252,31.701,1234.335,0.177,0.836,8.0,1.185,1.85,4.096
5574.798,0.146,1.899,0.338,0.511,9.865,2523.231,0.288,3.282,0.258,35.358,1442.422,0.062,1.706,6.0,0.763,1.55,5.076
5825.396,0.143,1.966,0.33,0.511,9.929,2488.186,0.289,3.575,0.246,35.359,1496.985,0.057,2.031,2.0,0.648,1.45,5.453
5574.798,0.15,1.901,0.338,0.511,9.858,2524.042,0.289,3.35,0.257,35.358,1448.614,0.05,1.883,5.0,0.696,1.5,5.21
5574.798,0.15,1.899,0.338,0.504,9.865,2523.113,0.288,3.495,0.257,35.358,1451.576,0.05,1.93,4.0,0.68,1.5,5.123
4756.045,0.15,1.249,0.338,0.427,10.783,2621.972,0.321,3.501,0.257,32.126,1210.144,0.375,0.398,7.0,1.677,2.35,3.944
4520.69,0.149,2.02,0.354,0.499,9.93,2595.91,0.322,3.509,0.257,35.484,1203.897,0.221,1.101,3.0,1.042,1.75,4.424
5253.216,0.149,1.189,0.35,0.489,9.857,2651.446,0.291,1.946,0.257,31.702,1234.314,0.444,0.236,6.0,1.807,2.25,4.016
5369.416,0.15,2.027,0.338,0.504,9.858,2617.87,0.289,3.495,0.257,31.743,1336.421,0.109,1.181,4.0,0.992,1.7,4.898
5266.168,0.149,1.336,0.338,0.414,9.92,2698.86,0.322,3.496,0.254,31.741,1202.908,0.332,0.452,6.0,1.424,1.9,4.034
5266.517,0.147,1.088,0.338,0.511,9.861,2699.751,0.322,1.354,0.252,31.721,1209.794,0.613,-2.241,6.0,0.0,0.0,3.371
5420.997,0.149,1.382,0.355,0.42,9.853,2633.642,0.321,3.29,0.257,31.706,1211.799,0.309,0.653,7.0,1.346,2.1,3.703
5259.002,0.148,1.019,0.337,0.512,9.856,2698.391,0.323,1.206,0.257,34.541,1202.56,0.655,-2.405,6.0,0.0,0.0,3.448
5266.644,0.149,1.188,0.338,0.512,9.856,2699.048,0.322,1.367,0.252,31.721,1207.337,0.609,-2.133,6.0,0.0,0.0,3.545
4672.485,0.149,1.552,0.343,0.419,11.006,2621.965,0.282,3.494,0.251,35.412,1201.024,0.224,0.977,6.0,1.119,1.8,4.273
5420.997,0.149,1.484,0.355,0.42,9.858,2621.269,0.322,3.29,0.257,31.706,1211.79,0.258,0.855,7.0,1.187,1.85,4.449
5531.267,0.146,1.276,0.337,0.504,9.865,2621.972,0.32,3.502,0.257,31.749,1213.476,0.362,0.844,5.0,1.209,1.85,4.5
5302.779,0.144,1.188,0.344,0.514,9.613,2696.297,0.323,1.179,0.26,35.057,1240.198,0.663,-2.993,8.0,0.0,0.0,3.416
5448.496,0.147,1.102,0.338,0.502,9.878,2552.372,0.323,1.072,0.248,35.389,1493.309,0.694,0.296,4.0,1.797,2.15,4.516
5461.976,0.147,1.154,0.337,0.514,9.919,2699.729,0.323,1.143,0.251,35.471,1209.776,0.673,-3.214,5.0,0.0,0.0,3.24
5484.994,0.157,2.12,0.36,0.5,9.877,2626.491,0.323,3.386,0.252,32.021,1362.208,0.098,1.28,5.0,0.94,1.65,4.884
5252.382,0.147,2.018,0.359,0.502,9.865,2565.312,0.321,3.502,0.257,31.777,1347.474,0.105,1.46,4.0,0.854,1.6,5.088
5259.002,0.148,1.019,0.337,0.512,11.024,2651.087,0.324,1.208,0.257,34.541,1202.56,0.655,-2.901,8.0,0.0,0.0,3.566
5266.991,0.145,1.457,0.338,0.419,9.848,2697.004,0.322,3.441,0.254,32.186,1203.035,0.271,0.685,6.0,1.257,1.9,3.831
5263.064,0.143,1.422,0.344,0.499,9.944,2696.609,0.302,3.391,0.257,31.707,1215.319,0.289,0.911,5.0,1.161,1.8,4.279
5250.084,0.157,1.969,0.361,0.511,9.861,2599.697,0.314,3.509,0.252,31.878,1361.137,0.102,1.549,4.0,0.809,1.6,4.858
5266.517,0.147,2.011,0.338,0.511,9.861,2699.751,0.322,3.501,0.252,31.896,1209.694,0.194,1.154,4.0,1.012,1.75,4.517
5457.755,0.15,1.565,0.349,0.421,9.86,2553.008,0.305,3.339,0.257,32.169,1245.439,0.218,0.957,7.0,1.12,1.8,4.368
4686.014,0.149,2.02,0.354,0.499,9.93,2595.91,0.309,3.509,0.257,35.484,1203.897,0.197,1.301,3.0,0.947,1.7,4.327
4627.609,0.149,1.923,0.338,0.499,9.877,2652.819,0.314,3.513,0.254,31.874,1203.428,0.202,1.091,4.0,1.047,1.75,4.592
5258.432,0.143,1.422,0.344,0.499,9.944,2694.937,0.302,3.391,0.257,35.701,1215.319,0.289,1.065,4.0,1.086,1.8,4.204
5259.002,0.148,1.635,0.337,0.421,9.807,2699.213,0.305,3.237,0.257,33.95,1202.56,0.198,0.743,8.0,1.243,1.9,3.584
5369.416,0.15,2.027,0.338,0.504,9.858,2617.87,0.289,3.495,0.257,35.461,1336.421,0.109,1.649,3.0,0.774,1.55,4.909
5462.324,0.147,1.096,0.337,0.502,9.92,2698.728,0.323,1.152,0.257,35.471,1492.228,0.671,0.54,4.0,1.533,2.1,4.44
5447.223,0.143,1.966,0.338,0.502,9.878,2550.812,0.295,3.426,0.253,35.389,1493.309,0.061,1.82,2.0,0.717,1.45,5.249
4806.447,0.116,1.405,0.3,0.404,9.643,2643.236,0.293,2.663,0.218,32.79,1213.396,0.297,0.426,11.0,1.648,2.25,3.484
5232.896,0.147,1.008,0.277,0.482,10.012,2626.058,0.298,1.096,0.244,35.513,1213.453,0.687,-3.699,6.0,0.0,0.0,3.039
5790.607,0.15,2.007,0.338,0.489,9.992,2601.869,0.29,3.39,0.243,35.371,1377.006,0.082,1.964,2.0,0.664,1.45,5.195
5790.157,0.147,1.945,0.339,0.486,9.956,2699.231,0.295,3.534,0.243,35.554,1213.713,0.191,1.507,2.0,0.857,1.6,4.736
5815.893,0.147,1.881,0.339,0.535,9.998,2585.236,0.298,3.379,0.244,36.923,1388.834,0.075,1.693,6.0,0.773,1.55,4.96
5795.58,0.148,1.008,0.277,0.488,10.012,2625.835,0.298,1.088,0.244,35.514,1211.515,0.689,-3.686,5.0,0.0,0.0,2.93
5102.224,0.115,1.124,0.276,0.481,8.625,2665.071,0.302,1.302,0.209,31.77,1209.185,0.628,-2.722,10.0,0.0,0.0,3.456
5817.564,0.147,1.091,0.339,0.496,10.008,2699.241,0.303,1.786,0.247,32.399,1216.456,0.49,-1.823,5.0,0.0,0.0,3.607
5817.643,0.147,1.173,0.339,0.472,9.952,2699.2,0.303,3.538,0.243,31.951,1216.456,0.413,0.332,5.0,1.788,2.4,3.847
4909.509,0.137,1.711,0.341,0.477,10.182,2699.692,0.319,3.239,0.244,32.028,1252.208,0.165,1.106,8.0,1.042,1.75,4.522
5790.588,0.146,1.222,0.338,0.478,10.009,2604.924,0.299,3.404,0.243,35.377,1240.594,0.389,1.049,3.0,1.084,1.75,4.508
5817.564,0.116,1.083,0.275,0.496,10.008,2699.241,0.303,1.786,0.247,32.399,1216.456,0.49,-1.923,7.0,0.0,0.0,3.49
5137.302,0.147,1.173,0.335,0.487,10.26,2699.023,0.303,1.402,0.244,31.976,1216.312,0.599,-2.055,7.0,0.0,0.0,3.18
4900.996,0.116,1.127,0.278,0.481,10.056,2664.449,0.302,1.302,0.243,31.77,1209.185,0.628,-2.403,8.0,0.0,0.0,3.602
5587.826,0.146,1.944,0.345,0.468,9.769,2634.275,0.293,3.306,0.246,31.902,1356.597,0.101,1.419,7.0,0.871,1.65,4.704
5791.258,0.145,1.571,0.335,0.486,9.956,2695.81,0.295,3.534,0.246,35.56,1213.65,0.215,1.299,3.0,0.957,1.65,4.76
5779.181,0.154,2.008,0.338,0.486,9.992,2603.89,0.3,3.388,0.243,36.358,1371.463,0.086,1.654,3.0,0.784,1.55,5.008
4904.244,0.147,1.085,0.335,0.482,10.022,2684.783,0.298,1.811,0.244,31.974,1208.086,0.483,-1.84,6.0,0.0,0.0,3.433
5817.564,0.147,1.173,0.339,0.487,10.008,2699.241,0.303,3.417,0.244,31.974,1216.456,0.413,0.867,4.0,1.193,1.85,3.891
5815.893,0.147,1.881,0.339,0.49,9.998,2585.236,0.298,3.31,0.244,36.924,1388.929,0.075,1.78,5.0,0.744,1.45,5.109
4728.74,0.147,1.367,0.357,0.483,9.853,2612.386,0.298,3.451,0.246,31.871,1221.611,0.317,0.79,5.0,1.224,1.8,4.006
5844.538,0.137,1.175,0.313,0.49,10.008,2695.658,0.302,1.163,0.243,35.419,1216.312,0.668,-3.543,7.0,0.0,0.0,3.213
5780.833,0.146,1.091,0.348,0.491,10.008,2644.735,0.298,1.163,0.246,35.376,1255.818,0.668,-3.064,4.0,0.0,0.0,3.153
5744.487,0.146,2.008,0.338,0.486,9.988,2603.89,0.301,3.45,0.246,36.136,1371.933,0.085,1.942,4.0,0.676,1.45,5.2
4806.447,0.116,1.368,0.3,0.404,9.645,2644.776,0.298,2.663,0.218,32.79,1209.439,0.316,0.343,11.0,1.761,2.35,3.521
5808.061,0.146,1.076,0.349,0.482,10.012,2627.189,0.294,1.096,0.244,35.359,1213.453,0.687,-3.541,4.0,0.0,0.0,3.301
5846.072,0.148,1.175,0.313,0.495,10.008,2695.658,0.298,1.164,0.243,35.516,1216.312,0.667,-3.488,6.0,0.0,0.0,3.293
5823.708,0.147,1.174,0.339,0.488,10.02,2698.334,0.299,1.23,0.244,31.974,1216.456,0.649,-2.555,5.0,0.0,0.0,3.666
5136.852,0.145,1.984,0.339,0.483,9.854,2646.329,0.313,3.172,0.244,31.992,1293.676,0.138,1.275,5.0,0.946,1.65,4.765
5111.225,0.147,1.173,0.335,0.49,9.91,2699.023,0.303,1.368,0.244,31.951,1216.312,0.609,-2.151,6.0,0.0,0.0,3.786
5792.491,0.147,1.124,0.313,0.483,9.876,2662.853,0.299,1.203,0.243,31.974,1257.506,0.656,-2.895,6.0,0.0,0.0,3.451
4747.563,0.111,1.374,0.323,0.381,9.999,2663.87,0.305,3.601,0.244,32.786,1214.522,0.313,0.603,8.0,1.329,1.9,3.822
5232.937,0.147,1.085,0.336,0.482,10.012,2689.997,0.298,1.273,0.244,31.974,1208.086,0.636,-2.234,6.0,0.0,0.0,3.38
4866.182,0.152,1.936,0.339,0.486,10.001,2625.981,0.298,3.484,0.246,35.413,1314.588,0.161,1.448,3.0,0.876,1.65,4.473
4906.669,0.148,1.589,0.349,0.454,9.993,2697.328,0.317,3.552,0.243,32.545,1205.314,0.206,0.746,6.0,1.236,1.85,3.482
5193.594,0.148,1.984,0.339,0.516,10.001,2662.737,0.298,3.481,0.25,31.993,1314.383,0.124,1.343,4.0,0.921,1.65,4.846
5789.086,0.146,1.222,0.29,0.478,10.009,2649.803,0.299,3.404,0.246,35.377,1240.594,0.389,0.996,4.0,1.117,1.75,4.523
5813.021,0.148,1.179,0.339,0.487,10.008,2698.983,0.303,3.498,0.251,31.994,1216.456,0.41,0.969,4.0,1.145,1.8,4.175
5816.966,0.15,1.932,0.339,0.487,10.008,2600.415,0.303,3.388,0.243,35.38,1356.292,0.096,1.865,2.0,0.702,1.45,5.076
5789.086,0.139,1.391,0.29,0.478,10.009,2649.803,0.299,3.404,0.246,35.377,1240.594,0.304,0.946,5.0,1.129,1.75,4.626
5146.047,0.146,1.983,0.339,0.516,9.771,2629.749,0.293,3.173,0.244,31.993,1362.139,0.113,1.351,6.0,0.908,1.65,4.704
5789.086,0.144,1.942,0.342,0.489,10.009,2656.01,0.298,3.404,0.251,35.378,1240.556,0.173,1.763,2.0,0.736,1.5,4.836
4914.913,0.148,1.575,0.35,0.455,9.81,2695.837,0.317,3.556,0.243,32.543,1212.759,0.213,0.651,7.0,1.286,1.9,3.65
4728.378,0.147,2.179,0.339,0.514,10.001,2612.951,0.298,3.407,0.246,31.871,1221.611,0.186,1.137,5.0,1.021,1.7,4.638
5811.241,0.147,1.076,0.322,0.487,10.009,2699.023,0.299,1.402,0.244,31.976,1216.312,0.599,-2.032,6.0,0.0,0.0,3.896
5815.936,0.147,1.888,0.339,0.49,10.004,2611.434,0.298,3.451,0.244,32.076,1383.127,0.096,1.584,4.0,0.798,1.6,4.653
4949.439,0.147,1.085,0.335,0.482,10.022,2684.783,0.302,1.268,0.244,31.974,1208.086,0.638,-2.873,6.0,0.0,0.0,3.625
5108.666,0.116,1.174,0.339,0.483,9.911,2699.811,0.303,1.378,0.244,31.974,1216.411,0.606,-2.07,7.0,0.0,0.0,3.202
4752.008,0.152,1.936,0.339,0.486,10.009,2650.679,0.298,3.532,0.246,35.413,1239.25,0.181,1.371,3.0,0.906,1.7,4.392
4919.182,0.137,1.981,0.341,0.477,10.034,2699.692,0.298,3.239,0.244,32.028,1253.313,0.164,1.224,6.0,0.977,1.7,4.672
5298.051,0.116,1.796,0.341,0.461,10.544,2654.452,0.299,2.824,0.214,32.615,1238.513,0.227,0.866,10.0,1.175,1.85,4.286
5810.77,0.154,1.923,0.34,0.485,9.992,2699.501,0.285,3.462,0.246,35.668,1499.627,0.123,1.901,1.0,0.691,1.45,5.171
4823.174,0.154,1.982,0.345,0.522,10.01,2678.782,0.299,1.025,0.245,35.631,1499.636,0.707,0.415,3.0,1.664,2.15,4.389
5293.23,0.148,1.018,0.343,0.508,10.002,2689.636,0.297,1.078,0.216,35.352,1306.523,0.692,-3.455,6.0,0.0,0.0,3.262
5811.626,0.154,2.019,0.343,0.508,10.066,2310.776,0.286,3.476,0.251,35.648,1494.907,0.047,2.2,1.0,0.61,1.4,5.366
5403.354,0.144,1.006,0.348,0.511,9.871,2659.737,0.297,1.629,0.245,32.683,1222.644,0.535,-2.008,6.0,0.0,0.0,3.6
5817.417,0.148,1.22,0.342,0.508,9.983,2251.142,0.316,3.45,0.244,35.668,1499.553,0.39,1.282,2.0,0.97,1.65,5.23
4911.821,0.144,1.072,0.343,0.511,10.327,2659.824,0.337,1.498,0.251,32.786,1258.132,0.572,-2.034,8.0,0.0,0.0,3.687
5811.189,0.148,1.004,0.342,0.511,9.775,2667.638,0.284,1.213,0.244,35.328,1315.42,0.653,-2.416,5.0,0.0,0.0,3.609
4757.964,0.154,1.807,0.343,0.475,10.321,2688.62,0.328,3.134,0.251,32.242,1231.021,0.18,1.023,9.0,1.085,1.75,4.454
5797.759,0.148,1.005,0.342,0.511,10.329,2635.578,0.317,3.572,0.244,32.656,1311.322,0.498,0.985,5.0,1.141,1.8,4.527
5292.517,0.117,1.477,0.341,0.456,10.306,2698.509,0.299,3.146,0.214,32.753,1267.332,0.261,0.785,10.0,1.231,1.85,3.691
5811.189,0.148,1.004,0.343,0.511,9.983,2649.397,0.284,1.187,0.244,35.328,1306.569,0.661,-3.342,4.0,0.0,0.0,3.348
5802.207,0.149,1.017,0.34,0.515,9.993,2654.214,0.282,1.198,0.251,35.319,1311.599,0.658,-3.026,4.0,0.0,0.0,3.475
5323.376,0.148,1.562,0.343,0.459,10.003,2677.088,0.297,2.794,0.244,32.616,1259.833,0.219,1.023,7.0,1.098,1.8,4.164
5811.626,0.154,2.041,0.338,0.462,9.992,2283.792,0.284,3.462,0.246,35.668,1499.553,0.076,2.017,2.0,0.665,1.45,5.459
5811.626,0.154,2.019,0.343,0.508,10.34,2283.901,0.286,3.464,0.251,36.462,1485.78,0.05,2.196,4.0,0.609,1.4,5.547
5317.387,0.149,1.018,0.343,0.508,10.002,2689.636,0.297,1.078,0.244,35.352,1306.523,0.692,-3.43,5.0,0.0,0.0,3.27
5811.626,0.154,1.838,0.343,0.508,10.066,2278.1,0.286,3.476,0.251,32.409,1494.907,0.087,1.94,3.0,0.678,1.45,5.444
5836.948,0.148,2.041,0.343,0.457,10.057,2582.085,0.293,3.688,0.251,32.245,1501.697,0.092,1.744,5.0,0.727,1.5,5.169
5322.835,0.154,1.834,0.341,0.522,10.322,2698.681,0.297,3.292,0.24,32.384,1305.678,0.13,1.36,8.0,0.906,1.65,4.478
5290.485,0.144,2.054,0.341,0.456,10.359,2628.37,0.299,3.753,0.253,32.696,1493.038,0.093,1.458,6.0,0.85,1.6,4.882
5292.139,0.148,2.04,0.323,0.459,10.359,2628.24,0.293,3.687,0.251,32.261,1508.436,0.093,1.445,7.0,0.859,1.6,4.945
5811.755,0.154,1.008,0.34,0.511,9.926,2660.17,0.285,1.615,0.247,32.497,1492.027,0.539,0.485,4.0,1.533,2.1,4.011
5817.414,0.148,1.346,0.342,0.517,10.345,2689.918,0.316,3.595,0.246,35.507,1500.08,0.327,1.484,3.0,0.872,1.55,4.869
5810.77,0.153,1.449,0.34,0.485,9.992,2699.423,0.285,3.538,0.246,35.668,1499.627,0.275,1.529,2.0,0.849,1.55,4.985
5816.918,0.154,1.35,0.342,0.516,10.345,2689.918,0.336,3.606,0.246,32.62,1323.434,0.325,0.84,6.0,1.2,1.8,3.851
5240.05,0.151,1.796,0.341,0.461,10.519,2654.064,0.286,2.824,0.251,32.608,1238.513,0.193,0.923,8.0,1.139,1.8,4.31
5823.289,0.144,1.005,0.35,0.514,10.329,2635.578,0.297,1.129,0.244,35.357,1309.975,0.677,-3.403,5.0,0.0,0.0,3.401
5292.517,0.153,1.544,0.348,0.456,10.306,2699.364,0.3,3.127,0.245,32.756,1261.725,0.228,0.807,8.0,1.198,1.85,3.737
5811.763,0.154,1.008,0.34,0.511,9.927,2634.685,0.316,1.641,0.244,32.497,1499.597,0.531,0.792,4.0,1.226,1.75,4.42
5259.26,0.144,2.053,0.341,0.456,10.359,2698.509,0.299,3.753,0.253,32.698,1268.614,0.154,1.116,7.0,1.022,1.75,4.508
5323.376,0.149,2.044,0.342,0.522,10.008,2667.34,0.317,3.488,0.251,32.599,1510.973,0.11,1.665,4.0,0.766,1.55,5.053
5811.626,0.154,2.019,0.34,0.508,10.066,2258.609,0.285,3.476,0.245,35.648,1499.553,0.06,2.128,1.0,0.618,1.45,5.623
5812.049,0.151,2.041,0.343,0.508,10.066,2563.294,0.293,3.476,0.251,35.484,1494.907,0.066,2.069,1.0,0.632,1.4,5.297
5019.718,0.148,2.019,0.34,0.506,10.003,2677.618,0.33,3.461,0.251,32.31,1493.133,0.135,1.32,4.0,0.922,1.6,5.044
4818.443,0.154,1.796,0.341,0.522,10.322,2698.457,0.299,3.106,0.251,32.446,1252.693,0.169,1.085,7.0,1.055,1.75,4.59
5150.316,0.148,2.068,0.34,0.521,10.72,2643.04,0.285,3.378,0.246,32.227,1276.736,0.149,1.254,6.0,0.957,1.7,4.748
5811.626,0.148,2.051,0.34,0.522,10.432,2643.04,0.285,3.457,0.246,35.553,1499.61,0.099,1.976,2.0,0.655,1.45,5.217
5811.626,0.153,1.469,0.34,0.509,9.989,2698.409,0.286,3.538,0.246,35.668,1499.622,0.265,1.586,2.0,0.824,1.55,5.004
5807.322,0.154,2.019,0.327,0.508,10.066,2682.369,0.285,3.476,0.245,35.648,1493.181,0.116,1.883,2.0,0.698,1.45,5.094
5148.375,0.148,2.041,0.341,0.459,10.36,2643.04,0.293,3.378,0.251,32.261,1276.736,0.149,1.202,7.0,0.973,1.75,4.477
5810.77,0.154,1.923,0.34,0.485,9.992,2699.501,0.285,3.462,0.246,35.93,1499.627,0.123,1.785,2.0,0.729,1.5,5.202
5238.706,0.151,2.001,0.341,0.461,10.02,2654.064,0.286,3.532,0.251,32.608,1238.513,0.174,1.057,5.0,1.052,1.75,4.532
5810.77,0.148,1.923,0.34,0.485,10.002,2699.501,0.297,3.462,0.245,35.668,1309.864,0.127,1.735,2.0,0.754,1.5,4.924
5323.376,0.149,2.043,0.342,0.522,10.003,2248.615,0.317,3.471,0.251,32.599,1510.973,0.082,1.937,4.0,0.667,1.5,5.399
5797.759,0.148,1.986,0.342,0.511,10.343,2635.578,0.3,3.572,0.245,32.656,1304.87,0.13,1.596,4.0,0.787,1.55,4.832
5256.755,0.154,1.801,0.342,0.522,10.322,2688.62,0.299,3.146,0.251,32.247,1326.447,0.118,1.396,7.0,0.887,1.65,4.467
5789.268,0.154,2.034,0.34,0.485,9.992,2697.443,0.285,3.462,0.251,35.698,1499.913,0.122,1.994,1.0,0.656,1.45,5.301
5331.886,0.154,1.834,0.341,0.515,10.322,2698.681,0.297,3.538,0.245,32.388,1305.678,0.13,1.392,6.0,0.887,1.65,4.379
4479.687,0.152,1.213,0.352,0.491,9.856,2580.96,0.294,3.47,0.245,31.911,1209.898,0.393,0.557,5.0,1.479,2.15,3.553
5393.103,0.156,1.26,0.352,0.467,9.856,2607.98,0.294,2.736,0.27,32.522,1205.997,0.37,0.406,8.0,1.691,2.35,3.896
5813.913,0.151,1.97,0.358,0.49,9.857,2408.803,0.293,3.433,0.245,35.322,1496.631,0.023,2.133,0.0,0.639,1.4,5.248
5395.675,0.156,1.443,0.25,0.448,9.858,2607.603,0.305,2.742,0.27,32.522,1205.941,0.286,0.648,9.0,1.383,2.15,3.779
5813.913,0.149,1.972,0.358,0.49,9.859,2408.866,0.293,3.446,0.245,35.521,1484.948,0.023,1.889,1.0,0.696,1.5,5.376
5695.225,0.151,1.859,0.359,0.498,10.216,2545.928,0.321,3.476,0.245,35.477,1389.701,0.074,1.826,5.0,0.724,1.5,5.222
5498.511,0.156,1.938,0.38,0.49,10.249,2494.157,0.316,3.419,0.245,32.656,1442.203,0.086,1.59,6.0,0.79,1.6,4.898
5348.199,0.153,1.365,0.378,0.466,10.137,2608.968,0.302,3.469,0.248,32.016,1211.806,0.318,0.504,7.0,1.52,2.2,3.982
5372.56,0.156,1.462,0.38,0.468,10.002,2652.586,0.32,3.436,0.266,31.926,1201.005,0.269,0.725,8.0,1.285,2.1,3.713
4528.597,0.152,1.264,0.351,0.467,10.013,2581.54,0.293,3.607,0.245,31.803,1211.802,0.368,0.598,6.0,1.437,2.15,3.737
5019.235,0.14,1.865,0.36,0.498,10.797,2641.518,0.291,3.469,0.244,31.908,1212.707,0.192,1.064,7.0,1.064,1.75,4.553
4528.597,0.152,1.257,0.351,0.467,10.01,2581.54,0.294,3.609,0.245,31.803,1211.802,0.372,0.435,6.0,1.651,2.35,3.885
5813.707,0.152,1.245,0.364,0.49,10.133,2404.485,0.319,3.469,0.245,31.908,1209.799,0.377,0.946,3.0,1.144,1.8,4.346
4527.516,0.152,1.882,0.379,0.447,9.856,2653.248,0.294,3.421,0.246,31.771,1211.802,0.219,0.863,7.0,1.167,1.8,4.51
5819.958,0.156,1.456,0.349,0.49,9.906,2391.291,0.294,3.603,0.245,35.322,1243.364,0.272,1.279,2.0,0.969,1.7,4.791
5864.628,0.156,1.948,0.359,0.486,10.13,2404.602,0.292,3.412,0.245,35.498,1308.28,0.128,1.863,2.0,0.704,1.5,5.048
5813.707,0.152,1.245,0.365,0.494,10.133,2613.012,0.32,3.469,0.245,31.908,1209.755,0.377,0.84,4.0,1.216,1.85,4.365
4800.256,0.156,1.882,0.38,0.448,10.002,2652.096,0.305,2.786,0.246,32.031,1200.789,0.204,0.872,8.0,1.165,1.85,4.534
5346.941,0.156,1.365,0.358,0.491,10.137,2608.968,0.302,3.469,0.256,32.057,1205.123,0.318,0.874,5.0,1.174,1.8,4.427
5819.958,0.156,1.444,0.358,0.49,9.857,2408.803,0.293,3.487,0.245,35.322,1496.631,0.278,1.734,1.0,0.79,1.5,5.612
5695.225,0.151,1.94,0.359,0.49,10.24,2545.928,0.321,3.404,0.245,35.477,1387.429,0.075,1.753,4.0,0.746,1.55,5.107
5695.225,0.153,2.06,0.36,0.49,10.133,2539.502,0.319,3.404,0.245,35.477,1379.717,0.08,1.826,3.0,0.712,1.5,5.125
5430.807,0.156,2.045,0.359,0.493,9.926,2650.238,0.306,3.609,0.244,31.91,1288.298,0.141,1.405,4.0,0.882,1.65,4.657
5534.05,0.152,1.379,0.365,0.518,9.857,2400.215,0.293,3.493,0.246,32.128,1211.806,0.31,0.968,4.0,1.133,1.8,4.617
5864.628,0.156,1.948,0.359,0.486,10.236,2394.367,0.32,3.412,0.245,35.498,1308.28,0.128,1.615,3.0,0.793,1.55,5.152
5430.807,0.156,2.049,0.359,0.493,9.926,2650.238,0.306,3.609,0.244,31.91,1285.516,0.143,1.322,4.0,0.923,1.65,4.685
5826.207,0.15,1.916,0.358,0.479,9.966,2643.007,0.315,3.47,0.243,35.471,1322.734,0.118,1.701,3.0,0.764,1.55,4.862
5254.479,0.157,2.051,0.353,0.463,9.863,2645.738,0.315,3.47,0.251,31.985,1323.999,0.117,1.173,5.0,0.993,1.75,4.572
5372.56,0.157,1.451,0.358,0.468,9.852,2608.305,0.32,3.466,0.255,31.928,1206.011,0.274,0.809,6.0,1.212,1.85,3.902
5873.454,0.155,2.077,0.358,0.491,10.02,2411.297,0.317,3.415,0.245,35.421,1275.002,0.15,1.828,2.0,0.716,1.5,5.166
5798.258,0.151,1.97,0.356,0.49,9.915,2390.915,0.283,3.433,0.245,35.322,1224.994,0.183,1.498,2.0,0.85,1.6,4.998
5797.556,0.151,1.978,0.356,0.49,9.856,2408.803,0.293,3.487,0.245,35.322,1250.209,0.167,1.855,1.0,0.706,1.5,5.144
5342.094,0.157,2.051,0.353,0.464,9.863,2592.162,0.307,3.494,0.245,32.003,1503.643,0.099,1.487,4.0,0.835,1.6,4.957
4558.647,0.151,1.933,0.358,0.49,9.984,2560.464,0.301,3.41,0.245,35.544,1235.067,0.214,1.213,3.0,0.981,1.7,4.535
4849.871,0.151,1.973,0.348,0.49,9.958,2541.659,0.321,3.404,0.245,35.477,1239.388,0.174,1.465,3.0,0.864,1.65,4.529
5349.57,0.152,1.413,0.365,0.494,9.857,2612.645,0.302,3.469,0.246,32.128,1211.806,0.293,0.897,5.0,1.172,1.85,4.431
5370.248,0.148,1.63,0.358,0.469,9.856,2625.429,0.315,3.47,0.255,31.928,1322.528,0.185,1.117,6.0,1.031,1.75,4.59
4527.516,0.152,1.256,0.352,0.491,9.856,2581.514,0.294,3.452,0.245,31.928,1209.901,0.372,0.719,5.0,1.281,1.95,3.721
5778.98,0.152,1.41,0.365,0.494,10.13,2613.006,0.32,3.469,0.245,32.128,1211.84,0.295,1.125,4.0,1.047,1.8,4.237
4826.53,0.157,2.051,0.353,0.463,10.006,2645.738,0.286,3.476,0.246,32.031,1201.861,0.199,1.018,5.0,1.081,1.75,4.399
5346.941,0.156,1.996,0.358,0.491,9.875,2608.968,0.303,3.47,0.245,32.057,1489.108,0.097,1.724,4.0,0.737,1.5,5.289
4572.723,0.153,1.951,0.358,0.487,10.022,2553.266,0.292,3.611,0.244,35.544,1230.026,0.212,1.283,3.0,0.95,1.7,4.395
5253.62,0.157,2.032,0.358,0.463,9.856,2647.958,0.294,3.142,0.27,31.984,1205.997,0.196,0.945,7.0,1.121,1.8,4.335
5254.479,0.157,2.051,0.353,0.463,9.863,2645.738,0.315,3.347,0.251,31.985,1209.207,0.194,1.029,6.0,1.074,1.8,4.349
4559.685,0.151,1.921,0.352,0.491,9.854,2587.47,0.294,3.452,0.245,31.928,1209.901,0.214,1.145,4.0,1.012,1.7,4.698
5813.707,0.156,1.437,0.353,0.49,10.132,2404.722,0.292,3.451,0.245,31.968,1205.988,0.281,1.137,3.0,1.033,1.8,4.433
5813.913,0.153,1.972,0.358,0.467,9.855,2396.206,0.293,3.446,0.248,35.317,1232.477,0.178,1.792,2.0,0.737,1.55,5.02
5785.529,0.151,1.973,0.348,0.49,9.959,2541.659,0.3,3.404,0.245,35.477,1239.388,0.174,1.796,2.0,0.717,1.55,4.907
5813.913,0.151,1.972,0.358,0.49,9.859,2410.27,0.293,3.413,0.245,35.57,1232.122,0.179,1.846,1.0,0.702,1.5,4.964
5819.86,0.156,1.456,0.358,0.49,9.852,2415.758,0.294,3.435,0.245,35.322,1496.631,0.272,1.765,1.0,0.763,1.55,5.304
5406.444,0.146,2.051,0.353,0.491,9.991,2394.2,0.309,3.498,0.25,32.859,1463.785,0.074,1.98,3.0,0.63,1.45,5.095
5745.802,0.155,1.011,0.353,0.516,11.151,2687.108,0.271,1.093,0.249,32.502,1256.279,0.688,-3.338,8.0,0.0,0.0,3.409
5821.421,0.154,2.048,0.359,0.495,9.993,2408.248,0.279,3.591,0.25,32.474,1496.902,0.085,2.117,1.0,0.596,1.4,5.357
5444.284,0.165,1.634,0.303,0.444,11.136,2687.454,0.269,3.806,0.278,32.331,1290.612,0.183,0.885,12.0,1.158,1.8,4.518
5379.267,0.154,1.051,0.346,0.488,10.001,2687.002,0.28,1.093,0.25,32.429,1230.643,0.688,-3.077,6.0,0.0,0.0,3.482
5411.592,0.145,1.157,0.337,0.523,8.437,2640.683,0.275,1.925,0.25,31.903,1282.177,0.45,0.192,8.0,1.906,2.35,3.958
5379.267,0.151,1.051,0.346,0.49,10.001,2684.54,0.28,1.791,0.25,32.426,1231.33,0.488,-1.807,6.0,0.0,0.0,3.348
4584.545,0.147,1.708,0.32,0.452,11.111,2676.75,0.375,3.858,0.277,32.421,1254.911,0.25,0.902,11.0,1.147,1.8,4.323
5821.542,0.161,1.016,0.346,0.517,8.435,2642.056,0.275,1.227,0.25,32.078,1240.942,0.649,-2.556,8.0,0.0,0.0,3.626
4559.257,0.151,2.051,0.346,0.409,9.941,2625.476,0.235,2.246,0.278,32.649,1282.062,0.358,0.987,8.0,1.093,1.75,4.269
5380.838,0.151,1.051,0.362,0.487,9.993,2408.823,0.279,1.581,0.25,32.426,1286.157,0.548,0.394,5.0,1.468,1.9,4.705
5362.814,0.152,1.112,0.346,0.448,10.01,2645.88,0.38,3.735,0.276,32.101,1290.443,0.444,0.595,9.0,1.332,1.9,3.634
5380.185,0.152,2.051,0.321,0.502,10.021,2645.863,0.27,3.591,0.276,32.087,1317.187,0.122,1.401,7.0,0.883,1.65,4.636
5114.05,0.151,1.011,0.347,0.451,11.105,2688.562,0.374,1.167,0.278,32.092,1255.686,0.667,-3.221,10.0,0.0,0.0,3.39
5379.57,0.151,2.051,0.342,0.527,10.016,2648.643,0.271,3.59,0.25,31.937,1492.465,0.102,1.452,5.0,0.858,1.6,5.137
5821.421,0.154,1.151,0.359,0.516,9.994,2408.438,0.279,3.592,0.255,32.474,1496.902,0.424,1.758,2.0,0.756,1.5,5.289
5393.498,0.151,2.051,0.331,0.46,10.013,2689.648,0.266,3.667,0.251,31.923,1289.655,0.14,1.101,8.0,1.027,1.8,4.534
5821.542,0.161,1.014,0.346,0.489,9.992,2638.097,0.271,1.13,0.25,32.427,1240.942,0.677,-2.968,7.0,0.0,0.0,3.937
5777.455,0.152,1.004,0.347,0.48,10.011,2400.459,0.278,1.098,0.251,32.447,1225.289,0.686,-2.29,4.0,0.0,0.0,4.285
5780.921,0.151,1.054,0.346,0.49,9.993,2694.655,0.278,1.118,0.25,32.426,1267.769,0.681,-2.897,5.0,0.0,0.0,3.525
4584.545,0.147,2.121,0.32,0.451,9.875,2676.509,0.275,3.858,0.249,32.421,1252.869,0.21,0.908,9.0,1.139,1.75,4.475
5216.798,0.165,1.223,0.346,0.444,11.162,2687.454,0.382,3.735,0.278,32.124,1290.648,0.388,0.685,11.0,1.272,1.85,4.01
5371.833,0.151,2.042,0.321,0.441,11.136,2647.025,0.262,3.828,0.278,32.339,1291.151,0.139,1.041,10.0,1.053,1.75,4.394
5380.107,0.149,2.051,0.352,0.491,9.994,2406.523,0.28,3.591,0.25,32.474,1496.902,0.085,1.975,2.0,0.641,1.45,5.119
5821.421,0.154,1.151,0.359,0.516,9.994,2408.438,0.292,1.116,0.251,32.474,1507.091,0.681,1.104,3.0,1.057,1.6,5.206
5325.89,0.151,2.051,0.342,0.502,10.016,2646.847,0.271,3.319,0.247,32.343,1511.389,0.101,1.692,6.0,0.751,1.5,5.134
5444.284,0.152,2.053,0.332,0.521,11.184,2687.454,0.275,3.806,0.279,32.365,1291.715,0.139,1.1,9.0,1.04,1.7,4.737
5314.462,0.152,2.04,0.346,0.523,10.013,2648.513,0.278,3.864,0.251,32.435,1249.116,0.167,1.293,5.0,0.939,1.7,4.596
5324.629,0.151,2.051,0.342,0.502,10.016,2648.645,0.271,3.59,0.25,31.926,1492.465,0.102,1.649,4.0,0.769,1.5,5.181
5089.884,0.15,1.195,0.337,0.489,10.006,2688.581,0.337,1.886,0.25,31.779,1271.779,0.461,0.323,7.0,1.449,1.85,4.061
5379.33,0.147,1.012,0.346,0.49,11.065,2682.85,0.373,1.68,0.25,32.541,1230.965,0.52,-1.809,8.0,0.0,0.0,3.164
5211.296,0.15,1.224,0.346,0.444,10.036,2648.334,0.381,3.735,0.278,31.939,1290.648,0.388,0.826,9.0,1.206,1.85,4.481
5821.421,0.154,1.165,0.359,0.495,9.994,2408.438,0.279,3.591,0.249,32.474,1496.902,0.417,1.797,2.0,0.739,1.5,5.258
5379.267,0.151,1.051,0.346,0.49,9.943,2668.234,0.28,1.803,0.25,32.426,1279.562,0.485,0.707,6.0,1.322,1.95,3.821
5379.33,0.151,1.012,0.346,0.49,10.001,2682.85,0.373,1.623,0.25,32.426,1230.965,0.536,-2.111,7.0,0.0,0.0,3.372
5379.267,0.151,1.051,0.359,0.497,10.001,2406.357,0.279,1.791,0.25,32.426,1499.742,0.488,0.984,4.0,1.115,1.7,5.281
5379.326,0.151,1.032,0.346,0.491,10.131,2645.765,0.372,1.66,0.251,31.961,1232.36,0.526,-1.982,7.0,0.0,0.0,3.671
5811.492,0.154,1.012,0.354,0.516,11.151,2637.721,0.275,1.216,0.249,32.669,1240.903,0.653,-2.226,7.0,0.0,0.0,3.654
5379.328,0.147,1.955,0.346,0.49,10.028,2637.302,0.279,3.612,0.249,32.849,1236.319,0.176,1.157,4.0,1.007,1.75,4.441
5821.542,0.161,1.014,0.346,0.52,9.992,2638.097,0.274,1.143,0.25,32.427,1243.143,0.673,-2.689,7.0,0.0,0.0,3.376
5408.05,0.147,1.262,0.34,0.49,11.108,2696.228,0.261,3.566,0.252,32.541,1310.183,0.369,0.862,7.0,1.184,1.8,4.243
5379.27,0.149,2.051,0.353,0.491,9.994,2406.523,0.28,3.532,0.25,32.456,1496.902,0.086,1.868,2.0,0.704,1.5,5.133
5780.265,0.152,1.004,0.347,0.479,9.994,2365.435,0.278,1.163,0.251,32.448,1305.987,0.668,-2.357,5.0,0.0,0.0,4.395
5406.444,0.146,2.051,0.353,0.491,10.036,2394.2,0.309,3.737,0.25,32.864,1293.549,0.138,1.603,4.0,0.789,1.6,4.701
5777.455,0.152,1.004,0.347,0.479,9.994,2400.459,0.278,1.155,0.251,32.447,1305.953,0.67,0.479,4.0,1.611,2.2,4.256
5818.177,0.154,1.012,0.354,0.495,9.992,2661.583,0.276,1.142,0.25,32.425,1266.66,0.674,-2.822,6.0,0.0,0.0,3.187
5048.728,0.145,1.028,0.347,0.481,9.891,2686.837,0.295,1.599,0.25,32.798,1275.27,0.543,-2.013,6.0,0.0,0.0,3.703
5379.27,0.147,2.051,0.353,0.491,9.994,2640.421,0.28,3.61,0.251,32.468,1492.509,0.098,1.738,3.0,0.73,1.5,4.93
5273.925,0.165,1.229,0.346,0.444,10.01,2687.454,0.38,3.735,0.278,32.124,1289.67,0.385,0.697,10.0,1.263,1.8,3.94
5379.27,0.149,1.967,0.353,0.491,10.02,2405.262,0.279,3.498,0.25,32.849,1300.122,0.133,1.649,3.0,0.768,1.6,4.737
5795.609,0.148,1.988,0.343,0.496,10.006,2515.16,0.287,3.463,0.255,33.786,1483.415,0.048,1.863,3.0,0.7,1.5,4.861
5797.478,0.148,1.986,0.337,0.496,10.006,2513.769,0.287,3.458,0.254,33.791,1494.513,0.048,1.87,2.0,0.699,1.5,5.05
5592.524,0.133,1.75,0.307,0.501,10.892,2680.371,0.285,3.593,0.266,31.842,1212.731,0.192,1.029,9.0,1.078,1.8,4.357
5800.994,0.151,1.009,0.231,0.482,10.015,2679.047,0.285,1.083,0.254,34.147,1210.552,0.691,-3.598,6.0,0.0,0.0,3.61
5799.484,0.148,1.986,0.338,0.52,10.034,2687.373,0.286,3.458,0.254,31.745,1504.981,0.118,1.752,2.0,0.723,1.5,4.858
5798.718,0.148,1.103,0.338,0.502,10.015,2673.494,0.292,1.143,0.248,31.735,1497.395,0.673,-0.0,4.0,1.549,1.85,5.005
5822.988,0.146,1.049,0.336,0.502,9.954,2531.89,0.285,1.283,0.254,34.072,1235.777,0.633,-2.832,5.0,0.0,0.0,3.657
5819.442,0.101,1.021,0.225,0.496,10.745,2664.669,0.285,1.421,0.254,31.704,1236.436,0.594,-3.046,8.0,0.0,0.0,3.382
5864.302,0.151,1.118,0.227,0.482,9.639,2679.806,0.285,1.861,0.255,31.701,1201.331,0.468,-1.354,8.0,0.0,0.0,3.556
5864.413,0.151,1.986,0.337,0.496,9.997,2513.769,0.285,3.458,0.254,33.791,1430.895,0.05,1.784,4.0,0.739,1.5,5.157
5886.218,0.144,1.909,0.336,0.496,10.04,2631.925,0.314,3.535,0.255,32.168,1412.191,0.095,1.729,5.0,0.737,1.6,4.78
5819.445,0.145,1.01,0.226,0.483,10.741,2679.047,0.285,1.169,0.256,31.7,1238.214,0.666,-3.322,7.0,0.0,0.0,3.196
5799.471,0.152,1.406,0.338,0.52,10.035,2678.128,0.286,3.459,0.254,31.745,1494.511,0.297,1.344,3.0,0.926,1.65,4.676
5565.151,0.126,1.048,0.211,0.496,11.071,2679.338,0.28,1.182,0.255,31.848,1214.034,0.662,-3.304,9.0,0.0,0.0,3.257
5886.218,0.144,1.9,0.333,0.482,10.04,2631.925,0.313,3.628,0.255,32.168,1412.191,0.095,1.562,7.0,0.815,1.65,4.639
5434.026,0.148,1.73,0.325,0.52,10.705,2634.262,0.284,3.568,0.225,32.167,1294.923,0.137,1.25,8.0,0.96,1.65,4.582
5423.865,0.148,1.732,0.338,0.52,10.045,2634.262,0.284,3.5,0.226,32.21,1294.923,0.137,1.331,6.0,0.919,1.65,4.654
5799.471,0.152,1.047,0.338,0.496,10.015,2697.36,0.287,1.494,0.254,31.705,1213.145,0.573,-2.134,5.0,0.0,0.0,3.551
5799.471,0.152,1.455,0.338,0.52,10.044,2664.727,0.286,3.426,0.253,31.746,1494.595,0.272,1.683,3.0,0.765,1.6,4.809
5864.302,0.151,1.053,0.227,0.482,9.997,2679.047,0.285,1.861,0.255,31.7,1201.331,0.474,-2.364,7.0,0.0,0.0,3.534
5817.627,0.154,1.058,0.219,0.496,10.038,2679.044,0.287,1.631,0.256,31.7,1255.637,0.534,-2.842,6.0,0.0,0.0,3.587
5547.188,0.15,1.578,0.338,0.486,10.013,2676.624,0.274,3.465,0.223,31.73,1212.702,0.211,1.032,7.0,1.092,1.75,4.371
5797.832,0.148,1.259,0.231,0.496,10.563,2640.939,0.285,3.542,0.223,31.707,1237.912,0.371,0.761,7.0,1.237,1.9,4.19
5559.362,0.152,1.346,0.34,0.483,10.015,2643.9,0.285,3.608,0.248,31.7,1213.194,0.327,0.869,5.0,1.173,1.8,4.33
5801.354,0.154,1.103,0.337,0.496,10.022,2673.19,0.287,1.753,0.255,31.706,1201.29,0.499,-1.646,5.0,0.0,0.0,3.614
5801.354,0.154,1.057,0.337,0.496,10.014,2680.213,0.287,1.693,0.255,31.706,1210.769,0.516,-2.042,5.0,0.0,0.0,3.484
5549.607,0.149,1.2,0.211,0.496,10.823,2665.741,0.295,3.57,0.255,31.726,1218.266,0.4,0.621,7.0,1.324,1.9,3.572
5800.255,0.152,1.752,0.337,0.486,10.002,2653.457,0.284,3.46,0.255,33.076,1237.704,0.175,1.525,4.0,0.827,1.6,4.623
5821.106,0.135,1.058,0.22,0.496,9.962,2679.654,0.28,1.211,0.253,31.844,1221.726,0.654,-3.132,7.0,0.0,0.0,3.432
5864.302,0.152,1.118,0.227,0.482,9.639,2679.806,0.285,3.647,0.255,31.701,1201.331,0.441,0.541,8.0,1.522,2.15,3.432
5801.887,0.153,1.017,0.342,0.496,10.015,2680.45,0.287,1.812,0.255,31.724,1250.077,0.492,0.302,5.0,1.813,2.3,3.823
5801.887,0.153,1.011,0.342,0.496,10.015,2680.205,0.287,1.812,0.255,31.704,1252.308,0.495,-1.382,5.0,1.818,2.05,3.64
5559.406,0.152,1.094,0.256,0.496,10.021,2643.084,0.285,3.378,0.245,31.703,1212.401,0.453,0.527,7.0,1.503,2.15,3.68
5800.994,0.151,1.053,0.211,0.482,9.997,2679.047,0.285,1.861,0.256,31.7,1201.331,0.474,-1.886,6.0,0.0,0.0,3.786
5801.355,0.151,1.061,0.22,0.482,9.963,2679.631,0.284,1.929,0.254,31.7,1221.65,0.47,0.211,6.0,1.836,2.3,3.67
5508.239,0.155,1.752,0.336,0.486,10.002,2634.262,0.284,3.554,0.254,32.211,1267.737,0.155,1.267,5.0,0.947,1.7,4.413
5557.875,0.152,1.259,0.215,0.496,10.606,2640.939,0.285,3.459,0.223,31.701,1238.571,0.386,0.732,8.0,1.285,1.95,3.826
5801.355,0.151,1.059,0.206,0.482,9.997,2679.047,0.285,1.861,0.256,31.7,1210.226,0.471,-1.798,6.0,0.0,0.0,3.511
5434.026,0.148,1.73,0.338,0.52,10.705,2633.706,0.284,3.568,0.225,31.717,1299.775,0.135,1.367,7.0,0.904,1.65,4.626
5547.188,0.148,1.598,0.337,0.486,10.013,2676.512,0.295,3.465,0.223,31.73,1212.702,0.201,1.092,6.0,1.051,1.75,4.43
5559.362,0.152,1.37,0.34,0.496,10.015,2643.9,0.285,3.608,0.248,31.703,1213.194,0.315,0.893,5.0,1.166,1.85,4.5
5799.471,0.152,1.385,0.338,0.496,10.015,2678.834,0.287,3.458,0.254,31.703,1239.321,0.307,1.023,4.0,1.095,1.75,4.33
5875.209,0.152,1.093,0.227,0.482,9.997,2679.047,0.285,3.521,0.255,31.703,1201.331,0.454,0.684,6.0,1.351,2.0,3.689
5801.876,0.154,1.057,0.337,0.496,10.014,2680.213,0.287,1.807,0.255,31.706,1267.691,0.484,0.612,5.0,1.317,1.85,4.341
5506.375,0.152,1.752,0.337,0.519,10.014,2584.83,0.325,3.46,0.254,31.719,1279.15,0.147,1.116,6.0,1.024,1.7,4.771
5519.948,0.148,1.943,0.321,0.502,9.998,2515.123,0.284,3.496,0.255,31.779,1498.072,0.105,1.747,4.0,0.724,1.55,5.113
5423.865,0.148,1.711,0.338,0.52,10.045,2676.024,0.284,3.499,0.255,32.21,1488.522,0.144,1.638,5.0,0.774,1.55,4.926
5821.713,0.148,1.015,0.339,0.502,9.953,2525.798,0.285,1.21,0.257,34.06,1496.897,0.654,0.942,4.0,1.141,1.7,5.212
5508.239,0.152,1.752,0.337,0.486,10.002,2634.262,0.284,3.46,0.254,32.211,1279.15,0.147,1.44,5.0,0.868,1.65,4.405
5864.302,0.152,1.118,0.23,0.482,10.05,2680.018,0.286,3.413,0.255,31.701,1201.331,0.441,0.733,6.0,1.315,2.0,3.602
5220.086,0.177,1.746,0.308,0.395,10.007,2647.847,0.329,3.803,0.229,32.987,1215.006,0.21,0.896,11.0,1.147,1.85,3.92
5222.418,0.157,1.167,0.348,0.52,9.921,2587.548,0.318,1.067,0.243,35.347,1215.631,0.695,-3.199,5.0,0.0,0.0,3.052
5223.177,0.128,1.205,0.348,0.521,10.005,2624.805,0.318,1.142,0.248,35.329,1203.959,0.674,-3.472,6.0,0.0,0.0,3.279
5226.747,0.152,1.939,0.347,0.521,10.032,2397.758,0.313,3.48,0.244,35.367,1498.109,0.099,1.906,1.0,0.679,1.5,5.013
5945.883,0.153,2.008,0.347,0.498,10.01,2388.355,0.303,3.363,0.255,35.366,1446.891,0.039,1.97,4.0,0.67,1.45,5.432
5927.692,0.152,1.938,0.346,0.493,10.008,2401.158,0.302,3.486,0.243,35.329,1441.771,0.039,2.026,2.0,0.644,1.45,5.411
5268.664,0.164,1.011,0.346,0.518,9.875,2626.271,0.311,1.483,0.248,31.973,1258.371,0.576,-1.27,7.0,1.647,1.95,3.99
5268.664,0.156,1.011,0.346,0.52,9.875,2413.797,0.313,1.417,0.248,31.972,1201.877,0.595,0.229,5.0,1.643,1.95,3.844
6295.893,0.157,1.436,0.347,0.517,10.017,2396.983,0.318,3.537,0.247,35.334,1226.602,0.282,1.291,3.0,0.971,1.7,4.712
5220.761,0.175,1.012,0.346,0.521,10.005,2411.109,0.313,3.807,0.248,31.954,1203.749,0.494,0.589,6.0,1.445,2.15,4.054
5223.267,0.129,1.224,0.307,0.395,10.005,2647.654,0.329,3.803,0.23,32.987,1203.474,0.388,0.364,11.0,1.492,2.0,3.923
5269.032,0.157,1.167,0.347,0.52,9.921,2399.888,0.318,1.156,0.243,35.347,1207.118,0.67,-2.794,4.0,0.0,0.0,3.706
5185.18,0.157,1.523,0.228,0.517,10.012,2658.02,0.325,3.535,0.237,35.619,1258.329,0.349,0.867,7.0,1.188,1.85,3.796
5283.339,0.15,1.009,0.213,0.537,10.02,2675.164,0.208,1.277,0.249,31.854,1200.847,0.635,-3.384,9.0,0.0,0.0,3.306
5940.221,0.153,2.003,0.347,0.498,9.754,2404.326,0.303,3.556,0.253,35.402,1421.827,0.052,1.899,3.0,0.7,1.45,5.295
5208.878,0.161,1.895,0.308,0.519,9.939,2648.712,0.318,3.54,0.24,33.129,1438.405,0.12,1.354,8.0,0.911,1.65,4.729
5244.658,0.176,1.04,0.307,0.395,10.006,2622.903,0.33,3.573,0.23,31.891,1203.471,0.48,0.285,10.0,1.475,1.95,3.753
6294.186,0.152,1.939,0.347,0.494,10.068,2397.125,0.313,3.501,0.243,35.367,1214.871,0.19,1.521,2.0,0.841,1.6,4.984
5131.376,0.165,1.775,0.308,0.52,10.23,2652.582,0.318,3.752,0.237,35.243,1271.981,0.152,1.149,10.0,1.024,1.75,4.35
5137.424,0.166,1.748,0.346,0.486,9.783,2645.333,0.326,3.829,0.249,31.928,1257.835,0.161,1.161,9.0,1.009,1.7,4.695
5937.764,0.157,1.776,0.347,0.491,10.453,2398.307,0.318,3.54,0.239,35.159,1438.405,0.112,1.625,6.0,0.808,1.55,5.176
6298.48,0.156,1.02,0.364,0.508,10.014,2669.148,0.318,1.212,0.243,35.315,1433.589,0.654,-2.416,5.0,0.0,0.0,3.919
5261.019,0.128,1.168,0.346,0.523,10.006,2643.668,0.318,1.156,0.242,35.347,1204.219,0.67,-3.214,7.0,0.0,0.0,3.326
5266.175,0.155,1.918,0.346,0.498,10.021,2675.157,0.31,3.556,0.249,32.324,1357.595,0.113,1.432,5.0,0.867,1.65,4.794
5208.64,0.161,1.895,0.348,0.519,10.035,2642.961,0.313,3.54,0.24,33.121,1438.405,0.102,1.632,7.0,0.783,1.55,4.781
5223.264,0.128,1.168,0.346,0.52,9.427,2643.668,0.318,1.156,0.242,35.347,1207.223,0.67,-3.46,8.0,2.128,2.05,4.456
5005.17,0.148,1.116,0.347,0.528,10.015,2396.463,0.29,3.537,0.244,31.899,1211.731,0.442,0.704,5.0,1.284,1.85,4.048
5005.17,0.166,1.156,0.31,0.521,10.015,2396.471,0.291,3.809,0.246,32.142,1214.873,0.422,0.776,7.0,1.237,1.85,4.025
5183.998,0.174,1.003,0.346,0.521,10.005,2659.432,0.323,1.406,0.243,31.953,1205.097,0.598,-1.992,7.0,0.0,0.0,3.366
5269.028,0.157,1.16,0.347,0.493,9.875,2399.888,0.318,1.16,0.243,35.319,1207.118,0.669,-1.454,4.0,0.0,0.0,3.422
5937.109,0.152,1.891,0.347,0.493,10.012,2398.216,0.302,3.486,0.243,35.367,1441.09,0.054,1.647,3.0,0.797,1.55,5.19
5183.998,0.174,1.003,0.346,0.521,10.005,2648.033,0.323,1.323,0.243,31.953,1203.09,0.622,-2.124,7.0,0.0,0.0,3.264
5264.516,0.176,1.224,0.307,0.395,10.007,2647.847,0.33,3.573,0.229,32.987,1203.471,0.388,0.464,10.0,1.429,2.05,3.544
6267.994,0.15,1.036,0.346,0.55,10.006,2623.393,0.319,1.276,0.253,31.884,1201.111,0.635,-2.953,7.0,0.0,0.0,3.336
5220.085,0.176,1.451,0.307,0.395,10.007,2635.514,0.329,3.803,0.237,32.809,1203.471,0.274,0.835,11.0,1.195,1.85,4.194
5244.658,0.176,1.045,0.307,0.395,10.006,2622.903,0.33,3.573,0.23,31.891,1203.471,0.478,0.404,10.0,1.565,2.1,3.62
5268.664,0.156,1.011,0.346,0.52,9.875,2659.445,0.326,1.417,0.243,31.971,1201.877,0.595,-1.77,7.0,0.0,0.0,3.291
5185.18,0.157,1.523,0.348,0.517,10.012,2656.971,0.313,3.526,0.243,35.366,1202.226,0.239,1.086,4.0,1.073,1.75,4.327
5254.351,0.153,1.027,0.346,0.521,9.875,2656.969,0.317,1.42,0.252,31.884,1201.872,0.594,-1.649,6.0,0.0,0.0,3.302
5023.204,0.155,1.918,0.359,0.498,10.013,2675.157,0.31,3.556,0.249,31.7,1357.595,0.134,1.392,5.0,0.887,1.65,4.481
5185.18,0.157,1.523,0.348,0.517,10.012,2656.971,0.325,3.525,0.243,35.62,1201.444,0.239,1.06,5.0,1.089,1.8,4.344
5012.071,0.15,1.895,0.347,0.519,9.939,2667.867,0.318,3.54,0.24,33.129,1234.664,0.177,1.275,6.0,0.946,1.7,4.36
5265.787,0.128,1.001,0.346,0.542,9.344,2659.027,0.319,1.439,0.243,32.366,1207.294,0.589,-2.818,9.0,0.0,0.0,3.666
6267.994,0.15,1.036,0.346,0.55,9.88,2659.662,0.326,1.42,0.253,31.884,1201.111,0.594,-2.285,8.0,0.0,0.0,3.831
5018.953,0.15,1.036,0.346,0.519,10.006,2623.393,0.319,1.258,0.253,31.885,1218.731,0.641,-2.093,6.0,0.0,0.0,3.827
5226.747,0.152,1.939,0.347,0.521,10.032,2397.613,0.313,3.48,0.244,35.367,1439.923,0.099,1.745,2.0,0.755,1.5,5.418
5023.204,0.176,1.713,0.36,0.393,10.013,2647.803,0.303,2.995,0.249,32.973,1357.595,0.214,0.837,8.0,1.17,1.8,4.278
5244.494,0.152,1.939,0.347,0.521,10.032,2397.613,0.313,3.679,0.244,35.374,1202.943,0.198,1.461,3.0,0.864,1.7,4.358
5250.224,0.175,1.436,0.347,0.532,10.017,2396.983,0.318,3.575,0.248,35.334,1203.263,0.282,0.963,5.0,1.14,1.8,4.379
5272.211,0.162,1.768,0.335,0.486,10.031,2626.646,0.318,3.54,0.245,35.369,1219.828,0.187,1.185,5.0,1.011,1.75,4.247


==> experimental_data/CARLA/RAIN/carla_rain_rs_file_30.csv <==
max_rpm,dampRateFullT,dampRateZero_CE,dampRateZero_CD,gearSwitchTime,clutchStrength,mass,dragCoeff,tireFric,dampRate,radius,maxBrakeTorque,MaxPercentage,SaftyDegree,numbers,TIT,TET,Dece
4834.774,0.157,1.995,0.35,0.45,8.611,2656.361,0.33,3.843,0.217,32.604,1241.651,0.172,1.527,9.0,0.819,1.65,4.373
5035.226,0.176,1.361,0.27,0.434,11.987,2213.062,0.215,2.568,0.207,32.176,1200.297,0.32,1.214,12.0,0.995,1.8,4.625
5124.578,0.174,1.99,0.354,0.518,8.501,2681.87,0.373,3.672,0.249,34.937,1407.018,0.243,1.687,8.0,0.766,1.55,4.827
4891.692,0.134,1.335,0.256,0.386,11.198,2693.959,0.251,3.708,0.255,34.235,1228.891,0.333,0.424,11.0,1.407,1.9,3.533
6265.54,0.13,1.849,0.308,0.528,11.568,2301.195,0.25,3.294,0.26,32.972,1298.35,0.167,1.721,12.0,0.742,1.6,5.018
6492.089,0.136,2.15,0.312,0.49,10.44,2603.149,0.301,3.713,0.234,32.612,1540.645,0.119,2.012,10.0,0.631,1.4,5.294
6840.651,0.156,1.217,0.336,0.315,11.191,2411.847,0.308,1.019,0.255,36.733,1505.876,0.709,1.442,6.0,0.9,1.45,5.649
6168.79,0.161,2.31,0.398,0.462,10.663,2684.978,0.292,3.036,0.272,33.683,1350.01,0.155,1.983,11.0,0.64,1.4,5.14
6072.307,0.144,2.067,0.359,0.551,11.469,2373.5,0.339,3.466,0.276,35.119,1499.37,0.147,2.226,7.0,0.592,1.4,5.46
4208.124,0.128,1.484,0.292,0.345,11.492,2507.672,0.292,1.182,0.244,33.26,1201.914,0.662,0.652,10.0,1.312,1.9,3.955
4859.055,0.103,1.117,0.244,0.563,11.577,2525.567,0.32,1.388,0.299,33.788,1234.629,0.603,-1.478,11.0,0.0,0.0,3.666
5664.443,0.123,1.016,0.36,0.49,9.758,2551.577,0.497,1.849,0.254,32.19,1340.242,0.657,0.908,9.0,1.171,1.8,4.735
5975.118,0.155,2.318,0.31,0.487,11.584,2654.321,0.317,3.654,0.249,35.618,1318.329,0.159,1.859,7.0,0.694,1.5,4.992
4410.14,0.114,1.526,0.397,0.409,10.451,2495.943,0.296,3.344,0.252,34.484,1356.706,0.24,1.306,10.0,0.944,1.7,4.619
4960.885,0.146,2.127,0.391,0.452,11.206,2173.464,0.313,3.53,0.226,36.26,1380.529,0.145,2.746,9.0,0.424,1.3,6.01
4411.456,0.12,1.892,0.366,0.398,8.632,2424.892,0.334,3.339,0.203,35.435,1251.299,0.239,1.279,11.0,0.954,1.7,4.509
4393.172,0.189,1.895,0.28,0.355,11.842,2670.826,0.34,2.559,0.267,32.449,1398.514,0.29,1.274,12.0,0.934,1.65,4.541
4929.863,0.119,1.904,0.304,0.385,9.808,2545.059,0.252,2.72,0.208,35.399,1282.058,0.23,1.333,11.0,0.93,1.7,4.444
4218.472,0.116,1.93,0.34,0.482,8.306,2470.971,0.256,2.904,0.226,36.487,1218.778,0.273,1.487,9.0,0.855,1.65,4.591
6360.633,0.181,2.075,0.312,0.504,9.977,2676.656,0.301,1.698,0.271,35.672,1504.981,0.515,2.044,6.0,0.624,1.4,4.989
4850.909,0.103,1.288,0.254,0.477,8.802,2478.081,0.316,3.414,0.246,32.725,1223.459,0.356,1.234,8.0,0.998,1.75,4.539
4786.794,0.112,1.017,0.318,0.485,9.073,2166.861,0.264,1.106,0.254,35.796,1434.033,0.684,0.463,10.0,1.648,2.25,4.562
4510.765,0.107,1.791,0.254,0.52,10.485,2446.676,0.395,3.419,0.246,34.577,1371.759,0.317,1.351,9.0,0.924,1.65,4.842
4389.208,0.191,1.657,0.243,0.433,10.136,2443.893,0.201,3.04,0.224,33.133,1325.86,0.33,1.24,11.0,0.967,1.75,4.554
5858.342,0.192,1.15,0.341,0.541,9.996,2400.036,0.223,3.441,0.275,33.145,1497.742,0.425,1.578,7.0,0.828,1.55,5.226
4534.131,0.177,1.344,0.365,0.524,9.669,2351.074,0.384,1.064,0.249,36.952,1328.448,0.696,0.452,10.0,1.639,2.1,4.069
5573.67,0.173,1.048,0.351,0.513,9.742,2648.687,0.362,1.036,0.252,36.581,1232.566,0.704,-3.13,9.0,0.0,0.0,3.382
5183.931,0.191,1.293,0.348,0.481,11.642,2158.143,0.265,2.462,0.296,35.684,1251.828,0.354,1.142,9.0,1.049,1.75,4.784
5508.561,0.118,1.113,0.265,0.501,9.934,2658.069,0.262,1.712,0.212,32.041,1262.73,0.511,0.685,10.0,1.347,2.0,3.817
5740.015,0.148,2.193,0.384,0.444,9.763,2654.236,0.269,3.455,0.224,33.484,1462.106,0.112,2.087,10.0,0.611,1.4,5.214
4209.85,0.161,2.626,0.349,0.458,10.15,2593.179,0.226,1.08,0.26,32.204,1250.643,0.691,0.787,10.0,1.219,1.8,4.343
5908.258,0.174,2.109,0.39,0.581,9.998,2396.28,0.3,3.024,0.255,31.835,1360.196,0.162,2.065,8.0,0.608,1.4,5.178
5074.898,0.177,1.032,0.235,0.362,11.461,2690.404,0.252,1.196,0.255,33.811,1200.914,0.658,-2.597,11.0,0.0,0.0,3.459
6102.455,0.154,1.001,0.339,0.516,10.137,2411.133,0.308,3.262,0.239,35.405,1448.895,0.5,2.959,5.0,0.468,1.05,7.765
5877.248,0.148,2.052,0.389,0.48,8.837,2117.688,0.337,3.15,0.259,32.169,1310.884,0.126,2.206,9.0,0.57,1.45,5.32
5072.463,0.152,1.089,0.306,0.379,10.015,2544.385,0.256,1.007,0.219,35.52,1272.741,0.712,0.354,9.0,1.631,2.0,4.004
5078.229,0.145,2.788,0.366,0.48,8.885,2427.923,0.306,1.603,0.244,32.622,1210.219,0.542,1.271,8.0,0.951,1.65,4.798
6205.005,0.183,1.122,0.226,0.51,11.353,2521.465,0.465,2.44,0.234,32.323,1205.074,0.55,0.779,11.0,1.246,1.85,4.033
4380.006,0.158,1.759,0.365,0.439,9.948,2600.567,0.275,3.391,0.248,34.713,1288.918,0.245,1.384,8.0,0.902,1.65,4.561
6865.345,0.157,1.423,0.319,0.477,10.263,2673.405,0.291,1.65,0.253,31.85,1314.752,0.529,1.285,8.0,0.951,1.65,4.474
4863.773,0.169,2.214,0.268,0.482,9.362,2699.339,0.367,3.509,0.204,34.494,1240.531,0.234,1.493,10.0,0.842,1.65,4.442
4750.416,0.17,2.096,0.382,0.495,9.524,2468.746,0.306,3.538,0.225,35.908,1417.963,0.181,1.838,9.0,0.705,1.5,4.961
4595.475,0.131,2.217,0.265,0.413,8.461,2679.553,0.235,3.868,0.228,36.409,1326.05,0.243,1.45,12.0,0.861,1.65,4.458
5902.675,0.2,1.231,0.36,0.455,10.032,2527.474,0.447,3.576,0.201,32.284,1220.185,0.49,1.175,9.0,1.014,1.75,4.59
4922.911,0.122,2.115,0.398,0.513,11.469,2598.061,0.249,2.808,0.267,35.605,1294.954,0.198,1.643,10.0,0.776,1.6,4.508
6340.656,0.153,1.541,0.365,0.471,11.76,2333.136,0.232,3.793,0.256,33.817,1312.919,0.23,1.628,9.0,0.809,1.6,4.974
4384.47,0.2,1.259,0.376,0.398,11.131,2429.221,0.277,1.877,0.244,33.407,1202.747,0.464,0.838,10.0,1.181,1.85,4.033
6749.499,0.163,1.711,0.312,0.496,11.601,2306.033,0.308,3.605,0.288,32.199,1420.834,0.164,1.846,9.0,0.694,1.5,5.111
6527.684,0.156,2.137,0.306,0.543,10.659,2528.447,0.261,3.664,0.266,33.364,1312.024,0.13,2.08,11.0,0.604,1.45,5.038
6767.29,0.122,1.64,0.353,0.539,10.775,2121.983,0.315,3.889,0.244,36.329,1347.32,0.187,1.782,9.0,0.772,1.55,5.346
4503.676,0.152,1.112,0.245,0.338,9.277,2659.929,0.331,1.051,0.257,36.0,1415.232,0.7,0.548,10.0,1.471,2.05,4.25
6462.125,0.155,1.738,0.361,0.424,11.119,2482.835,0.276,2.917,0.273,35.751,1319.818,0.167,1.712,10.0,0.783,1.55,4.986
6214.2,0.17,1.423,0.349,0.493,10.949,2594.26,0.309,3.727,0.286,33.75,1315.972,0.288,1.283,9.0,0.951,1.65,4.635
4360.87,0.136,1.507,0.325,0.505,11.657,2522.333,0.235,2.83,0.252,32.533,1305.15,0.248,1.034,10.0,1.083,1.75,4.589
4313.537,0.102,1.009,0.317,0.387,9.073,2656.258,0.331,2.513,0.238,31.726,1247.428,0.496,0.789,12.0,1.229,1.8,4.087
4440.652,0.181,1.127,0.286,0.557,10.687,2693.786,0.471,1.787,0.292,31.751,1291.866,0.57,0.213,12.0,1.806,2.25,3.841
5283.608,0.145,1.872,0.362,0.534,11.494,2571.563,0.298,3.399,0.236,35.428,1203.798,0.197,1.763,7.0,0.741,1.55,4.687
5977.184,0.141,1.735,0.358,0.432,10.98,2649.254,0.322,3.0,0.258,31.893,1325.16,0.143,1.727,10.0,0.738,1.55,4.751
4939.071,0.2,1.404,0.209,0.41,11.348,2693.846,0.249,3.374,0.284,34.844,1252.559,0.403,0.954,12.0,1.134,1.85,4.299
4887.445,0.168,1.217,0.252,0.48,8.203,2419.263,0.329,3.207,0.262,32.129,1238.929,0.391,0.938,11.0,1.152,1.8,4.564
4615.919,0.143,2.012,0.32,0.329,11.472,2512.184,0.306,3.461,0.246,34.992,1373.79,0.342,2.209,7.0,0.577,1.4,5.217
4506.571,0.157,1.956,0.344,0.369,9.005,2397.352,0.365,1.397,0.293,35.367,1550.083,0.601,2.009,7.0,0.655,1.4,5.457
5468.568,0.144,2.303,0.34,0.551,8.589,2291.351,0.343,3.878,0.231,35.511,1359.952,0.151,2.181,9.0,0.596,1.45,5.611
5447.331,0.113,1.028,0.383,0.459,11.822,2298.997,0.302,1.335,0.246,33.215,1246.117,0.619,0.895,10.0,1.196,1.8,4.294
6512.989,0.146,1.924,0.368,0.598,9.698,2409.154,0.32,2.762,0.244,36.23,1509.562,0.211,2.228,7.0,0.582,1.35,5.486
5381.608,0.178,1.756,0.339,0.55,11.599,2672.848,0.292,3.13,0.21,32.623,1227.579,0.187,1.125,10.0,1.04,1.75,4.283
6881.374,0.197,1.372,0.228,0.382,8.334,2629.414,0.383,1.351,0.3,33.524,1291.871,0.614,0.841,12.0,1.199,1.85,4.125
6693.848,0.119,2.019,0.346,0.451,10.81,2418.497,0.28,3.631,0.246,36.181,1293.895,0.207,1.595,8.0,0.819,1.6,5.075
4253.284,0.133,1.589,0.263,0.523,11.433,2321.919,0.285,3.764,0.248,36.276,1272.445,0.267,1.365,9.0,0.922,1.7,4.539
5045.93,0.134,1.228,0.25,0.486,8.204,2089.235,0.482,1.04,0.241,34.501,1311.769,0.703,0.179,11.0,1.859,2.15,4.488
5107.434,0.162,2.306,0.376,0.504,10.917,2526.409,0.297,3.366,0.249,32.998,1369.084,0.153,1.926,9.0,0.652,1.45,4.807
6146.056,0.155,2.222,0.365,0.456,9.058,2698.272,0.306,3.575,0.219,34.288,1580.847,0.124,2.329,8.0,0.536,1.35,5.453
4879.605,0.197,1.552,0.249,0.407,8.699,2562.753,0.206,2.776,0.255,33.518,1271.884,0.313,1.094,11.0,1.051,1.75,4.417
5849.035,0.166,1.507,0.348,0.506,10.316,2503.408,0.324,2.878,0.252,31.89,1202.554,0.247,1.428,9.0,0.877,1.65,4.584
5250.518,0.176,2.055,0.362,0.569,11.468,2513.897,0.34,3.468,0.247,31.995,1336.246,0.173,1.712,8.0,0.74,1.55,4.952
5780.843,0.171,1.539,0.218,0.413,9.921,2404.65,0.442,2.289,0.256,35.485,1593.204,0.473,2.201,7.0,0.605,1.4,5.46
4396.674,0.14,2.066,0.363,0.463,11.294,2417.661,0.295,3.433,0.239,35.457,1506.877,0.242,2.317,6.0,0.547,1.4,5.283
6838.21,0.105,1.203,0.22,0.3,8.365,2512.948,0.354,1.274,0.299,32.801,1347.346,0.636,0.604,12.0,1.326,1.8,4.783
5192.305,0.162,1.299,0.269,0.512,9.788,2657.43,0.279,1.483,0.244,32.389,1411.513,0.576,0.988,9.0,1.122,1.7,4.7
5714.225,0.153,1.067,0.202,0.562,11.062,2053.906,0.412,1.005,0.29,34.834,1301.076,0.713,-2.256,11.0,0.0,0.0,4.349
5206.577,0.11,1.008,0.288,0.491,8.689,2122.875,0.362,1.268,0.276,36.388,1577.888,0.638,0.489,11.0,1.364,1.75,5.065
6810.28,0.15,1.041,0.3,0.475,9.746,2521.936,0.28,1.676,0.268,31.853,1433.659,0.521,1.097,10.0,1.058,1.7,4.827
4316.969,0.149,1.376,0.336,0.395,10.078,2684.97,0.281,1.135,0.248,35.457,1352.831,0.676,1.021,6.0,1.067,1.6,5.648
5486.371,0.15,1.436,0.22,0.5,9.487,2565.84,0.222,3.527,0.282,31.784,1216.265,0.371,1.356,9.0,0.918,1.75,4.162
4973.601,0.134,1.123,0.384,0.506,10.649,2402.635,0.423,1.21,0.227,34.617,1414.419,0.654,0.347,10.0,1.748,2.3,4.728
5370.092,0.144,1.152,0.207,0.515,10.404,2276.433,0.321,3.437,0.24,32.042,1354.557,0.424,1.148,8.0,1.046,1.7,5.16
4394.348,0.177,1.28,0.261,0.409,11.143,2501.838,0.215,3.59,0.237,36.316,1260.901,0.36,0.946,11.0,1.136,1.8,4.325
5608.259,0.132,2.05,0.348,0.507,10.516,2420.89,0.292,3.501,0.269,33.171,1267.396,0.155,1.767,7.0,0.711,1.6,4.569
6749.103,0.112,1.063,0.256,0.394,10.931,2494.186,0.449,1.283,0.259,31.858,1265.891,0.633,0.619,12.0,1.341,1.85,4.211
5713.234,0.141,1.299,0.259,0.492,11.013,2466.141,0.237,3.026,0.284,35.353,1264.95,0.351,1.109,10.0,1.053,1.75,4.688
5741.642,0.159,1.692,0.276,0.393,8.375,2491.887,0.238,3.523,0.202,31.732,1269.098,0.214,1.423,11.0,0.877,1.65,4.898
4663.929,0.173,1.23,0.357,0.428,11.888,2577.599,0.341,1.073,0.263,33.931,1280.855,0.693,0.291,11.0,1.867,2.35,4.243
5184.911,0.144,1.335,0.342,0.532,11.241,2052.116,0.313,3.528,0.243,36.247,1503.577,0.333,2.28,6.0,0.602,1.4,5.782
5800.405,0.15,1.833,0.348,0.451,11.268,2586.548,0.313,3.021,0.265,32.676,1497.594,0.137,2.05,7.0,0.625,1.4,5.205
4248.571,0.15,1.257,0.285,0.439,8.235,2600.324,0.441,1.503,0.254,32.211,1378.301,0.571,0.883,10.0,1.178,1.75,4.694
4834.934,0.125,1.21,0.364,0.385,11.072,2696.965,0.288,2.207,0.241,32.553,1333.24,0.395,1.025,10.0,1.1,1.75,4.38
6116.045,0.102,1.097,0.337,0.324,9.145,2225.99,0.239,1.119,0.246,34.541,1306.218,0.68,0.835,10.0,1.207,1.75,4.646
6275.039,0.151,1.531,0.363,0.532,10.935,2697.407,0.281,2.983,0.245,35.706,1505.006,0.235,2.503,6.0,0.532,1.2,6.375
5571.816,0.139,1.439,0.339,0.59,8.051,2600.66,0.348,1.216,0.265,34.107,1253.606,0.653,0.573,11.0,1.458,1.95,3.994
4496.927,0.145,1.367,0.377,0.39,10.405,2632.014,0.276,3.711,0.248,33.599,1336.934,0.317,1.238,10.0,0.977,1.7,4.53
4582.265,0.116,1.919,0.346,0.393,8.7,2666.344,0.305,3.522,0.232,35.58,1227.3,0.227,1.319,8.0,0.923,1.7,4.252
6263.331,0.128,1.307,0.36,0.383,9.996,2435.504,0.316,1.034,0.202,32.619,1224.472,0.705,0.606,9.0,1.445,2.0,4.168
5352.491,0.145,2.104,0.246,0.324,9.871,2387.786,0.321,1.039,0.245,35.391,1237.965,0.703,1.627,7.0,0.791,1.55,4.682
6131.715,0.137,1.608,0.313,0.533,9.975,2428.578,0.339,3.591,0.29,36.63,1211.245,0.196,1.641,10.0,0.82,1.55,5.033
5263.536,0.133,1.948,0.384,0.41,11.07,2662.907,0.303,2.778,0.257,32.712,1393.862,0.206,1.445,9.0,0.854,1.65,4.382
4793.753,0.108,1.504,0.377,0.46,8.611,2649.513,0.466,1.095,0.217,35.16,1233.041,0.687,-2.222,12.0,0.0,0.0,3.587
4549.195,0.185,1.89,0.331,0.338,8.569,2661.476,0.43,2.342,0.254,35.09,1213.763,0.433,0.934,11.0,1.13,1.8,4.107
5354.562,0.172,1.662,0.298,0.422,11.822,2592.751,0.285,3.666,0.269,33.508,1427.103,0.182,1.454,11.0,0.865,1.65,4.72
5915.291,0.176,1.088,0.395,0.489,10.215,2232.077,0.306,3.511,0.246,33.169,1259.455,0.456,1.111,8.0,1.06,1.7,5.034
4461.465,0.179,1.405,0.259,0.405,8.914,2419.842,0.388,3.482,0.267,34.626,1331.102,0.297,1.3,11.0,0.957,1.7,4.69
4270.973,0.111,1.157,0.295,0.509,10.357,2468.414,0.482,1.076,0.249,36.698,1472.189,0.693,0.375,10.0,1.579,1.9,4.009
4221.34,0.108,2.049,0.394,0.375,9.606,2684.509,0.254,3.705,0.23,36.921,1251.263,0.28,1.308,11.0,0.928,1.65,4.319
5675.456,0.118,1.361,0.25,0.491,8.467,2616.582,0.465,1.064,0.264,31.902,1368.773,0.696,0.204,11.0,1.873,2.3,4.275
4598.343,0.167,1.113,0.239,0.546,11.699,2346.787,0.205,1.048,0.247,35.41,1493.398,0.701,0.876,9.0,1.189,1.7,4.658
5404.282,0.149,1.774,0.343,0.481,9.089,2683.426,0.332,3.434,0.27,36.971,1381.576,0.116,1.711,8.0,0.769,1.5,5.094
5638.531,0.17,1.731,0.366,0.433,11.378,2247.941,0.301,3.727,0.273,34.914,1244.717,0.17,1.766,11.0,0.761,1.55,5.056
4215.808,0.155,1.682,0.225,0.361,10.599,2591.73,0.354,3.894,0.252,32.281,1227.155,0.357,1.11,10.0,1.035,1.75,4.242
5887.538,0.149,2.176,0.309,0.501,9.691,2668.59,0.264,3.409,0.23,36.895,1623.941,0.12,2.195,9.0,0.591,1.35,5.455
5797.649,0.151,1.742,0.304,0.419,9.861,2441.428,0.289,1.004,0.244,35.233,1275.76,0.713,1.334,7.0,0.94,1.65,4.501
4630.852,0.125,1.057,0.347,0.496,9.322,2190.997,0.315,1.199,0.238,32.075,1415.433,0.657,0.937,9.0,1.141,1.7,5.162
4317.766,0.113,2.312,0.365,0.456,11.271,2640.818,0.214,2.529,0.286,32.654,1239.753,0.287,1.007,11.0,1.08,1.75,4.693
6438.194,0.109,1.017,0.377,0.423,10.052,2524.408,0.402,1.31,0.247,31.997,1298.345,0.626,0.625,10.0,1.334,1.85,4.23
5032.77,0.1,1.254,0.239,0.553,9.424,2137.48,0.482,1.158,0.219,35.461,1289.987,0.669,-0.8,11.0,0.0,0.0,4.804
4638.792,0.137,1.917,0.354,0.562,10.597,2595.187,0.317,3.431,0.284,32.469,1418.984,0.2,1.579,9.0,0.8,1.6,4.893
6390.823,0.176,1.366,0.325,0.337,8.053,2625.955,0.348,2.024,0.237,32.374,1431.001,0.422,0.973,12.0,1.106,1.75,4.716
6811.044,0.147,1.433,0.352,0.489,11.457,2648.163,0.289,3.543,0.207,35.122,1627.782,0.283,1.721,7.0,0.769,1.5,5.136
5499.627,0.143,1.019,0.25,0.503,9.191,2519.746,0.391,1.464,0.296,32.612,1397.52,0.582,0.88,10.0,1.197,1.75,4.49
5060.587,0.134,1.294,0.374,0.477,9.966,2661.927,0.308,1.026,0.222,36.287,1444.909,0.707,-2.153,9.0,0.0,0.0,4.233
6424.798,0.147,1.6,0.307,0.542,11.972,2513.992,0.304,3.562,0.246,35.006,1333.673,0.2,1.647,8.0,0.801,1.6,4.928
6083.978,0.126,1.713,0.344,0.451,10.055,2541.079,0.355,3.133,0.259,34.13,1369.896,0.183,1.714,10.0,0.76,1.55,4.996
4453.325,0.117,1.153,0.38,0.479,8.731,2334.131,0.433,1.433,0.296,32.865,1368.453,0.591,0.684,11.0,1.277,1.85,4.531
5087.795,0.182,1.69,0.231,0.497,10.122,2661.099,0.258,1.962,0.288,35.187,1223.493,0.439,1.072,10.0,1.077,1.8,4.105
4838.639,0.163,1.689,0.312,0.462,8.598,2529.968,0.335,3.742,0.264,34.354,1462.694,0.166,1.775,12.0,0.728,1.55,4.839
4882.395,0.153,2.032,0.37,0.362,9.525,2587.977,0.296,3.459,0.243,33.588,1478.058,0.276,1.755,7.0,0.728,1.55,4.787
5836.567,0.122,1.073,0.205,0.415,10.274,2531.092,0.251,1.78,0.203,31.987,1222.884,0.491,0.855,12.0,1.207,1.8,4.383
4453.76,0.156,1.535,0.36,0.426,9.977,2597.538,0.318,2.636,0.216,31.835,1360.554,0.247,1.228,8.0,0.97,1.7,4.65
5841.741,0.178,1.044,0.333,0.386,9.875,2691.871,0.43,1.323,0.247,32.018,1480.218,0.622,0.841,10.0,1.194,1.75,4.497
5603.805,0.153,2.06,0.365,0.52,10.932,2103.397,0.291,3.692,0.284,32.135,1343.675,0.136,2.189,7.0,0.547,1.5,5.15
5014.44,0.159,2.297,0.338,0.402,9.204,2621.838,0.315,2.93,0.212,33.197,1261.735,0.196,1.404,10.0,0.872,1.65,4.368
5823.96,0.145,2.747,0.347,0.483,9.948,2247.034,0.316,1.561,0.241,33.191,1562.866,0.554,2.673,6.0,0.426,1.25,5.519
6827.846,0.172,1.734,0.344,0.496,11.001,2591.735,0.326,2.967,0.213,36.071,1372.125,0.177,1.728,10.0,0.762,1.5,5.058
6797.26,0.183,1.008,0.281,0.308,8.007,2451.982,0.357,1.763,0.212,33.328,1205.356,0.496,0.763,12.0,1.228,1.8,4.346
5351.202,0.102,1.031,0.202,0.567,10.832,2389.201,0.367,1.462,0.283,34.141,1235.316,0.582,-2.238,12.0,0.0,0.0,3.827
6377.116,0.155,2.002,0.288,0.527,10.588,2400.898,0.253,2.923,0.208,33.771,1221.765,0.185,1.664,9.0,0.768,1.6,4.858
5746.403,0.163,2.049,0.349,0.525,8.199,2411.482,0.275,3.461,0.246,36.854,1247.241,0.18,1.902,7.0,0.696,1.5,5.175
5944.081,0.12,1.315,0.226,0.488,10.88,2548.418,0.297,3.289,0.248,32.651,1322.159,0.354,1.189,9.0,1.004,1.75,4.619
5052.659,0.17,2.246,0.315,0.493,9.311,2358.887,0.318,3.551,0.267,35.277,1272.037,0.152,1.856,9.0,0.704,1.5,5.257
4386.306,0.165,1.42,0.326,0.392,8.921,2479.476,0.307,3.179,0.243,36.629,1251.063,0.29,0.974,10.0,1.122,1.75,4.384
4990.429,0.187,1.229,0.267,0.52,9.352,2531.101,0.276,1.033,0.265,34.576,1388.857,0.705,0.085,11.0,1.935,2.25,3.978
6140.107,0.147,1.606,0.373,0.489,8.711,2479.556,0.323,3.69,0.285,34.381,1491.786,0.197,1.858,8.0,0.714,1.45,5.385
4607.868,0.152,1.047,0.35,0.492,8.539,2405.448,0.345,1.498,0.267,32.604,1524.561,0.572,1.28,8.0,0.958,1.55,5.848
5072.828,0.114,1.275,0.265,0.504,10.981,2190.909,0.357,3.566,0.25,34.172,1290.511,0.363,1.438,9.0,0.907,1.65,4.74
5450.764,0.146,2.669,0.354,0.501,8.329,2097.242,0.248,3.498,0.263,35.625,1500.653,0.335,2.498,6.0,0.484,1.3,5.347
5143.251,0.178,1.686,0.321,0.502,8.174,2351.151,0.28,2.993,0.233,33.968,1507.909,0.187,2.318,9.0,0.55,1.4,5.485
5883.251,0.143,2.377,0.338,0.466,10.937,2413.547,0.274,3.632,0.248,34.333,1500.113,0.188,2.45,7.0,0.487,1.3,5.081
5127.963,0.19,1.901,0.362,0.477,11.331,2548.822,0.233,3.573,0.253,35.236,1341.893,0.267,1.616,8.0,0.793,1.6,4.604
4625.655,0.135,1.014,0.222,0.517,11.247,2263.879,0.454,1.739,0.225,31.865,1243.391,0.513,0.554,11.0,1.373,1.85,4.245
5163.129,0.117,2.436,0.351,0.49,9.455,2398.96,0.298,3.585,0.269,32.012,1232.895,0.22,2.021,7.0,0.597,1.45,4.616
4662.051,0.174,2.19,0.397,0.513,11.835,2522.429,0.329,3.469,0.231,35.678,1243.297,0.196,1.583,9.0,0.805,1.6,4.468
6519.875,0.142,2.117,0.358,0.552,9.174,2681.083,0.329,3.504,0.278,36.777,1365.908,0.124,1.971,10.0,0.662,1.45,5.085
4398.807,0.153,1.476,0.269,0.448,8.344,2698.045,0.219,1.014,0.228,33.503,1342.524,0.71,-1.211,11.0,0.0,0.0,4.028
5202.686,0.106,1.012,0.365,0.52,9.225,2124.083,0.484,1.098,0.248,36.446,1530.054,0.686,0.697,9.0,1.268,1.7,4.909
4743.58,0.154,1.86,0.299,0.403,8.551,2566.836,0.269,3.578,0.21,32.454,1203.175,0.198,1.091,10.0,1.035,1.75,4.42
5128.982,0.135,2.309,0.351,0.434,8.883,2573.04,0.247,3.229,0.247,32.703,1305.581,0.177,1.779,10.0,0.703,1.55,4.649
5596.752,0.105,1.024,0.367,0.429,8.317,2653.1,0.487,1.137,0.247,34.507,1475.443,0.675,0.258,11.0,1.632,1.95,4.399
5014.972,0.136,1.991,0.316,0.489,10.527,2205.777,0.286,3.398,0.235,33.461,1533.948,0.135,2.376,8.0,0.496,1.4,5.09
4848.928,0.139,2.341,0.361,0.475,11.886,2577.355,0.349,2.89,0.253,36.267,1345.757,0.189,1.61,10.0,0.79,1.6,4.637
4807.639,0.147,2.077,0.378,0.443,8.625,2567.682,0.331,2.85,0.225,33.515,1364.389,0.186,1.754,10.0,0.724,1.55,4.72
4826.974,0.137,2.018,0.313,0.559,8.554,2504.859,0.249,3.359,0.281,34.794,1354.74,0.17,1.787,11.0,0.715,1.55,4.687
5542.223,0.149,1.089,0.237,0.429,8.571,2399.93,0.241,1.769,0.246,32.371,1205.649,0.495,0.747,9.0,1.253,1.85,4.496
5093.261,0.155,1.948,0.364,0.441,8.683,2532.558,0.322,1.336,0.205,35.397,1625.047,0.618,1.994,7.0,0.653,1.4,5.307
4842.747,0.175,1.188,0.361,0.412,9.828,2686.195,0.377,1.153,0.294,34.839,1366.05,0.671,0.374,11.0,1.722,2.2,3.82
4673.95,0.138,1.987,0.343,0.463,11.389,2399.366,0.34,3.138,0.248,31.991,1338.311,0.194,1.915,8.0,0.651,1.55,4.695
5504.407,0.113,1.308,0.343,0.41,10.611,2687.995,0.277,1.965,0.22,31.906,1218.546,0.439,0.815,10.0,1.22,1.85,3.976
5260.623,0.153,1.034,0.274,0.443,9.095,2047.441,0.262,1.084,0.253,32.565,1269.94,0.69,0.351,10.0,1.505,1.85,4.767
5394.164,0.198,1.22,0.287,0.335,10.121,2572.187,0.218,1.527,0.264,33.037,1302.156,0.564,0.637,11.0,1.31,1.9,4.06
4963.728,0.148,2.012,0.203,0.381,9.971,2455.684,0.317,3.469,0.223,31.795,1449.855,0.42,1.904,7.0,0.664,1.55,4.848
6563.524,0.142,1.856,0.391,0.491,10.043,2682.066,0.315,2.964,0.297,33.003,1421.712,0.188,1.879,9.0,0.679,1.45,4.961
5006.206,0.131,2.213,0.338,0.532,8.293,2582.487,0.333,3.765,0.263,35.626,1302.659,0.171,1.578,10.0,0.809,1.65,4.515
4866.015,0.139,1.13,0.238,0.46,11.647,2690.766,0.489,1.034,0.228,34.565,1262.863,0.705,-2.671,12.0,0.0,0.0,3.435
5298.454,0.161,1.045,0.212,0.435,10.179,2496.949,0.498,1.049,0.289,33.312,1280.635,0.7,-1.115,12.0,0.0,0.0,4.243
4445.624,0.196,1.085,0.353,0.546,10.22,2253.813,0.294,1.387,0.224,33.337,1267.649,0.604,0.645,10.0,1.377,2.05,4.073
4400.989,0.155,1.809,0.381,0.451,11.781,2392.081,0.336,2.806,0.267,36.773,1313.225,0.241,1.296,10.0,0.946,1.7,4.709
5588.793,0.102,1.16,0.213,0.552,8.541,2677.694,0.32,1.358,0.235,33.052,1440.947,0.612,0.246,11.0,1.883,2.25,4.336
5057.197,0.133,2.076,0.363,0.398,8.011,2562.029,0.313,3.1,0.251,33.124,1297.93,0.204,1.705,8.0,0.743,1.6,4.674
5855.226,0.167,2.085,0.365,0.491,10.258,2269.635,0.321,3.39,0.221,35.839,1584.056,0.116,2.427,8.0,0.528,1.35,5.365
4621.242,0.144,1.799,0.29,0.384,11.707,2610.608,0.268,2.942,0.279,34.025,1485.872,0.232,1.514,11.0,0.832,1.65,4.714
6359.42,0.165,2.046,0.366,0.481,10.765,2633.865,0.325,3.145,0.227,35.484,1525.577,0.101,2.057,9.0,0.631,1.4,5.177
4843.883,0.199,1.055,0.376,0.349,9.882,2566.612,0.375,1.226,0.255,32.478,1263.395,0.65,0.13,10.0,2.039,2.45,3.901
4293.039,0.16,1.591,0.317,0.371,11.182,2655.981,0.374,3.462,0.245,35.357,1293.023,0.26,0.88,9.0,1.162,1.8,4.358
4766.619,0.119,1.143,0.329,0.542,11.282,2199.698,0.364,1.429,0.297,34.898,1290.817,0.592,0.526,12.0,1.533,2.1,4.317
4431.523,0.151,1.01,0.237,0.504,8.242,2075.002,0.283,1.304,0.276,35.428,1205.465,0.627,0.339,8.0,1.813,2.3,4.281
6663.301,0.157,1.909,0.347,0.482,10.029,2587.856,0.319,3.569,0.258,35.668,1500.9,0.149,1.954,4.0,0.672,1.4,5.196
5212.95,0.114,1.604,0.346,0.334,11.496,2586.294,0.304,1.735,0.23,35.526,1499.472,0.504,1.316,8.0,0.94,1.7,4.855
6608.26,0.116,1.977,0.342,0.331,9.937,2694.189,0.289,1.954,0.257,33.044,1302.269,0.442,1.672,7.0,0.759,1.55,4.684
6043.414,0.137,2.149,0.342,0.459,10.664,2282.045,0.272,3.78,0.256,36.683,1520.425,0.093,2.561,10.0,0.496,1.3,5.534
4733.817,0.147,2.049,0.254,0.524,8.829,2415.689,0.407,2.72,0.245,35.337,1368.524,0.357,1.93,7.0,0.683,1.5,4.977
5663.152,0.143,2.071,0.398,0.409,11.043,2194.98,0.36,3.523,0.218,34.644,1402.708,0.2,1.796,9.0,0.724,1.6,5.4
4478.207,0.125,1.043,0.355,0.428,8.69,2232.884,0.338,1.265,0.277,33.803,1208.039,0.639,-0.352,11.0,0.0,0.0,3.765
5307.324,0.193,1.029,0.311,0.579,8.306,2129.492,0.298,1.143,0.272,35.446,1497.236,0.673,0.94,9.0,1.162,1.7,5.491
5550.854,0.153,2.223,0.37,0.53,10.925,2691.205,0.342,3.706,0.258,35.767,1425.959,0.14,1.988,11.0,0.648,1.4,5.134
5845.321,0.107,1.005,0.268,0.301,11.97,2523.636,0.301,3.425,0.28,32.08,1296.047,0.498,1.073,10.0,1.094,1.7,4.933
5085.579,0.166,1.532,0.282,0.42,9.435,2569.436,0.278,2.628,0.246,33.724,1366.995,0.249,1.252,10.0,0.972,1.7,4.557
5103.588,0.155,2.016,0.305,0.433,8.237,2676.008,0.356,3.765,0.285,35.291,1452.868,0.187,1.795,9.0,0.736,1.5,5.26
5268.67,0.15,2.055,0.359,0.481,8.298,2635.595,0.233,1.553,0.293,31.963,1284.931,0.556,1.384,8.0,0.891,1.65,4.435
4517.423,0.147,2.728,0.36,0.483,10.041,2555.901,0.282,3.684,0.284,31.876,1347.034,0.364,1.644,7.0,0.754,1.5,4.907
4970.409,0.104,1.608,0.342,0.387,9.969,2639.866,0.299,2.637,0.206,32.213,1404.981,0.307,1.308,9.0,0.93,1.7,4.584
6135.59,0.148,2.175,0.342,0.436,11.483,2122.379,0.303,3.515,0.228,36.492,1493.724,0.148,2.963,7.0,0.393,1.2,5.756
6081.604,0.129,1.097,0.213,0.572,8.217,2345.561,0.443,1.06,0.295,32.341,1245.122,0.697,-1.801,12.0,0.0,0.0,4.129
5119.688,0.199,1.159,0.35,0.377,10.996,2695.178,0.387,1.271,0.244,32.263,1269.9,0.637,0.509,10.0,1.595,2.3,3.68
4637.855,0.182,1.892,0.359,0.449,8.438,2622.128,0.316,3.396,0.236,36.153,1264.527,0.213,1.346,9.0,0.922,1.65,4.418
6105.63,0.175,2.138,0.353,0.534,9.961,2241.272,0.288,3.429,0.207,32.685,1504.045,0.172,2.443,7.0,0.495,1.35,5.319
6869.66,0.167,1.803,0.366,0.416,11.514,2675.909,0.27,3.117,0.254,32.316,1289.416,0.184,1.608,11.0,0.791,1.55,4.799
4929.279,0.198,2.895,0.233,0.534,10.188,2571.143,0.303,1.697,0.203,32.489,1218.265,0.515,0.901,11.0,1.153,1.8,4.515
6471.442,0.155,2.073,0.379,0.481,9.435,2500.596,0.289,3.004,0.239,33.735,1284.329,0.144,2.079,8.0,0.609,1.4,4.993
4544.388,0.135,2.066,0.359,0.403,10.249,2492.193,0.295,3.574,0.244,34.347,1614.221,0.216,2.232,7.0,0.564,1.4,5.371
5758.249,0.167,1.761,0.313,0.499,10.019,2144.665,0.292,2.965,0.208,31.877,1239.617,0.174,1.811,9.0,0.695,1.6,4.793
5018.433,0.17,1.045,0.351,0.48,11.043,2113.078,0.321,3.583,0.257,35.636,1220.404,0.478,2.975,6.0,0.483,1.05,7.465
4442.956,0.169,1.213,0.249,0.499,11.947,2546.39,0.243,1.104,0.224,32.975,1274.222,0.685,-1.605,11.0,0.0,0.0,3.778
4599.429,0.147,1.393,0.26,0.586,9.408,2079.699,0.323,3.419,0.249,33.012,1207.326,0.303,1.386,8.0,0.926,1.7,4.746
5905.448,0.148,1.501,0.261,0.585,11.041,2369.431,0.319,1.039,0.252,31.704,1494.169,0.703,0.975,8.0,1.132,1.7,5.173
4617.74,0.106,1.069,0.216,0.576,9.576,2470.351,0.27,1.812,0.258,32.683,1334.761,0.482,0.63,12.0,1.407,2.0,4.213
5395.224,0.105,1.306,0.295,0.509,9.853,2574.184,0.211,1.452,0.211,33.019,1275.171,0.585,0.764,10.0,1.286,1.95,3.978
5285.738,0.157,1.576,0.276,0.478,9.572,2561.407,0.287,1.442,0.274,33.419,1252.081,0.588,1.2,9.0,1.017,1.8,4.247
5290.973,0.151,1.867,0.333,0.592,10.183,2655.356,0.302,3.831,0.285,36.051,1218.675,0.188,1.597,10.0,0.81,1.55,4.762
4685.2,0.19,1.623,0.234,0.451,10.018,2547.938,0.293,3.175,0.225,36.143,1238.568,0.331,1.14,10.0,1.037,1.75,4.269
4378.689,0.172,1.437,0.255,0.341,8.436,2461.869,0.387,2.492,0.214,32.802,1371.815,0.318,1.159,12.0,1.013,1.7,4.681
4952.008,0.159,1.759,0.348,0.439,10.306,2537.73,0.282,3.706,0.232,34.488,1325.435,0.146,1.695,10.0,0.771,1.6,4.685
4714.734,0.146,1.787,0.318,0.48,8.357,2220.204,0.317,2.879,0.254,32.749,1234.766,0.187,1.846,8.0,0.688,1.55,4.669
5534.23,0.131,1.988,0.344,0.364,8.023,2645.902,0.278,3.592,0.256,34.398,1358.46,0.272,2.13,7.0,0.605,1.4,5.167
4366.591,0.103,1.077,0.263,0.365,9.984,2691.498,0.434,1.292,0.209,33.445,1292.089,0.631,-0.882,11.0,0.0,0.0,3.805
5138.227,0.101,1.648,0.377,0.337,10.651,2650.079,0.306,2.62,0.294,31.76,1242.143,0.327,0.957,11.0,1.115,1.85,4.276
4829.09,0.195,1.993,0.352,0.342,11.93,2632.604,0.325,2.22,0.247,32.274,1321.404,0.366,1.207,9.0,0.962,1.75,4.451
6011.965,0.153,2.009,0.307,0.504,8.366,2673.979,0.332,2.994,0.271,33.604,1443.51,0.163,2.073,9.0,0.611,1.4,5.067
5632.978,0.107,1.265,0.25,0.565,10.267,2498.181,0.349,1.433,0.242,31.796,1288.271,0.591,0.163,12.0,1.892,2.3,3.928
4557.305,0.128,1.267,0.223,0.599,11.512,2500.654,0.326,1.066,0.282,35.707,1203.075,0.695,-2.322,11.0,0.0,0.0,3.271
5240.081,0.148,2.011,0.339,0.477,10.12,2680.639,0.269,3.09,0.204,34.793,1533.967,0.184,1.954,7.0,0.663,1.4,5.173
5775.532,0.16,1.335,0.4,0.417,9.032,2565.656,0.251,3.698,0.245,35.551,1582.752,0.333,1.369,9.0,0.925,1.6,5.242
6853.824,0.101,1.406,0.357,0.463,9.865,2612.109,0.274,2.712,0.251,33.894,1511.97,0.327,1.485,9.0,0.872,1.6,5.039
5551.78,0.149,1.076,0.205,0.398,11.545,2218.738,0.206,1.037,0.247,34.355,1201.198,0.704,-0.001,10.0,1.669,1.9,4.576
4395.041,0.113,1.477,0.307,0.463,8.167,2561.443,0.365,3.759,0.285,34.326,1214.477,0.261,1.15,12.0,1.029,1.7,4.468
5909.581,0.147,1.426,0.346,0.511,10.447,2562.667,0.259,2.148,0.255,35.679,1481.249,0.386,1.616,7.0,0.812,1.55,5.044
5090.75,0.156,2.325,0.387,0.476,10.151,2662.466,0.252,3.557,0.247,32.42,1233.815,0.177,1.64,8.0,0.763,1.6,4.514
4582.855,0.146,1.072,0.366,0.51,10.019,2543.016,0.307,1.728,0.242,32.236,1369.319,0.506,0.808,8.0,1.211,1.75,4.449
6592.504,0.162,1.801,0.365,0.548,8.728,2362.759,0.314,3.807,0.212,33.152,1318.93,0.152,1.855,10.0,0.691,1.55,5.11
5019.131,0.152,1.228,0.346,0.376,8.888,2670.654,0.311,3.862,0.208,32.563,1304.52,0.386,1.335,9.0,0.928,1.7,4.366
6049.489,0.19,1.337,0.308,0.369,9.55,2420.859,0.344,3.805,0.27,31.922,1204.392,0.332,0.851,12.0,1.177,1.8,4.532
5063.142,0.126,1.441,0.24,0.485,9.826,2553.15,0.287,1.075,0.235,33.36,1210.429,0.693,0.303,10.0,1.724,2.15,3.974
4884.706,0.173,1.611,0.333,0.54,11.275,2616.586,0.306,3.83,0.274,36.86,1276.075,0.195,1.541,11.0,0.838,1.6,4.683
5768.26,0.157,1.076,0.37,0.424,9.574,2343.562,0.248,2.774,0.253,32.1,1207.243,0.462,0.858,10.0,1.208,1.85,4.557
6548.659,0.139,1.756,0.349,0.491,10.236,2534.809,0.269,3.416,0.217,33.512,1398.463,0.132,1.987,9.0,0.649,1.45,5.061
5246.381,0.135,1.97,0.349,0.561,9.154,2650.71,0.251,2.646,0.23,31.911,1227.449,0.244,1.219,10.0,0.983,1.7,4.639
4873.969,0.117,1.366,0.363,0.463,8.762,2445.485,0.35,3.703,0.238,33.487,1283.1,0.317,0.989,11.0,1.109,1.75,4.481
6386.952,0.102,1.589,0.377,0.435,9.967,2606.788,0.299,3.497,0.257,34.296,1394.484,0.32,1.49,8.0,0.865,1.6,5.066
5060.199,0.152,1.27,0.26,0.497,8.266,2286.208,0.323,1.141,0.298,32.669,1257.26,0.674,0.79,9.0,1.238,1.75,4.587
4645.002,0.121,2.083,0.313,0.537,9.914,2617.13,0.31,2.876,0.228,32.327,1279.247,0.199,1.631,10.0,0.768,1.6,4.552
4273.059,0.131,1.402,0.388,0.33,9.348,2676.123,0.433,2.369,0.259,32.789,1326.665,0.443,0.691,12.0,1.244,1.8,4.081
4859.923,0.151,1.214,0.213,0.438,9.911,2400.154,0.323,3.464,0.256,32.63,1362.711,0.393,1.051,6.0,1.087,1.75,4.785
5234.155,0.143,2.142,0.379,0.35,9.053,2638.767,0.277,3.015,0.203,31.837,1259.323,0.3,1.141,10.0,1.002,1.75,4.517
6996.984,0.139,1.618,0.36,0.439,11.092,2483.573,0.277,3.871,0.244,36.935,1313.413,0.206,1.539,9.0,0.857,1.6,4.921
4801.324,0.199,1.131,0.211,0.424,10.888,2327.938,0.277,1.11,0.247,35.331,1344.209,0.683,0.628,9.0,1.321,1.8,4.348
5781.642,0.152,1.63,0.298,0.489,9.898,2621.793,0.283,3.592,0.206,33.015,1318.548,0.185,1.858,6.0,0.685,1.5,4.8
5162.794,0.125,1.075,0.371,0.518,11.373,2408.204,0.243,1.685,0.214,31.998,1225.831,0.519,0.363,10.0,1.739,2.3,4.148
4430.101,0.155,1.351,0.374,0.36,9.992,2411.076,0.282,1.103,0.253,35.81,1507.219,0.685,1.8,6.0,0.756,1.35,6.139
4511.794,0.108,2.35,0.338,0.53,10.108,2652.869,0.277,2.62,0.234,35.419,1377.292,0.28,1.573,8.0,0.81,1.6,4.652
5926.103,0.148,1.791,0.379,0.49,11.268,2560.082,0.301,3.59,0.227,32.003,1397.33,0.127,1.786,8.0,0.706,1.5,4.901
4886.404,0.157,2.277,0.344,0.353,9.297,2397.828,0.314,3.598,0.267,35.533,1299.239,0.294,2.566,6.0,0.452,1.25,4.725
6447.29,0.182,1.108,0.379,0.489,11.383,2238.8,0.33,3.851,0.244,31.979,1275.634,0.446,1.149,10.0,1.033,1.75,4.713
5487.847,0.155,2.054,0.333,0.494,10.171,2614.622,0.278,3.415,0.282,34.686,1627.175,0.128,2.27,7.0,0.559,1.35,5.467
6776.441,0.143,1.995,0.31,0.453,8.291,2430.391,0.308,3.58,0.251,36.667,1269.614,0.171,1.789,7.0,0.756,1.5,5.119
5077.858,0.153,1.922,0.388,0.527,10.116,2531.703,0.381,3.791,0.256,32.308,1317.744,0.27,1.647,8.0,0.767,1.6,4.634
5948.353,0.153,1.456,0.373,0.411,10.139,2652.074,0.309,2.584,0.297,33.964,1343.621,0.272,1.257,9.0,0.967,1.65,4.678
4571.314,0.145,2.53,0.249,0.469,9.652,2657.85,0.316,2.966,0.246,35.503,1304.207,0.289,1.553,8.0,0.811,1.6,4.446
4396.446,0.15,1.228,0.299,0.372,10.865,2547.237,0.427,2.749,0.2,32.347,1270.476,0.423,0.928,11.0,1.151,1.8,4.553
6213.741,0.128,1.223,0.369,0.431,11.767,2585.339,0.345,2.94,0.255,32.607,1213.2,0.388,1.055,11.0,1.083,1.8,4.36
4509.267,0.171,1.689,0.367,0.516,10.688,2549.546,0.338,3.779,0.266,32.135,1237.601,0.223,1.432,11.0,0.872,1.65,4.617
5691.785,0.104,1.041,0.211,0.44,10.928,2699.485,0.328,1.318,0.222,32.382,1234.506,0.623,-1.57,12.0,0.0,0.0,3.446
4433.469,0.16,1.203,0.311,0.422,11.137,2540.152,0.394,2.265,0.298,31.889,1208.925,0.398,0.911,12.0,1.165,1.85,4.367
5255.233,0.142,1.948,0.38,0.429,9.144,2430.133,0.342,2.813,0.261,32.519,1227.993,0.196,1.528,11.0,0.817,1.65,4.513
4222.658,0.12,1.579,0.3,0.357,9.221,2664.395,0.306,3.35,0.294,36.009,1350.302,0.286,1.103,11.0,1.043,1.7,4.49
6472.328,0.183,1.516,0.264,0.468,9.821,2497.354,0.281,3.758,0.257,34.698,1232.25,0.246,1.472,10.0,0.869,1.65,4.796
6483.174,0.153,1.186,0.28,0.484,8.972,2418.135,0.299,3.047,0.242,31.985,1349.016,0.407,1.169,9.0,1.018,1.7,4.859
6715.139,0.188,1.507,0.312,0.598,8.344,2645.749,0.262,3.267,0.216,35.528,1215.029,0.253,1.302,11.0,0.958,1.65,4.699
4532.686,0.137,1.051,0.301,0.479,8.278,2627.261,0.424,1.341,0.3,33.501,1211.66,0.617,-1.555,11.0,0.0,0.0,3.371
6533.343,0.157,1.631,0.259,0.505,9.862,2449.407,0.319,1.948,0.243,36.121,1505.285,0.443,1.918,6.0,0.71,1.45,5.413
5319.501,0.174,1.403,0.393,0.414,9.867,2628.226,0.482,1.731,0.211,31.993,1236.696,0.607,0.753,11.0,1.248,1.85,3.948
6952.648,0.165,1.394,0.339,0.516,11.347,2603.969,0.307,2.991,0.256,33.337,1311.233,0.303,1.452,8.0,0.872,1.65,4.575
4635.946,0.159,2.663,0.355,0.485,9.851,2063.992,0.297,3.595,0.253,35.363,1398.741,0.331,2.745,5.0,0.409,1.35,6.009
4797.304,0.147,1.454,0.328,0.502,11.199,2452.991,0.301,1.023,0.231,34.069,1236.55,0.708,0.677,9.0,1.363,1.95,4.213
5056.642,0.17,1.701,0.242,0.467,11.668,2675.436,0.276,2.743,0.204,36.769,1201.301,0.309,0.984,12.0,1.119,1.85,4.209
5941.621,0.138,1.242,0.336,0.489,8.006,2621.836,0.491,3.602,0.246,32.903,1570.979,0.637,1.428,8.0,0.884,1.6,4.997
4900.623,0.116,1.144,0.361,0.558,8.196,2301.325,0.341,1.291,0.218,35.427,1294.287,0.631,0.744,10.0,1.312,1.9,4.129
4572.673,0.146,2.034,0.349,0.443,9.059,2697.924,0.259,2.822,0.215,35.862,1347.707,0.212,1.49,9.0,0.85,1.6,4.597
4295.266,0.115,1.694,0.389,0.418,9.828,2637.296,0.366,3.551,0.201,34.6,1274.657,0.259,1.23,11.0,0.977,1.65,4.445
6123.663,0.101,1.348,0.34,0.392,11.49,2415.32,0.374,1.628,0.276,33.379,1208.946,0.535,1.092,10.0,1.068,1.75,4.603
4839.683,0.131,1.502,0.374,0.418,10.49,2331.93,0.262,3.052,0.202,32.103,1262.279,0.249,1.359,12.0,0.908,1.7,4.577
4874.22,0.156,1.187,0.346,0.481,10.406,2057.073,0.499,1.056,0.208,33.105,1561.593,0.698,0.77,9.0,1.229,1.7,5.076
4632.359,0.145,1.799,0.358,0.561,9.935,2244.233,0.285,2.688,0.24,35.295,1246.76,0.232,1.692,7.0,0.779,1.6,4.801
5815.358,0.168,1.844,0.321,0.518,9.102,2638.939,0.324,3.364,0.22,33.535,1328.566,0.12,1.72,10.0,0.75,1.5,4.986
4916.499,0.107,1.015,0.319,0.586,11.711,2416.797,0.236,1.022,0.246,36.763,1563.045,0.708,-2.365,10.0,0.0,0.0,4.494
6364.754,0.179,1.503,0.367,0.391,10.075,2530.893,0.33,3.686,0.233,35.433,1391.661,0.249,1.382,10.0,0.91,1.6,4.821
4362.147,0.106,1.147,0.327,0.552,8.155,2307.159,0.44,1.572,0.264,32.288,1299.515,0.551,0.598,12.0,1.445,2.05,4.337
5891.676,0.16,1.764,0.393,0.573,8.587,2469.268,0.332,3.149,0.263,34.395,1375.206,0.146,1.932,12.0,0.676,1.45,5.129
4934.37,0.116,1.601,0.366,0.446,8.882,2553.211,0.237,2.773,0.287,31.819,1260.223,0.227,1.104,12.0,1.041,1.8,4.444
4458.945,0.18,1.203,0.336,0.561,10.004,2614.992,0.323,1.026,0.23,34.444,1203.601,0.707,-2.377,9.0,0.0,0.0,2.999
6022.202,0.143,1.646,0.396,0.406,11.157,2407.717,0.237,2.826,0.278,35.545,1225.839,0.21,1.299,9.0,0.948,1.7,4.771
4468.437,0.179,1.052,0.202,0.492,10.012,2500.456,0.392,1.449,0.251,32.783,1209.796,0.586,-2.29,9.0,0.0,0.0,3.716
4314.25,0.141,1.462,0.302,0.505,10.66,2390.811,0.28,2.666,0.214,33.427,1357.759,0.269,1.097,10.0,1.049,1.7,4.645
6349.558,0.144,1.957,0.31,0.46,10.451,2488.278,0.332,3.007,0.252,34.388,1493.112,0.141,2.008,8.0,0.662,1.45,5.467
6407.98,0.16,2.153,0.384,0.51,9.657,2611.061,0.335,3.547,0.242,36.396,1575.866,0.117,1.984,10.0,0.656,1.45,5.431
6864.59,0.105,1.019,0.235,0.35,8.12,2493.464,0.372,2.272,0.255,32.673,1237.76,0.491,0.935,11.0,1.159,1.75,4.722
5576.418,0.165,1.684,0.336,0.474,9.926,2660.206,0.298,3.77,0.218,34.393,1289.815,0.158,1.522,9.0,0.839,1.6,4.711
4833.539,0.128,2.072,0.341,0.392,9.019,2681.64,0.294,1.733,0.206,33.774,1211.265,0.505,1.205,9.0,0.98,1.75,4.16
5467.212,0.155,2.377,0.352,0.509,10.013,2438.477,0.289,2.585,0.249,35.43,1391.899,0.261,2.19,5.0,0.571,1.35,5.209
4996.9,0.173,2.231,0.314,0.353,10.111,2666.25,0.289,1.46,0.293,32.277,1243.976,0.583,1.067,10.0,1.052,1.75,4.295
5848.493,0.137,2.267,0.385,0.501,9.917,2185.921,0.342,3.438,0.252,35.898,1482.413,0.14,2.489,8.0,0.501,1.3,5.176
5211.45,0.154,2.002,0.328,0.43,9.864,2184.849,0.274,3.408,0.244,36.914,1482.674,0.14,2.545,7.0,0.495,1.35,5.257
4854.798,0.113,1.371,0.382,0.33,10.305,2643.96,0.28,1.62,0.202,32.768,1329.243,0.537,0.891,11.0,1.169,1.8,4.383
5811.923,0.167,2.009,0.318,0.568,8.868,2661.279,0.307,3.552,0.252,35.736,1211.877,0.192,1.815,7.0,0.718,1.5,4.773
4928.245,0.114,1.302,0.359,0.448,10.785,2692.886,0.353,3.03,0.277,31.703,1340.452,0.349,0.991,11.0,1.109,1.75,4.609
5780.344,0.155,1.497,0.338,0.364,9.873,2654.362,0.318,3.494,0.249,33.075,1540.814,0.272,1.718,5.0,0.759,1.55,5.071
4747.385,0.116,1.241,0.227,0.369,10.522,2664.67,0.292,2.546,0.201,31.771,1455.797,0.379,0.945,11.0,1.127,1.75,4.683
4397.001,0.156,2.284,0.224,0.512,8.477,2391.848,0.214,3.418,0.287,36.99,1211.85,0.36,1.561,8.0,0.822,1.65,4.628
5076.379,0.2,2.59,0.38,0.596,8.092,2641.28,0.242,1.456,0.214,32.939,1248.785,0.584,0.847,12.0,1.202,1.75,4.541
5779.849,0.119,1.259,0.378,0.482,11.793,2685.765,0.207,2.257,0.216,32.587,1202.062,0.371,1.26,10.0,0.978,1.7,4.458
6572.25,0.156,1.95,0.357,0.443,9.899,2653.894,0.34,3.664,0.246,36.147,1415.108,0.133,2.053,7.0,0.641,1.45,5.118
5481.082,0.143,1.707,0.32,0.463,10.572,2683.019,0.32,3.721,0.228,32.875,1394.661,0.146,1.629,10.0,0.778,1.6,4.532
4364.651,0.174,2.074,0.333,0.568,9.142,2624.624,0.409,1.531,0.223,32.391,1305.736,0.563,0.864,11.0,1.187,1.75,4.586
6181.472,0.16,1.432,0.338,0.497,11.27,2411.587,0.373,1.303,0.286,36.049,1325.5,0.628,1.187,9.0,1.025,1.7,4.712
5165.282,0.138,2.078,0.365,0.486,9.907,2378.853,0.268,3.506,0.28,34.516,1447.25,0.12,2.115,7.0,0.6,1.5,4.999
5723.387,0.137,1.145,0.201,0.585,9.105,2660.137,0.487,1.011,0.236,36.205,1421.204,0.711,-1.795,12.0,0.0,0.0,4.212
5492.379,0.148,1.595,0.247,0.391,10.314,2588.248,0.298,1.105,0.25,34.551,1311.053,0.684,1.057,9.0,1.086,1.75,4.596
4904.981,0.114,1.122,0.347,0.442,8.708,2555.667,0.283,1.634,0.218,31.793,1414.526,0.533,1.191,10.0,1.012,1.65,4.887
5155.551,0.132,1.509,0.381,0.357,10.898,2689.22,0.386,2.396,0.276,32.172,1342.751,0.315,1.229,12.0,0.97,1.75,4.383
4202.839,0.107,1.397,0.217,0.344,8.716,2682.821,0.271,3.363,0.246,31.841,1315.735,0.38,1.04,11.0,1.072,1.75,4.421
5330.241,0.17,1.814,0.212,0.485,10.065,2557.887,0.299,1.887,0.253,33.265,1225.341,0.461,1.332,8.0,0.927,1.75,4.211
5592.892,0.125,1.31,0.215,0.417,9.924,2538.443,0.411,3.662,0.254,34.777,1339.081,0.386,1.229,10.0,1.001,1.7,4.988
4422.877,0.138,1.001,0.302,0.527,11.172,2607.16,0.253,1.364,0.281,33.357,1407.047,0.61,0.465,12.0,1.616,2.15,4.147
6308.974,0.159,1.44,0.354,0.496,11.995,2661.415,0.256,3.083,0.216,36.621,1573.956,0.28,1.298,10.0,0.949,1.6,4.96
6079.993,0.132,1.067,0.229,0.531,8.988,2521.768,0.417,1.016,0.274,34.01,1249.287,0.71,-1.609,12.0,0.0,0.0,4.177
4315.656,0.172,1.419,0.31,0.32,9.863,2674.236,0.232,1.532,0.249,32.577,1270.599,0.562,0.896,10.0,1.157,1.75,4.276
4824.575,0.166,1.78,0.264,0.421,10.878,2496.213,0.351,3.116,0.214,35.118,1207.556,0.246,1.318,12.0,0.947,1.7,4.398
5741.396,0.193,1.003,0.266,0.508,8.91,2290.933,0.432,1.436,0.213,32.512,1340.984,0.59,0.527,11.0,1.506,2.1,4.322
5632.672,0.151,1.603,0.352,0.451,8.337,2583.442,0.288,3.409,0.27,31.817,1255.431,0.199,1.409,8.0,0.883,1.7,4.342
5051.565,0.154,1.765,0.362,0.495,9.004,2356.67,0.347,3.001,0.238,34.35,1381.411,0.157,1.847,9.0,0.7,1.55,4.987
6164.382,0.147,1.622,0.358,0.505,10.001,2593.519,0.36,2.949,0.255,35.457,1565.684,0.2,1.761,6.0,0.754,1.45,5.276
4636.517,0.185,1.997,0.27,0.51,9.488,2582.118,0.288,2.976,0.246,35.777,1211.177,0.233,1.377,8.0,0.907,1.7,4.286
5145.194,0.161,1.062,0.326,0.455,11.284,2570.793,0.204,3.108,0.269,32.296,1274.867,0.469,0.899,12.0,1.171,1.8,4.477
4229.22,0.115,1.052,0.288,0.598,9.278,2190.355,0.482,1.319,0.244,35.305,1215.983,0.623,-1.582,10.0,0.0,0.0,4.07
5440.066,0.19,2.658,0.265,0.568,11.344,2413.913,0.225,1.958,0.251,31.781,1228.356,0.441,0.918,10.0,1.143,1.75,4.648
4731.745,0.138,1.314,0.255,0.39,10.148,2630.366,0.429,3.813,0.219,34.196,1219.578,0.43,0.786,11.0,1.232,1.85,3.962
4309.869,0.187,1.513,0.347,0.373,10.673,2348.877,0.222,3.706,0.281,32.852,1210.886,0.26,1.31,11.0,0.93,1.7,4.499
6667.807,0.165,1.715,0.299,0.5,9.394,2539.069,0.267,3.896,0.236,36.303,1568.678,0.15,1.966,11.0,0.693,1.45,5.486
5996.023,0.135,1.897,0.302,0.413,9.856,2403.362,0.26,3.212,0.263,33.241,1215.506,0.19,1.668,10.0,0.774,1.6,4.99
6424.845,0.136,1.538,0.339,0.493,8.138,2210.472,0.29,3.761,0.256,36.1,1343.299,0.231,1.782,8.0,0.767,1.55,5.274
6908.368,0.133,1.695,0.334,0.516,8.072,2681.216,0.298,3.02,0.243,32.276,1247.525,0.193,1.757,9.0,0.72,1.5,4.7
4913.511,0.185,1.828,0.258,0.495,10.442,2652.324,0.283,3.417,0.236,33.783,1233.444,0.263,1.439,9.0,0.873,1.65,4.407
5796.194,0.144,1.385,0.265,0.398,11.963,2686.347,0.291,2.356,0.3,33.371,1514.984,0.327,1.389,9.0,0.905,1.6,4.97
4384.471,0.15,1.12,0.361,0.474,9.855,2260.656,0.253,1.025,0.269,33.42,1248.061,0.707,0.379,9.0,1.744,2.2,4.348
4448.111,0.11,1.991,0.31,0.494,9.685,2674.683,0.357,2.162,0.263,33.051,1235.618,0.382,1.184,10.0,1.004,1.75,4.562
5864.764,0.169,2.039,0.352,0.5,10.992,2449.265,0.289,3.26,0.232,33.315,1296.996,0.135,2.155,8.0,0.585,1.4,4.97
4911.838,0.113,1.172,0.304,0.518,11.701,2468.132,0.219,3.77,0.225,32.277,1237.258,0.414,1.075,11.0,1.072,1.8,4.523
4375.386,0.199,1.132,0.398,0.531,10.891,2623.867,0.213,1.084,0.214,36.171,1256.749,0.69,-2.279,12.0,0.0,0.0,3.383
5783.386,0.151,2.239,0.34,0.599,8.956,2450.26,0.363,3.431,0.25,35.383,1239.802,0.21,2.174,6.0,0.575,1.4,5.119
4413.093,0.168,1.886,0.339,0.464,9.007,2347.86,0.319,3.832,0.23,33.482,1277.742,0.239,1.478,10.0,0.852,1.65,4.68
4996.121,0.18,1.378,0.375,0.557,9.747,2231.315,0.316,3.576,0.224,33.496,1339.62,0.311,1.25,10.0,0.981,1.7,4.908
5817.483,0.15,1.248,0.278,0.546,10.856,2414.288,0.341,1.955,0.284,33.534,1500.741,0.441,1.309,8.0,0.955,1.65,5.09
4355.201,0.116,2.425,0.223,0.381,11.031,2640.21,0.297,2.243,0.284,32.279,1323.089,0.363,1.184,11.0,0.975,1.7,4.507
6809.501,0.189,1.417,0.347,0.541,10.689,2637.448,0.331,3.374,0.233,34.461,1259.12,0.291,1.3,11.0,0.948,1.65,4.651
6417.741,0.122,1.55,0.282,0.461,11.192,2301.376,0.293,3.126,0.297,33.38,1362.426,0.225,1.551,11.0,0.839,1.65,5.021
5249.872,0.17,1.915,0.318,0.521,10.935,2675.99,0.323,3.01,0.21,36.694,1606.773,0.16,1.978,10.0,0.661,1.45,5.295
4274.997,0.123,1.129,0.291,0.484,10.586,2183.74,0.408,1.44,0.229,34.047,1242.593,0.589,0.394,11.0,1.546,1.95,4.268
5937.901,0.15,1.434,0.36,0.596,11.704,2645.728,0.208,1.239,0.233,31.941,1209.298,0.646,0.225,10.0,1.727,2.1,3.7
4716.11,0.175,1.897,0.305,0.428,8.258,2538.566,0.37,3.139,0.235,32.934,1252.809,0.233,1.457,12.0,0.854,1.65,4.382
5324.481,0.18,1.555,0.348,0.353,11.381,2674.282,0.246,3.082,0.279,34.481,1228.954,0.294,1.222,11.0,0.977,1.7,4.235
4923.359,0.192,1.675,0.262,0.519,11.291,2552.426,0.321,2.826,0.278,33.074,1347.216,0.28,1.396,10.0,0.887,1.65,4.594
5627.935,0.169,1.113,0.311,0.326,11.487,2665.604,0.465,1.824,0.234,31.71,1266.271,0.55,0.77,12.0,1.236,1.8,4.115
4740.356,0.198,1.811,0.283,0.359,11.741,2594.186,0.235,2.794,0.251,33.048,1302.947,0.32,1.191,11.0,0.976,1.75,4.39
5347.274,0.172,1.511,0.394,0.348,9.968,2545.903,0.311,1.879,0.253,34.726,1295.144,0.463,1.048,9.0,1.077,1.75,4.435
5301.358,0.188,1.503,0.291,0.502,10.866,2446.517,0.308,3.089,0.253,33.773,1403.431,0.253,1.637,9.0,0.789,1.6,4.837
5821.892,0.154,1.641,0.342,0.504,10.463,2223.189,0.465,3.408,0.245,33.351,1260.992,0.55,2.014,6.0,0.646,1.5,4.955
5342.61,0.116,1.061,0.212,0.512,9.754,2190.387,0.481,1.083,0.247,35.823,1234.076,0.691,-0.883,10.0,0.0,0.0,4.21
5607.907,0.155,1.695,0.36,0.534,11.625,2439.852,0.331,3.804,0.252,31.826,1446.111,0.163,2.094,9.0,0.589,1.45,5.044
4751.704,0.131,1.383,0.331,0.368,11.444,2592.355,0.422,2.054,0.234,32.959,1324.266,0.413,1.116,12.0,1.044,1.75,4.496
4897.915,0.158,1.966,0.347,0.406,9.787,2632.961,0.37,3.329,0.266,32.269,1204.584,0.233,1.591,10.0,0.781,1.65,4.25
4206.581,0.12,1.991,0.302,0.575,9.914,2651.135,0.428,1.348,0.244,32.285,1305.656,0.615,0.787,9.0,1.242,1.8,4.427
5450.542,0.155,1.42,0.372,0.475,10.895,2399.18,0.281,3.424,0.252,32.988,1358.677,0.29,1.672,7.0,0.775,1.6,4.684
4530.16,0.126,2.031,0.306,0.496,11.469,2585.077,0.241,2.949,0.229,32.553,1431.925,0.219,1.659,10.0,0.764,1.55,4.813
6490.637,0.164,1.717,0.306,0.413,9.793,2265.35,0.34,3.217,0.272,31.709,1242.623,0.174,1.818,12.0,0.71,1.55,4.886
5721.109,0.182,1.228,0.387,0.386,9.931,2639.814,0.414,3.6,0.261,36.798,1518.702,0.386,1.176,10.0,1.014,1.65,5.039
5291.416,0.141,2.215,0.367,0.465,9.299,2564.42,0.257,3.319,0.244,33.146,1451.37,0.143,2.124,11.0,0.578,1.45,4.85
6229.491,0.15,1.644,0.357,0.47,8.325,2494.277,0.284,3.251,0.259,33.869,1405.045,0.178,1.841,9.0,0.714,1.5,5.102
5107.701,0.169,1.668,0.299,0.493,8.815,2524.313,0.299,3.167,0.243,35.044,1493.222,0.166,1.881,8.0,0.709,1.45,5.427
4480.926,0.197,1.702,0.31,0.49,8.563,2571.147,0.323,1.89,0.294,32.049,1276.002,0.46,0.987,10.0,1.104,1.7,4.68
6260.675,0.156,1.15,0.351,0.428,8.574,2393.555,0.327,1.569,0.258,32.845,1261.871,0.552,1.253,9.0,0.98,1.65,4.79
6272.814,0.194,1.369,0.374,0.596,11.793,2554.089,0.36,3.207,0.284,35.229,1251.127,0.316,1.228,12.0,0.999,1.65,4.643
4631.315,0.141,1.987,0.382,0.466,8.698,2487.457,0.28,3.207,0.201,33.298,1248.061,0.201,1.334,10.0,0.915,1.7,4.329
5933.851,0.155,1.032,0.315,0.376,9.887,2347.445,0.249,1.164,0.233,31.799,1500.442,0.667,1.016,9.0,1.102,1.65,5.232
5222.339,0.112,1.207,0.363,0.531,9.278,2584.318,0.287,1.38,0.236,33.789,1400.875,0.606,0.576,10.0,1.491,2.1,4.098
5018.737,0.151,1.36,0.394,0.476,9.307,2344.872,0.308,2.194,0.244,31.939,1328.881,0.373,1.256,9.0,0.967,1.7,4.606
4995.802,0.173,1.753,0.298,0.488,11.821,2557.42,0.302,3.587,0.285,32.842,1245.955,0.182,1.547,9.0,0.814,1.65,4.445
5590.993,0.157,1.721,0.355,0.471,8.605,2606.906,0.287,2.94,0.25,35.444,1266.451,0.16,1.699,7.0,0.775,1.55,4.917
4530.873,0.147,1.319,0.251,0.436,11.676,2559.851,0.27,3.741,0.246,31.87,1403.667,0.341,1.12,10.0,1.028,1.7,4.62
5825.335,0.149,1.008,0.208,0.555,10.004,2480.855,0.279,2.363,0.256,32.032,1438.158,0.496,1.378,7.0,0.92,1.6,4.59
4337.86,0.106,1.37,0.325,0.532,10.151,2396.805,0.364,2.576,0.245,33.068,1264.53,0.315,1.398,9.0,0.911,1.65,4.75
5083.481,0.146,2.028,0.358,0.412,9.955,2574.386,0.298,3.418,0.263,32.54,1470.913,0.176,2.053,6.0,0.606,1.45,4.805
4931.331,0.154,2.231,0.275,0.506,8.812,2632.038,0.4,3.764,0.245,32.73,1221.863,0.333,1.263,9.0,0.946,1.65,4.518
4946.601,0.146,1.032,0.351,0.395,9.572,2447.08,0.32,1.099,0.268,34.041,1339.174,0.686,0.828,9.0,1.194,1.75,4.692
5500.548,0.157,1.054,0.395,0.503,10.194,2561.655,0.442,1.326,0.264,33.828,1288.341,0.621,-1.624,10.0,0.0,0.0,3.707
4594.81,0.191,1.074,0.301,0.491,8.62,2448.808,0.397,1.227,0.222,34.104,1236.628,0.649,-1.675,11.0,0.0,0.0,3.515
5783.849,0.149,1.841,0.312,0.497,10.536,2547.695,0.327,3.213,0.226,32.859,1359.571,0.109,2.093,9.0,0.599,1.4,5.002
5936.218,0.166,1.259,0.207,0.383,11.083,2651.552,0.253,2.529,0.236,33.311,1233.877,0.409,0.851,12.0,1.198,1.85,4.412
5531.019,0.179,1.119,0.293,0.569,8.698,2509.648,0.385,1.51,0.232,33.728,1363.469,0.569,0.315,12.0,1.699,2.1,3.867
4974.318,0.145,1.142,0.235,0.505,11.318,2658.406,0.416,2.33,0.226,31.876,1248.191,0.429,0.989,10.0,1.125,1.8,4.304
6471.738,0.156,1.966,0.371,0.481,9.371,2201.799,0.323,3.248,0.272,32.4,1624.752,0.116,2.445,8.0,0.505,1.3,5.461
4568.789,0.133,1.296,0.338,0.568,8.129,2469.734,0.433,1.604,0.203,32.21,1319.243,0.542,0.955,11.0,1.149,1.75,4.723
4423.102,0.15,1.6,0.319,0.569,9.821,2430.904,0.289,1.026,0.252,34.737,1224.192,0.707,0.872,9.0,1.214,1.85,4.327
5719.447,0.176,1.241,0.209,0.482,11.62,2556.929,0.412,2.153,0.243,33.397,1507.667,0.403,1.254,9.0,0.978,1.65,4.988
4803.402,0.152,1.807,0.363,0.489,9.699,2594.654,0.444,3.367,0.242,36.976,1224.267,0.48,1.167,9.0,1.012,1.7,4.426
4772.761,0.168,1.761,0.362,0.486,11.793,2509.976,0.312,3.733,0.206,35.273,1202.251,0.198,1.283,9.0,0.952,1.75,4.351
4811.734,0.129,1.548,0.292,0.436,8.406,2418.703,0.241,2.837,0.203,31.936,1242.343,0.226,1.189,12.0,0.999,1.75,4.452
5490.041,0.147,2.027,0.36,0.543,8.69,2203.368,0.281,3.476,0.232,34.327,1290.117,0.14,2.149,7.0,0.604,1.4,5.33
5152.05,0.174,1.719,0.333,0.405,9.854,2630.247,0.318,2.764,0.201,33.52,1217.398,0.21,1.201,10.0,0.993,1.75,4.192
5807.592,0.165,1.305,0.398,0.494,11.374,2563.194,0.28,3.528,0.248,34.654,1326.277,0.348,1.393,7.0,0.912,1.6,4.801
5718.216,0.157,1.653,0.344,0.448,9.887,2626.128,0.251,3.86,0.249,36.853,1301.309,0.173,1.556,8.0,0.855,1.55,5.149
4473.063,0.113,1.066,0.229,0.548,8.23,2576.709,0.361,1.44,0.215,32.532,1267.222,0.589,-1.999,12.0,0.0,0.0,3.68
4516.004,0.151,1.594,0.323,0.555,11.729,2159.406,0.452,1.007,0.294,35.513,1203.517,0.712,0.512,10.0,1.585,2.1,4.242
5102.279,0.187,1.456,0.249,0.405,11.199,2429.989,0.4,2.932,0.23,36.809,1227.041,0.333,0.957,12.0,1.135,1.8,4.431
5664.22,0.114,1.119,0.244,0.505,8.278,2537.035,0.234,1.578,0.225,32.172,1281.03,0.549,0.522,11.0,1.529,2.1,3.743
5336.779,0.139,2.173,0.318,0.498,8.742,2401.101,0.321,3.23,0.269,33.284,1468.618,0.126,1.978,9.0,0.64,1.5,4.968
4551.264,0.134,1.332,0.347,0.423,8.246,2499.029,0.331,2.301,0.258,31.856,1227.005,0.343,1.148,11.0,1.013,1.75,4.313
6403.036,0.144,1.938,0.367,0.523,10.062,2669.779,0.31,3.61,0.231,32.954,1287.493,0.142,1.901,6.0,0.661,1.45,4.818
4684.177,0.149,1.487,0.389,0.513,10.489,2061.09,0.215,1.099,0.223,34.409,1324.184,0.686,0.774,10.0,1.241,1.8,4.768
4709.652,0.145,1.335,0.318,0.574,10.211,2558.072,0.237,1.011,0.239,33.063,1362.745,0.711,0.281,11.0,1.75,2.15,3.947
5370.738,0.145,1.406,0.372,0.512,11.237,2487.628,0.25,1.069,0.294,33.552,1311.224,0.695,0.763,10.0,1.275,1.9,4.351
5749.445,0.149,1.3,0.393,0.431,11.32,2475.953,0.342,3.676,0.262,32.567,1240.427,0.35,1.068,11.0,1.062,1.75,4.581
5000.953,0.181,2.661,0.349,0.545,11.924,2397.429,0.444,1.512,0.257,31.972,1330.367,0.568,1.113,9.0,1.029,1.7,4.828
5537.074,0.157,1.153,0.344,0.543,8.144,2680.202,0.467,1.276,0.235,33.311,1469.078,0.635,0.952,10.0,1.136,1.65,5.125
4448.005,0.116,1.118,0.382,0.582,8.614,2169.324,0.397,1.387,0.267,33.977,1271.482,0.604,0.761,12.0,1.277,1.9,4.396
4563.022,0.186,1.654,0.24,0.491,11.303,2583.931,0.387,3.062,0.233,36.277,1271.287,0.314,1.215,11.0,0.993,1.75,4.335
4699.883,0.121,2.226,0.316,0.469,11.844,2595.939,0.299,3.411,0.24,33.657,1295.774,0.193,1.516,10.0,0.823,1.65,4.471
6984.624,0.174,1.491,0.295,0.551,11.445,2572.694,0.221,3.667,0.219,33.188,1218.566,0.263,1.413,12.0,0.892,1.65,4.224
4558.079,0.153,1.467,0.319,0.32,9.362,2649.587,0.272,2.043,0.272,32.126,1304.158,0.416,1.027,11.0,1.085,1.75,4.344
4860.895,0.112,2.911,0.225,0.553,10.531,2656.224,0.461,1.462,0.298,32.175,1252.169,0.582,0.929,12.0,1.146,1.8,4.313
4999.177,0.157,1.553,0.337,0.506,11.369,2411.224,0.297,3.156,0.245,35.454,1294.865,0.224,1.58,5.0,0.825,1.6,4.585
4490.363,0.134,1.457,0.39,0.448,10.823,2677.715,0.321,1.055,0.296,35.892,1241.879,0.699,-2.838,11.0,0.0,0.0,3.393
4876.801,0.127,2.028,0.359,0.462,9.071,2501.958,0.263,3.313,0.247,31.91,1284.44,0.159,1.541,9.0,0.806,1.6,4.677
4844.645,0.152,2.055,0.339,0.494,11.558,2696.813,0.272,3.182,0.245,35.263,1429.944,0.165,1.719,7.0,0.742,1.6,4.642
5786.95,0.113,1.376,0.364,0.508,10.61,2590.554,0.279,1.361,0.223,31.995,1206.834,0.611,1.324,8.0,0.939,1.7,4.388
6686.943,0.118,1.469,0.336,0.515,11.419,2619.018,0.302,2.585,0.272,33.82,1242.038,0.265,1.253,9.0,0.983,1.7,4.559
4282.507,0.118,2.13,0.342,0.381,10.809,2257.159,0.364,3.289,0.234,32.642,1225.703,0.262,1.503,11.0,0.812,1.7,4.555
4978.227,0.145,2.028,0.383,0.582,8.351,2677.065,0.309,1.313,0.278,32.741,1265.257,0.625,0.769,9.0,1.259,1.8,4.451
5306.594,0.135,1.243,0.353,0.49,10.1,2475.587,0.321,1.29,0.278,33.378,1234.839,0.631,0.484,8.0,1.53,2.05,3.862
5201.024,0.133,1.016,0.246,0.403,10.982,2540.331,0.436,1.349,0.292,32.181,1310.243,0.615,0.661,12.0,1.324,1.9,4.12
6873.919,0.157,1.094,0.212,0.544,11.778,2420.328,0.302,1.604,0.289,32.644,1331.022,0.542,0.987,10.0,1.142,1.75,4.808
5722.269,0.139,1.883,0.323,0.535,9.588,2658.655,0.263,3.149,0.286,36.179,1562.238,0.144,2.057,12.0,0.64,1.4,5.368
4501.538,0.167,1.645,0.322,0.427,10.381,2610.509,0.335,3.809,0.218,31.71,1210.615,0.224,1.501,12.0,0.827,1.7,4.417
6077.956,0.181,1.261,0.345,0.487,9.065,2604.012,0.346,2.801,0.24,32.782,1319.389,0.37,1.18,10.0,1.009,1.7,4.589
5357.746,0.2,1.259,0.254,0.44,10.816,2465.719,0.274,3.611,0.26,32.934,1263.011,0.371,1.059,11.0,1.084,1.8,4.397
4503.792,0.133,2.689,0.366,0.552,8.444,2602.927,0.396,1.225,0.252,32.049,1209.12,0.65,0.333,11.0,1.659,2.1,3.89
5169.784,0.139,1.625,0.338,0.468,11.785,2418.835,0.317,3.889,0.246,35.767,1205.279,0.196,1.707,9.0,0.787,1.5,5.131
5696.516,0.155,1.477,0.226,0.41,10.868,2693.2,0.345,3.609,0.21,32.833,1217.721,0.354,1.07,10.0,1.069,1.85,4.326
5667.423,0.153,2.269,0.378,0.464,10.518,2459.099,0.304,3.781,0.26,34.138,1262.104,0.159,1.968,10.0,0.644,1.5,5.121
5404.829,0.146,1.289,0.353,0.561,11.861,2429.768,0.454,1.303,0.247,32.5,1221.027,0.628,0.855,9.0,1.225,1.8,4.419
4472.05,0.155,1.629,0.337,0.35,11.797,2695.427,0.297,2.377,0.273,32.481,1234.854,0.321,1.083,9.0,1.049,1.8,4.195
5329.291,0.184,2.007,0.337,0.497,10.081,2648.968,0.321,3.049,0.284,36.681,1239.917,0.227,1.841,7.0,0.7,1.5,4.796
4563.599,0.146,1.307,0.354,0.445,11.892,2533.821,0.288,1.638,0.248,31.844,1402.069,0.532,1.265,8.0,0.96,1.7,4.796
5701.595,0.171,1.012,0.397,0.495,10.158,2460.945,0.4,1.604,0.236,32.922,1200.165,0.542,0.328,10.0,1.763,2.25,4.105
4614.595,0.151,1.265,0.35,0.534,11.888,2391.699,0.284,3.801,0.252,32.512,1372.937,0.368,1.643,7.0,0.788,1.6,4.92
6292.609,0.148,2.364,0.341,0.501,9.972,2548.603,0.326,3.758,0.222,32.82,1329.309,0.182,2.015,8.0,0.624,1.4,5.178
6691.783,0.142,2.276,0.381,0.53,11.359,2189.391,0.256,3.261,0.241,35.134,1311.98,0.154,2.273,12.0,0.549,1.4,5.013
4589.593,0.185,1.288,0.351,0.485,11.678,2318.702,0.292,1.015,0.228,35.069,1437.09,0.71,0.575,9.0,1.498,2.05,4.455
4443.48,0.106,1.709,0.346,0.476,8.575,2597.323,0.265,3.195,0.261,33.776,1404.322,0.293,1.239,11.0,0.974,1.7,4.558
6094.526,0.154,2.029,0.344,0.579,8.994,2648.012,0.266,3.66,0.29,32.38,1381.456,0.16,1.877,9.0,0.675,1.45,5.099
6643.402,0.175,1.127,0.229,0.428,9.163,2412.475,0.419,1.193,0.21,32.43,1221.899,0.659,0.188,11.0,1.945,2.4,4.369
5487.837,0.176,1.542,0.355,0.392,8.456,2565.808,0.252,3.062,0.266,33.087,1227.656,0.229,1.38,11.0,0.895,1.7,4.154
6433.152,0.174,2.048,0.307,0.496,11.725,2625.766,0.331,2.904,0.216,34.386,1209.471,0.194,1.756,10.0,0.725,1.55,4.722
6822.811,0.157,1.944,0.263,0.55,10.158,2688.269,0.28,3.523,0.247,32.237,1477.867,0.249,1.923,6.0,0.663,1.45,5.109
4488.45,0.156,1.874,0.205,0.49,8.681,2573.65,0.311,2.947,0.252,34.113,1229.624,0.414,1.292,8.0,0.955,1.7,4.381
6988.239,0.182,1.031,0.352,0.414,10.005,2662.702,0.32,1.259,0.246,32.132,1522.187,0.64,1.023,8.0,1.092,1.65,4.805
6646.952,0.153,1.89,0.263,0.47,11.848,2660.5,0.314,3.712,0.222,35.776,1213.399,0.249,1.624,10.0,0.811,1.6,4.842
6906.462,0.129,1.654,0.335,0.593,10.699,2679.041,0.36,3.172,0.261,34.69,1373.41,0.2,1.582,11.0,0.82,1.55,4.804
5535.351,0.145,1.015,0.262,0.378,10.562,2696.346,0.408,1.044,0.235,34.025,1254.042,0.702,-2.454,11.0,0.0,0.0,3.051
6273.252,0.155,2.219,0.306,0.468,10.849,2214.819,0.304,3.555,0.268,32.862,1567.562,0.126,2.317,9.0,0.532,1.4,5.419
6000.665,0.131,1.604,0.35,0.489,10.614,2385.245,0.305,2.83,0.259,34.734,1492.769,0.198,1.788,8.0,0.746,1.5,5.296
5790.15,0.158,1.407,0.336,0.492,10.821,2608.112,0.348,3.409,0.274,35.082,1329.642,0.296,1.466,8.0,0.879,1.6,4.813
5701.562,0.182,1.841,0.321,0.406,10.263,2689.028,0.342,3.135,0.239,36.882,1343.604,0.213,1.513,12.0,0.845,1.55,4.964
5977.462,0.174,1.687,0.295,0.553,9.513,2684.118,0.297,3.206,0.213,34.475,1623.622,0.16,1.866,11.0,0.705,1.45,5.22
5030.633,0.111,1.316,0.343,0.549,9.733,2372.008,0.24,2.634,0.29,32.097,1240.384,0.342,1.002,11.0,1.123,1.8,4.779
6280.291,0.188,1.541,0.26,0.43,8.871,2637.439,0.288,3.744,0.297,35.342,1497.246,0.257,1.479,9.0,0.868,1.55,5.0
4474.214,0.113,1.697,0.245,0.512,8.718,2374.76,0.317,3.87,0.263,32.887,1294.271,0.3,1.353,10.0,0.921,1.7,4.62
4326.08,0.157,1.501,0.288,0.476,9.562,2327.71,0.279,2.901,0.211,36.325,1351.86,0.254,1.402,10.0,0.916,1.65,4.864
4695.125,0.167,1.661,0.371,0.558,9.938,2297.388,0.306,3.492,0.209,32.377,1249.213,0.19,1.852,9.0,0.695,1.55,4.709
6810.472,0.167,1.579,0.275,0.448,10.136,2539.147,0.252,3.219,0.267,35.634,1364.217,0.214,1.646,10.0,0.802,1.6,4.919
6124.534,0.125,1.634,0.383,0.529,9.975,2556.547,0.299,3.219,0.272,35.734,1566.476,0.183,1.83,10.0,0.725,1.45,5.222
5792.34,0.147,2.065,0.338,0.462,10.897,2695.758,0.405,3.576,0.234,34.939,1244.75,0.35,1.776,7.0,0.726,1.55,4.815
5371.763,0.145,2.157,0.361,0.466,9.845,2348.312,0.375,2.79,0.221,32.338,1293.88,0.25,1.681,9.0,0.742,1.6,4.68
5269.805,0.13,1.103,0.241,0.591,11.671,2413.971,0.295,1.157,0.226,33.574,1219.282,0.669,-2.351,10.0,0.0,0.0,3.783
5326.418,0.15,1.814,0.382,0.485,11.332,2398.33,0.343,3.758,0.274,32.689,1241.689,0.172,1.716,9.0,0.734,1.6,4.519
4788.155,0.186,1.503,0.273,0.556,8.141,2219.193,0.331,2.605,0.3,32.348,1264.976,0.256,1.442,12.0,0.883,1.7,4.901
4783.293,0.136,1.768,0.302,0.517,11.806,2570.05,0.385,3.66,0.284,36.643,1214.364,0.283,0.917,11.0,1.15,1.8,4.215
4917.59,0.138,1.756,0.35,0.522,11.189,2591.171,0.36,3.785,0.258,36.493,1449.847,0.2,1.679,10.0,0.778,1.6,4.786
5348.982,0.198,1.303,0.315,0.483,11.615,2549.157,0.311,2.478,0.244,32.415,1408.304,0.349,1.279,9.0,0.959,1.7,4.868
6809.607,0.172,1.837,0.365,0.498,11.443,2470.489,0.29,3.406,0.285,32.092,1443.438,0.174,1.863,8.0,0.681,1.45,5.218
4365.089,0.117,2.511,0.26,0.403,9.618,2690.646,0.278,3.384,0.254,32.538,1275.868,0.257,1.381,10.0,0.885,1.65,4.58
4943.004,0.126,2.279,0.337,0.473,8.56,2235.598,0.267,3.455,0.256,31.951,1519.977,0.16,2.229,9.0,0.538,1.45,5.074
4860.088,0.157,1.087,0.216,0.502,11.802,2641.218,0.408,1.604,0.21,32.645,1225.161,0.542,-1.762,10.0,0.0,0.0,3.293
6524.708,0.14,1.267,0.354,0.452,10.531,2653.754,0.295,2.456,0.211,35.984,1313.417,0.367,0.97,10.0,1.128,1.75,4.569
5018.357,0.145,1.624,0.292,0.526,11.851,2335.88,0.267,3.305,0.21,32.309,1351.627,0.188,1.509,11.0,0.842,1.65,4.804
5876.399,0.131,1.731,0.382,0.529,10.361,2550.88,0.324,3.621,0.217,34.224,1557.421,0.134,1.923,12.0,0.674,1.45,5.191
5217.252,0.105,2.028,0.314,0.519,8.863,2699.688,0.288,3.826,0.225,31.816,1331.703,0.3,1.384,9.0,0.892,1.65,4.759
4700.942,0.149,1.741,0.357,0.483,9.388,2392.264,0.436,1.864,0.29,34.382,1331.317,0.467,1.794,8.0,0.721,1.55,4.688
5184.175,0.103,1.017,0.214,0.503,9.85,2404.497,0.284,1.347,0.265,35.876,1275.085,0.615,1.332,8.0,0.949,1.5,6.048
5296.462,0.144,2.027,0.364,0.553,8.205,2414.651,0.285,3.644,0.249,31.728,1368.146,0.179,2.08,6.0,0.587,1.4,4.949
5018.282,0.17,1.335,0.362,0.507,10.126,2368.23,0.409,3.471,0.294,31.827,1482.712,0.363,1.835,8.0,0.708,1.5,5.075
6341.646,0.144,2.104,0.342,0.528,8.373,2308.941,0.296,3.321,0.27,36.7,1439.238,0.163,2.097,9.0,0.638,1.4,5.545
5856.507,0.167,1.666,0.317,0.421,8.733,2677.696,0.286,3.788,0.271,32.724,1390.697,0.167,1.647,11.0,0.785,1.55,5.038
6862.325,0.156,1.076,0.356,0.462,10.063,2124.637,0.453,1.022,0.274,32.811,1591.198,0.708,0.97,9.0,1.131,1.65,5.529
6737.16,0.192,1.419,0.251,0.482,9.791,2617.052,0.251,3.439,0.271,34.616,1203.969,0.29,1.289,10.0,0.962,1.65,4.588
6607.224,0.14,2.104,0.322,0.496,10.616,2464.609,0.305,3.275,0.222,36.995,1447.017,0.139,2.052,10.0,0.636,1.45,5.395
6086.553,0.133,2.318,0.355,0.489,10.044,2490.886,0.312,2.93,0.272,36.74,1250.278,0.166,2.275,8.0,0.547,1.4,5.154
5509.241,0.145,1.669,0.339,0.42,9.969,2269.021,0.328,3.452,0.246,33.083,1505.96,0.165,2.464,6.0,0.51,1.3,5.222
5784.882,0.144,1.25,0.309,0.332,11.488,2694.807,0.27,1.077,0.246,32.118,1630.208,0.692,0.98,9.0,1.108,1.7,5.072
5196.212,0.122,1.595,0.351,0.477,11.824,2695.629,0.249,2.766,0.249,33.713,1307.912,0.21,1.504,9.0,0.847,1.65,4.463
5460.056,0.154,2.163,0.336,0.544,9.739,2631.661,0.339,2.976,0.267,32.39,1389.771,0.15,2.009,10.0,0.631,1.35,5.157
5413.643,0.191,1.501,0.231,0.45,9.602,2657.508,0.351,2.001,0.21,32.467,1319.718,0.428,0.828,12.0,1.197,1.85,4.088
6563.964,0.133,1.78,0.305,0.478,9.821,2553.793,0.251,3.188,0.285,34.837,1499.172,0.163,1.959,10.0,0.672,1.45,4.995
4710.741,0.159,1.788,0.354,0.493,10.09,2593.615,0.459,3.419,0.249,32.502,1296.173,0.53,1.438,7.0,0.865,1.65,4.502
5030.265,0.146,1.13,0.308,0.483,10.062,2387.64,0.379,1.292,0.229,36.201,1208.345,0.631,1.016,9.0,1.081,1.6,5.913
5853.062,0.114,1.328,0.293,0.487,8.115,2500.813,0.29,3.17,0.284,34.684,1206.494,0.336,1.185,10.0,1.027,1.7,4.803
5221.879,0.175,1.365,0.349,0.378,10.015,2639.614,0.285,1.919,0.24,33.23,1358.928,0.452,1.222,9.0,0.985,1.7,4.584
4405.741,0.103,2.146,0.32,0.471,8.567,2680.803,0.307,3.498,0.241,35.292,1230.034,0.313,1.313,9.0,0.932,1.65,4.427
4216.841,0.178,2.352,0.306,0.586,8.077,2519.784,0.308,1.806,0.264,31.754,1200.892,0.484,0.93,11.0,1.141,1.75,4.502
5101.892,0.174,1.027,0.363,0.499,8.924,2615.185,0.219,1.73,0.246,32.156,1603.629,0.506,0.846,9.0,1.172,1.7,4.756
5294.978,0.14,1.01,0.28,0.528,10.584,2295.37,0.441,1.406,0.274,32.488,1286.474,0.598,0.651,12.0,1.407,2.05,4.137
5434.326,0.163,1.753,0.303,0.549,10.782,2487.616,0.293,3.645,0.22,34.421,1310.873,0.134,1.899,11.0,0.686,1.5,4.932
5235.34,0.195,1.572,0.314,0.415,10.653,2634.042,0.238,1.452,0.293,31.73,1205.843,0.585,0.676,12.0,1.278,1.9,3.878
5410.783,0.149,2.055,0.209,0.382,10.167,2413.364,0.249,2.366,0.25,32.194,1374.115,0.403,1.7,8.0,0.745,1.6,4.557
6487.885,0.124,1.339,0.243,0.452,10.115,2640.249,0.331,3.515,0.207,34.386,1268.357,0.331,1.121,10.0,1.055,1.7,4.697
4717.357,0.127,2.85,0.272,0.548,9.74,2636.243,0.299,1.899,0.277,31.74,1267.437,0.457,1.115,11.0,1.023,1.75,4.49
6592.047,0.184,1.432,0.346,0.482,10.106,2410.173,0.234,2.136,0.212,32.003,1250.036,0.39,1.709,8.0,0.751,1.55,4.857
5080.134,0.159,1.123,0.294,0.43,8.797,2687.48,0.371,1.474,0.215,33.269,1455.604,0.579,0.767,12.0,1.239,1.8,4.261
5291.9,0.126,1.696,0.381,0.467,9.742,2303.66,0.313,3.794,0.205,32.987,1344.686,0.18,1.5,11.0,0.852,1.7,4.777
6320.93,0.174,1.402,0.343,0.403,10.012,2408.853,0.301,2.363,0.252,32.671,1537.35,0.325,1.798,7.0,0.732,1.5,5.106
5148.194,0.152,1.722,0.281,0.529,11.282,2562.668,0.355,3.094,0.236,36.201,1295.515,0.197,1.479,11.0,0.867,1.7,4.42
5224.632,0.147,1.786,0.386,0.422,9.238,2613.461,0.282,3.666,0.216,31.772,1531.338,0.156,1.586,10.0,0.793,1.55,5.001
5808.231,0.109,1.442,0.243,0.499,10.371,2556.741,0.398,1.766,0.245,33.107,1496.824,0.495,1.524,8.0,0.851,1.6,4.97
5509.944,0.148,2.015,0.362,0.433,9.909,2666.619,0.235,3.492,0.283,32.823,1328.61,0.217,1.824,7.0,0.695,1.5,4.855
5699.681,0.152,1.615,0.293,0.473,11.431,2526.018,0.29,2.225,0.248,35.363,1552.746,0.364,1.736,8.0,0.769,1.55,5.114
5336.845,0.113,1.592,0.348,0.479,10.911,2416.015,0.319,3.852,0.25,35.665,1439.315,0.247,1.94,6.0,0.693,1.5,5.15
6282.413,0.153,1.087,0.333,0.426,9.802,2467.374,0.46,2.37,0.222,31.724,1208.432,0.533,0.782,11.0,1.23,1.85,4.244
4929.481,0.171,2.039,0.364,0.461,11.212,2645.201,0.321,2.624,0.277,32.115,1235.079,0.25,1.21,9.0,0.985,1.7,4.486
5066.914,0.126,1.76,0.398,0.367,10.244,2576.782,0.301,1.836,0.257,35.504,1508.101,0.475,1.659,8.0,0.782,1.6,4.758
5011.562,0.178,1.005,0.261,0.522,8.144,2149.232,0.43,1.007,0.271,32.972,1519.958,0.712,-1.068,11.0,0.0,0.0,4.867
6163.804,0.172,1.992,0.378,0.468,10.151,2421.257,0.345,3.149,0.226,35.629,1320.124,0.15,1.881,9.0,0.682,1.55,5.06
5108.137,0.148,1.52,0.218,0.484,11.183,2424.117,0.319,2.28,0.249,33.835,1492.11,0.377,1.72,7.0,0.762,1.55,4.925
4570.671,0.176,1.246,0.354,0.317,8.577,2664.342,0.314,1.202,0.243,32.171,1261.73,0.657,0.413,9.0,1.52,2.0,3.986
4991.868,0.18,1.734,0.345,0.46,10.286,2448.795,0.255,3.561,0.295,35.525,1217.153,0.2,1.629,9.0,0.792,1.65,4.567
4593.937,0.163,1.755,0.38,0.426,9.395,2455.262,0.356,3.469,0.225,32.456,1221.459,0.208,1.15,11.0,1.007,1.75,4.473
4939.512,0.102,1.278,0.323,0.466,11.147,2660.145,0.492,1.04,0.285,36.015,1208.59,0.703,-2.309,12.0,0.0,0.0,3.35
5340.789,0.108,1.297,0.354,0.576,11.947,2430.339,0.27,1.24,0.246,34.932,1287.391,0.646,0.678,10.0,1.401,2.05,4.062
5900.179,0.152,1.893,0.347,0.512,9.093,2619.439,0.308,3.034,0.278,35.14,1406.953,0.133,1.921,8.0,0.688,1.45,5.185
6591.565,0.179,1.548,0.378,0.396,9.696,2621.382,0.41,3.666,0.237,36.975,1243.024,0.367,1.059,12.0,1.056,1.7,4.553
5829.835,0.108,1.033,0.298,0.399,8.539,2279.72,0.33,1.215,0.24,32.769,1371.422,0.653,0.421,12.0,1.382,1.85,4.314
5534.802,0.158,1.599,0.382,0.419,9.38,2558.034,0.355,3.254,0.294,32.15,1207.422,0.201,1.374,12.0,0.896,1.75,4.128
5592.891,0.186,2.044,0.356,0.498,11.419,2688.399,0.443,1.915,0.243,35.417,1355.322,0.477,1.688,7.0,0.756,1.55,4.811
5298.265,0.157,1.557,0.382,0.506,9.96,2407.376,0.234,3.015,0.278,34.549,1390.395,0.222,1.743,8.0,0.745,1.6,4.756
5231.75,0.12,1.162,0.245,0.524,9.916,2546.523,0.295,1.366,0.208,34.181,1520.754,0.61,0.789,10.0,1.224,1.7,4.904
5166.403,0.128,1.54,0.384,0.535,9.76,2525.539,0.305,2.703,0.203,35.064,1209.087,0.23,1.517,11.0,0.853,1.65,4.439
6205.035,0.143,1.509,0.294,0.495,8.123,2602.558,0.3,3.034,0.215,33.209,1376.21,0.246,1.475,9.0,0.855,1.65,4.82
6894.296,0.112,1.008,0.213,0.489,11.361,2570.446,0.319,3.099,0.293,31.74,1259.207,0.496,0.815,10.0,1.234,1.8,4.545
4943.86,0.194,1.742,0.37,0.358,9.637,2489.889,0.35,2.546,0.292,36.993,1255.198,0.293,1.13,12.0,1.025,1.75,4.366
5188.102,0.138,2.042,0.364,0.426,11.568,2676.31,0.277,3.37,0.263,32.131,1500.706,0.157,1.869,8.0,0.677,1.45,4.899
5499.403,0.196,1.303,0.209,0.483,9.903,2649.993,0.251,1.065,0.236,31.91,1451.748,0.696,0.204,10.0,1.868,2.25,4.382
6610.591,0.147,1.99,0.345,0.589,11.02,2067.127,0.285,3.56,0.254,34.435,1449.467,0.178,2.259,6.0,0.582,1.4,5.404
4483.24,0.117,1.292,0.314,0.517,9.095,2500.494,0.232,1.262,0.287,34.483,1281.12,0.639,0.44,11.0,1.65,2.2,4.126
4688.76,0.149,2.269,0.349,0.471,8.169,2396.537,0.315,3.415,0.205,33.102,1315.462,0.192,1.583,7.0,0.791,1.6,4.78
4969.311,0.152,1.93,0.272,0.398,8.013,2643.695,0.28,3.775,0.243,33.66,1287.762,0.223,1.556,8.0,0.812,1.65,4.446
4722.147,0.154,1.874,0.3,0.493,11.751,2479.909,0.293,3.398,0.27,35.346,1509.505,0.186,2.074,7.0,0.627,1.45,5.047
6265.098,0.177,1.394,0.313,0.492,11.842,2558.346,0.296,2.396,0.253,36.307,1255.961,0.315,1.014,9.0,1.1,1.75,4.651
5644.868,0.144,2.269,0.244,0.497,10.408,2644.51,0.319,3.546,0.248,35.626,1297.836,0.303,2.014,6.0,0.642,1.45,5.156
5751.323,0.136,1.079,0.247,0.47,11.14,2143.108,0.399,1.189,0.243,33.892,1504.267,0.66,0.729,10.0,1.251,1.75,5.261
6026.356,0.19,1.466,0.271,0.403,11.201,2651.004,0.341,2.803,0.207,35.755,1357.119,0.267,1.152,12.0,1.015,1.7,4.642
6665.396,0.138,2.093,0.343,0.382,8.282,2583.594,0.311,2.722,0.201,35.951,1362.909,0.236,1.543,10.0,0.827,1.6,4.982
4706.1,0.139,1.88,0.284,0.461,10.007,2148.742,0.355,3.548,0.283,34.073,1258.757,0.189,1.731,10.0,0.755,1.65,4.771
5385.378,0.151,1.432,0.335,0.395,8.166,2675.187,0.31,1.802,0.254,31.905,1272.717,0.485,0.878,8.0,1.172,1.8,4.16
4580.392,0.155,1.49,0.37,0.302,8.385,2507.842,0.284,1.049,0.262,35.558,1379.244,0.7,0.608,9.0,1.335,1.8,4.259
4990.817,0.144,1.447,0.354,0.486,11.565,2382.419,0.262,3.642,0.216,33.939,1379.685,0.276,1.328,9.0,0.933,1.65,4.875
5259.61,0.177,1.121,0.207,0.337,8.965,2601.01,0.426,1.231,0.289,31.802,1209.087,0.648,-1.912,12.0,0.0,0.0,3.701
4416.517,0.158,1.244,0.37,0.599,9.423,2496.629,0.228,1.357,0.209,32.774,1234.308,0.612,0.406,12.0,1.62,2.1,3.964
5215.265,0.131,2.167,0.369,0.521,11.614,2596.149,0.255,2.909,0.269,32.733,1295.797,0.169,1.566,11.0,0.798,1.6,4.53
6316.076,0.165,1.768,0.303,0.551,10.931,2157.419,0.259,3.654,0.248,35.398,1351.296,0.137,2.287,10.0,0.58,1.4,5.483
6829.944,0.155,1.739,0.363,0.568,8.929,2515.54,0.298,3.007,0.227,36.424,1268.249,0.178,1.758,9.0,0.753,1.5,5.088
4475.317,0.137,1.254,0.399,0.449,9.97,2684.06,0.457,1.172,0.299,32.172,1355.096,0.665,-1.364,11.0,0.0,0.0,3.699
6155.794,0.163,1.079,0.394,0.404,9.421,2581.146,0.405,1.822,0.281,32.92,1221.983,0.479,0.697,12.0,1.282,1.9,3.804
4731.612,0.139,1.951,0.268,0.573,11.949,2604.064,0.276,3.141,0.222,35.111,1308.742,0.234,1.351,11.0,0.922,1.7,4.327
6703.687,0.141,1.683,0.345,0.375,10.579,2604.108,0.283,3.645,0.217,36.452,1209.086,0.25,1.43,10.0,0.896,1.65,4.849
4897.23,0.133,1.954,0.297,0.527,8.418,2214.892,0.329,2.828,0.265,32.779,1209.257,0.194,1.527,11.0,0.83,1.7,4.681
4218.132,0.162,1.026,0.346,0.348,9.229,2625.336,0.478,1.06,0.244,34.978,1246.785,0.697,-3.191,10.0,0.0,0.0,3.557
6421.185,0.148,1.916,0.377,0.482,11.481,2459.455,0.261,3.355,0.22,35.048,1477.46,0.148,2.144,10.0,0.597,1.4,5.198
6264.62,0.108,1.122,0.338,0.52,11.46,2222.789,0.366,2.785,0.225,32.814,1239.055,0.439,1.01,10.0,1.121,1.75,4.707
4315.944,0.139,2.042,0.337,0.53,8.517,2515.353,0.278,2.475,0.21,36.79,1201.411,0.293,1.221,9.0,0.981,1.7,4.423
5994.917,0.132,1.033,0.328,0.512,9.951,2180.297,0.296,2.976,0.245,32.103,1428.934,0.484,1.483,8.0,0.889,1.55,5.344
4840.379,0.155,1.517,0.384,0.379,8.967,2639.776,0.445,3.398,0.269,32.357,1283.647,0.483,0.989,10.0,1.1,1.8,4.429
5926.504,0.155,1.155,0.374,0.488,10.716,2401.402,0.398,2.145,0.276,32.928,1298.325,0.422,1.25,9.0,0.988,1.7,4.9
5308.357,0.2,1.198,0.331,0.472,10.684,2488.049,0.387,2.836,0.222,32.666,1307.618,0.401,0.81,12.0,1.211,1.8,3.948
5474.583,0.166,2.056,0.317,0.493,11.177,2581.016,0.312,3.818,0.283,36.748,1322.839,0.132,1.882,9.0,0.69,1.5,4.964
4499.018,0.165,1.627,0.31,0.52,10.953,2139.658,0.28,3.394,0.246,32.157,1205.06,0.224,1.716,8.0,0.739,1.65,4.734
5578.621,0.151,2.349,0.364,0.406,11.647,2408.379,0.32,3.389,0.272,32.36,1218.587,0.188,2.036,7.0,0.581,1.5,4.466
6337.349,0.15,1.14,0.384,0.497,9.846,2493.28,0.467,3.48,0.276,33.556,1615.616,0.557,1.303,8.0,0.953,1.65,5.238
6347.264,0.145,1.981,0.358,0.429,10.021,2276.408,0.342,3.558,0.207,32.923,1560.936,0.172,2.12,7.0,0.608,1.45,5.306
4520.412,0.156,1.461,0.27,0.565,11.117,2457.43,0.23,3.282,0.208,33.162,1360.829,0.269,1.129,11.0,1.035,1.75,4.772
4474.84,0.161,1.421,0.397,0.363,10.961,2628.356,0.277,1.008,0.225,34.535,1204.085,0.712,-1.761,11.0,0.0,0.0,3.588
4280.153,0.192,1.734,0.358,0.486,10.801,2394.417,0.244,2.952,0.247,34.777,1507.358,0.28,1.743,7.0,0.736,1.55,5.005
5716.731,0.155,1.137,0.247,0.58,10.046,2668.028,0.457,1.423,0.242,31.88,1420.849,0.593,0.44,10.0,1.626,2.15,4.069
6225.166,0.17,1.859,0.365,0.58,11.948,2576.989,0.308,2.97,0.227,36.841,1572.226,0.195,1.81,10.0,0.726,1.5,5.11
4719.984,0.168,1.342,0.278,0.518,9.349,2594.85,0.222,3.055,0.274,31.938,1308.191,0.329,1.063,11.0,1.073,1.75,4.699
4767.932,0.193,1.112,0.246,0.347,9.653,2488.796,0.217,1.215,0.252,34.188,1237.624,0.653,0.317,11.0,1.819,2.3,3.755
5045.35,0.124,1.753,0.383,0.44,11.005,2495.283,0.269,3.407,0.242,32.113,1399.839,0.173,1.432,11.0,0.871,1.65,4.769
4459.792,0.137,1.783,0.265,0.516,10.845,2502.699,0.404,3.694,0.241,35.701,1251.4,0.347,1.346,10.0,0.93,1.7,4.512
5803.523,0.108,1.502,0.267,0.472,10.472,2635.989,0.278,3.427,0.203,34.556,1323.081,0.28,1.64,9.0,0.808,1.55,5.036
6700.64,0.152,1.989,0.382,0.516,9.56,2429.84,0.291,2.929,0.229,32.39,1369.975,0.163,1.991,8.0,0.635,1.45,5.081
5731.916,0.152,1.234,0.231,0.557,9.519,2371.859,0.29,2.165,0.292,34.726,1345.723,0.383,1.155,10.0,1.048,1.7,5.11
6430.187,0.119,1.037,0.344,0.32,9.234,2047.326,0.47,1.007,0.255,35.352,1514.828,0.712,0.407,9.0,1.349,1.75,4.652
4903.365,0.102,1.445,0.218,0.484,8.172,2402.11,0.456,1.11,0.225,35.307,1259.659,0.683,0.805,9.0,1.255,1.85,4.412
6159.58,0.124,1.542,0.347,0.489,9.925,2690.943,0.294,2.549,0.223,33.178,1429.709,0.272,1.707,8.0,0.76,1.5,4.984
4598.773,0.199,1.758,0.394,0.483,9.961,2468.03,0.311,3.183,0.213,35.352,1242.727,0.327,1.488,8.0,0.85,1.65,4.555
4762.378,0.172,1.946,0.394,0.484,9.058,2354.656,0.265,3.862,0.227,35.39,1357.766,0.179,1.863,9.0,0.698,1.55,4.952
5958.223,0.148,1.898,0.311,0.511,11.86,2433.586,0.229,3.648,0.242,34.517,1292.582,0.237,1.601,10.0,0.809,1.6,4.944
6991.342,0.173,1.512,0.26,0.407,8.071,2610.559,0.299,2.625,0.251,31.749,1255.941,0.257,1.539,10.0,0.822,1.6,4.669
5314.029,0.169,2.015,0.366,0.422,8.9,2353.127,0.28,3.112,0.272,33.163,1327.382,0.156,1.825,10.0,0.693,1.55,4.686
4378.938,0.111,1.091,0.335,0.473,10.066,2114.587,0.304,1.173,0.214,35.377,1365.996,0.665,1.014,8.0,1.115,1.7,5.199
4289.497,0.139,1.972,0.287,0.527,9.268,2621.365,0.372,3.792,0.223,32.601,1430.678,0.26,1.423,11.0,0.875,1.6,4.762
5767.374,0.121,1.04,0.387,0.322,9.678,2655.136,0.471,1.056,0.246,33.118,1254.541,0.698,0.303,11.0,1.723,2.1,3.957
4669.901,0.197,1.562,0.261,0.48,10.101,2302.692,0.289,2.504,0.232,36.103,1211.022,0.313,1.438,9.0,0.895,1.7,4.473
5993.323,0.18,1.64,0.344,0.515,9.147,2338.999,0.335,3.844,0.239,35.22,1279.669,0.2,1.809,10.0,0.745,1.55,5.166
5824.745,0.17,1.075,0.318,0.313,9.856,2413.529,0.308,2.219,0.249,35.529,1456.944,0.463,3.011,6.0,0.459,1.05,7.584
4467.568,0.153,1.108,0.211,0.506,11.083,2089.995,0.311,1.353,0.208,32.877,1292.778,0.613,1.188,9.0,1.022,1.65,5.471
5923.241,0.149,2.038,0.311,0.452,10.15,2366.3,0.255,3.506,0.231,32.215,1207.514,0.195,1.936,8.0,0.654,1.5,5.106
6116.213,0.15,2.003,0.384,0.558,11.125,2179.877,0.309,3.693,0.264,36.521,1502.734,0.116,2.224,8.0,0.602,1.4,5.606
4205.174,0.181,1.41,0.309,0.446,11.565,2675.235,0.294,3.609,0.288,32.17,1379.404,0.295,1.363,10.0,0.906,1.65,4.51
5020.8,0.11,1.701,0.34,0.564,9.822,2632.042,0.306,1.506,0.251,32.364,1415.706,0.57,1.23,9.0,0.979,1.7,4.854
4855.995,0.185,1.969,0.313,0.49,9.733,2396.021,0.392,3.435,0.206,33.15,1279.095,0.307,1.539,8.0,0.816,1.65,4.595
4567.449,0.132,2.025,0.341,0.506,9.068,2696.808,0.335,3.248,0.262,36.172,1388.997,0.213,1.681,9.0,0.764,1.55,4.623
4576.601,0.149,1.461,0.284,0.58,11.538,2363.553,0.316,3.742,0.281,32.298,1258.693,0.269,1.49,10.0,0.85,1.7,4.566
4455.826,0.144,1.669,0.337,0.515,8.08,2653.732,0.443,3.819,0.281,31.894,1246.013,0.477,1.206,9.0,0.987,1.7,4.64
6622.712,0.198,1.017,0.208,0.478,11.801,2498.192,0.291,1.396,0.254,32.538,1254.04,0.601,0.802,9.0,1.241,1.8,4.058
4605.114,0.137,1.357,0.386,0.337,10.276,2589.443,0.333,1.762,0.297,32.811,1246.657,0.497,0.624,12.0,1.32,1.9,3.918
6633.709,0.153,1.548,0.369,0.448,11.247,2412.599,0.232,3.484,0.254,34.896,1264.501,0.227,1.625,8.0,0.813,1.6,4.861
4300.926,0.189,2.069,0.281,0.561,9.916,2599.548,0.331,1.765,0.277,31.759,1217.093,0.496,0.889,10.0,1.172,1.75,4.372
4544.546,0.154,1.73,0.237,0.484,9.866,2452.697,0.295,1.643,0.221,31.866,1269.941,0.531,1.555,8.0,0.812,1.6,4.732
4931.965,0.135,1.452,0.334,0.444,10.156,2676.04,0.305,2.631,0.268,32.883,1201.073,0.274,0.925,10.0,1.162,1.8,4.333
5135.409,0.128,1.61,0.358,0.444,9.923,2677.149,0.467,1.868,0.251,34.562,1310.818,0.557,1.097,9.0,1.055,1.8,4.309
6252.314,0.183,1.59,0.293,0.417,11.137,2545.886,0.289,3.152,0.289,36.309,1356.665,0.22,1.311,11.0,0.946,1.65,4.832
5148.314,0.183,1.375,0.35,0.504,8.48,2175.364,0.277,3.644,0.269,36.174,1236.847,0.312,1.473,9.0,0.899,1.55,5.239
6199.834,0.144,1.654,0.372,0.57,10.547,2538.93,0.343,3.531,0.243,33.229,1275.847,0.173,1.728,9.0,0.743,1.55,4.716
6567.035,0.149,1.502,0.397,0.511,9.463,2293.012,0.267,3.565,0.27,33.363,1434.218,0.249,1.513,9.0,0.844,1.6,5.08
6991.957,0.15,1.149,0.284,0.317,11.71,2307.616,0.31,1.108,0.298,35.312,1452.224,0.683,0.801,9.0,1.197,1.7,4.834
5767.518,0.143,2.007,0.258,0.518,10.574,2658.879,0.308,3.141,0.248,33.445,1252.449,0.263,1.664,7.0,0.767,1.6,4.765
5405.693,0.158,1.862,0.369,0.508,9.497,2156.441,0.296,3.05,0.261,33.216,1414.098,0.129,2.181,10.0,0.595,1.45,5.429
5573.773,0.161,1.397,0.217,0.402,11.954,2470.097,0.366,2.035,0.252,31.965,1243.292,0.419,0.86,11.0,1.184,1.85,3.926
5808.145,0.155,2.24,0.365,0.543,11.114,2306.707,0.289,1.33,0.222,35.634,1500.221,0.62,2.145,6.0,0.591,1.4,5.128
5205.113,0.157,1.032,0.31,0.504,11.089,2654.288,0.367,1.605,0.24,32.367,1341.969,0.541,0.865,10.0,1.206,1.8,4.252
4486.344,0.189,1.003,0.213,0.48,11.718,2606.525,0.296,1.602,0.203,31.973,1396.691,0.542,0.332,10.0,1.734,2.2,4.074
6705.814,0.148,1.932,0.296,0.467,11.639,2620.075,0.301,1.008,0.256,33.675,1252.88,0.712,1.521,8.0,0.832,1.6,4.432
5051.219,0.128,2.004,0.34,0.556,8.161,2651.349,0.317,2.205,0.219,33.485,1216.089,0.37,1.457,9.0,0.866,1.7,4.344
5291.753,0.132,1.763,0.363,0.436,9.611,2698.282,0.326,3.571,0.216,36.152,1363.225,0.136,1.788,10.0,0.74,1.5,4.999
4886.952,0.156,1.698,0.365,0.556,10.861,2280.951,0.229,3.047,0.286,33.461,1276.946,0.237,1.51,10.0,0.852,1.7,4.691
5767.059,0.12,1.019,0.209,0.475,10.518,2504.005,0.439,1.013,0.242,33.286,1589.895,0.711,-2.375,12.0,0.0,0.0,4.398
4998.65,0.123,1.048,0.27,0.517,11.356,2341.441,0.223,1.219,0.248,33.819,1213.646,0.652,-1.204,10.0,0.0,0.0,3.658
6566.32,0.107,1.446,0.29,0.458,8.743,2473.982,0.284,2.471,0.204,35.458,1492.961,0.294,1.507,9.0,0.874,1.6,5.275
4602.223,0.186,1.63,0.27,0.495,10.866,2445.403,0.249,3.506,0.247,32.549,1647.439,0.24,1.542,9.0,0.821,1.55,5.324
4553.915,0.144,1.242,0.235,0.463,11.53,2552.302,0.302,1.036,0.209,35.579,1384.225,0.704,0.125,9.0,2.017,2.3,4.062
4922.747,0.167,1.791,0.313,0.521,8.684,2668.885,0.32,3.494,0.295,34.807,1327.006,0.18,1.666,9.0,0.771,1.55,4.645
6305.379,0.148,1.725,0.346,0.462,9.289,2395.894,0.301,3.57,0.265,32.241,1644.25,0.137,2.101,7.0,0.619,1.4,5.486
4659.394,0.17,1.206,0.387,0.564,8.028,2689.029,0.291,1.002,0.28,35.121,1269.763,0.714,-2.402,11.0,2.051,2.1,3.784
5905.672,0.148,2.085,0.398,0.452,11.521,2380.106,0.278,3.57,0.243,33.183,1385.738,0.152,1.957,8.0,0.655,1.45,5.2
6302.086,0.174,2.041,0.359,0.494,11.323,2554.45,0.25,2.743,0.287,35.585,1222.299,0.216,1.882,8.0,0.687,1.5,4.927
6073.995,0.141,2.084,0.334,0.558,11.029,2083.501,0.335,3.679,0.246,33.633,1500.526,0.133,2.387,10.0,0.531,1.35,5.389
6822.394,0.176,1.613,0.292,0.491,9.074,2220.137,0.323,2.993,0.247,31.838,1260.448,0.194,1.831,9.0,0.701,1.5,4.976
4709.288,0.122,1.253,0.368,0.569,8.904,2498.965,0.32,1.021,0.278,32.577,1561.969,0.708,0.137,11.0,1.89,2.2,4.204
5018.458,0.122,1.926,0.355,0.463,11.425,2545.294,0.311,3.634,0.246,36.004,1344.941,0.187,1.927,8.0,0.684,1.5,5.14
5651.621,0.169,1.142,0.241,0.532,8.781,2569.695,0.261,3.351,0.227,32.289,1219.571,0.429,1.065,12.0,1.101,1.85,4.291
4566.602,0.145,1.051,0.255,0.577,11.201,2169.723,0.224,1.176,0.284,35.631,1272.93,0.664,0.477,10.0,1.569,2.05,4.523
5680.902,0.161,1.017,0.361,0.354,10.61,2699.977,0.295,2.9,0.26,31.891,1359.42,0.492,1.022,10.0,1.096,1.7,4.775
5617.29,0.137,1.465,0.356,0.442,9.904,2612.503,0.431,2.623,0.255,32.537,1309.491,0.437,1.329,9.0,0.927,1.75,4.353
4285.104,0.2,1.48,0.391,0.392,9.63,2444.734,0.339,2.229,0.24,35.533,1235.433,0.363,1.189,11.0,1.004,1.75,4.484
5068.084,0.102,1.478,0.216,0.477,10.343,2580.23,0.242,1.387,0.276,32.864,1376.274,0.604,0.913,11.0,1.167,1.75,4.524
6017.828,0.157,1.49,0.343,0.486,8.575,2699.395,0.285,1.963,0.297,33.364,1203.369,0.439,1.074,8.0,1.071,1.8,4.483
5310.959,0.122,1.037,0.31,0.381,9.088,2501.415,0.399,1.026,0.28,36.98,1355.906,0.707,-1.755,12.0,0.0,0.0,3.511
6251.54,0.127,1.654,0.364,0.548,8.635,2666.936,0.34,2.911,0.214,35.583,1300.479,0.173,1.735,10.0,0.759,1.5,4.994
5619.281,0.151,1.534,0.346,0.502,11.163,2646.909,0.302,3.615,0.257,33.991,1270.636,0.233,1.596,7.0,0.81,1.6,4.686
4925.237,0.1,1.566,0.205,0.491,11.173,2407.065,0.385,2.066,0.241,35.658,1282.285,0.414,1.422,9.0,0.911,1.7,4.564
5671.063,0.152,2.932,0.229,0.541,9.846,2593.453,0.4,1.679,0.278,31.882,1322.005,0.52,0.973,10.0,1.109,1.75,4.637
4264.648,0.111,1.29,0.215,0.483,9.724,2447.987,0.345,1.297,0.211,32.596,1285.45,0.629,0.911,11.0,1.177,1.8,4.572
4379.73,0.169,2.812,0.251,0.514,10.088,2686.766,0.488,1.129,0.282,32.189,1232.878,0.677,0.32,10.0,1.667,2.1,3.817
4760.333,0.127,2.064,0.287,0.402,9.416,2646.589,0.292,3.681,0.222,32.259,1238.942,0.196,1.213,10.0,0.97,1.75,4.264
6914.725,0.11,1.185,0.237,0.532,8.417,2538.442,0.202,1.98,0.229,32.603,1289.588,0.434,0.946,12.0,1.161,1.75,4.709
5053.392,0.169,2.055,0.375,0.532,10.519,2127.034,0.277,3.194,0.26,35.47,1400.14,0.129,2.417,9.0,0.525,1.35,5.324
6759.882,0.149,1.93,0.226,0.442,9.899,2049.428,0.28,3.417,0.254,36.947,1228.695,0.354,2.6,6.0,0.5,1.3,5.854
4862.699,0.183,1.64,0.213,0.442,9.131,2697.469,0.414,1.554,0.228,33.925,1200.957,0.556,0.679,12.0,1.341,2.0,3.468
4820.629,0.114,2.002,0.352,0.415,9.502,2595.187,0.314,1.978,0.219,35.533,1258.395,0.435,1.547,8.0,0.823,1.65,4.191
5982.75,0.101,1.073,0.35,0.373,9.745,2331.202,0.472,1.197,0.209,32.843,1337.185,0.658,0.607,11.0,1.304,1.8,4.439
4933.933,0.156,1.796,0.314,0.559,10.419,2416.459,0.272,3.309,0.219,36.862,1336.411,0.149,1.896,10.0,0.707,1.5,4.957
4665.417,0.118,2.031,0.345,0.487,11.711,2598.499,0.226,1.001,0.209,35.422,1285.592,0.714,0.845,8.0,1.216,1.85,4.17
5210.093,0.144,1.725,0.3,0.402,9.882,2674.443,0.398,3.201,0.245,34.239,1511.25,0.327,1.45,9.0,0.876,1.6,4.56
6086.096,0.193,1.521,0.336,0.361,8.158,2630.852,0.41,3.743,0.207,35.375,1210.888,0.367,1.108,10.0,1.04,1.7,4.62
6953.45,0.143,1.606,0.364,0.461,9.931,2670.247,0.358,2.924,0.288,33.144,1210.155,0.199,1.584,9.0,0.807,1.6,4.585
5636.724,0.109,1.316,0.357,0.513,8.221,2040.767,0.379,1.516,0.255,35.354,1496.55,0.567,1.495,7.0,0.892,1.55,5.441
6036.325,0.176,1.665,0.312,0.416,8.919,2481.067,0.258,2.643,0.259,36.176,1401.152,0.245,1.364,12.0,0.928,1.6,5.061
5355.87,0.168,2.208,0.258,0.493,9.501,2532.259,0.295,2.77,0.247,32.14,1501.431,0.263,1.882,8.0,0.67,1.45,5.025
6767.089,0.146,1.985,0.314,0.502,9.911,2320.503,0.302,3.466,0.271,35.695,1619.599,0.167,2.346,5.0,0.555,1.35,5.438
4722.496,0.119,1.65,0.347,0.498,10.394,2288.937,0.292,1.42,0.244,32.406,1207.784,0.594,1.364,8.0,0.923,1.7,4.84
6588.688,0.19,1.591,0.337,0.572,11.181,2690.553,0.335,3.232,0.241,35.875,1327.166,0.267,1.372,11.0,0.916,1.6,4.718
6174.304,0.111,1.423,0.273,0.511,9.999,2677.746,0.31,3.3,0.217,32.921,1294.69,0.288,1.406,9.0,0.901,1.65,4.741
4421.087,0.111,1.868,0.279,0.497,10.922,2629.083,0.277,1.518,0.253,32.759,1236.44,0.566,0.949,9.0,1.138,1.75,4.489
5734.033,0.15,1.961,0.37,0.527,10.002,2695.563,0.34,2.971,0.213,34.923,1649.185,0.151,2.041,9.0,0.633,1.4,5.303
5717.398,0.132,1.895,0.314,0.491,8.574,2468.855,0.327,3.448,0.246,34.527,1571.583,0.143,2.295,9.0,0.56,1.35,5.386
5148.816,0.15,2.728,0.392,0.48,10.686,2515.771,0.293,1.882,0.228,31.964,1208.245,0.462,1.301,9.0,0.93,1.65,4.773
4572.762,0.123,1.779,0.375,0.454,10.915,2528.46,0.309,3.481,0.211,34.168,1233.425,0.212,1.499,10.0,0.841,1.7,4.481
4679.727,0.15,2.581,0.343,0.58,8.728,2399.885,0.299,2.886,0.256,33.767,1282.63,0.29,2.133,7.0,0.562,1.45,4.877
6308.905,0.104,1.762,0.348,0.49,8.551,2411.037,0.314,3.057,0.25,35.102,1399.262,0.307,1.527,7.0,0.85,1.6,5.069
4211.455,0.111,2.582,0.379,0.499,11.674,2663.343,0.338,3.295,0.28,31.736,1203.63,0.291,0.986,11.0,1.087,1.7,4.28
6598.234,0.172,1.686,0.313,0.446,9.286,2599.864,0.334,3.638,0.266,35.206,1347.547,0.157,1.738,12.0,0.763,1.5,5.012
5555.394,0.144,2.01,0.389,0.581,11.066,2660.848,0.287,2.927,0.235,36.071,1335.094,0.164,1.721,9.0,0.754,1.5,4.847
4944.89,0.149,1.745,0.3,0.522,10.747,2628.224,0.284,1.2,0.3,33.177,1503.99,0.657,1.068,8.0,1.054,1.7,5.199
5955.069,0.186,1.078,0.281,0.392,11.68,2682.946,0.291,3.421,0.273,32.074,1202.658,0.461,1.031,10.0,1.084,1.8,4.295
6521.679,0.133,2.194,0.339,0.491,11.547,2616.659,0.261,3.416,0.29,31.834,1500.179,0.16,2.051,8.0,0.618,1.35,5.313
5493.708,0.176,1.522,0.295,0.439,11.397,2599.943,0.331,2.728,0.278,36.236,1551.454,0.239,1.486,12.0,0.876,1.55,5.11
6202.225,0.15,1.541,0.335,0.363,9.787,2448.165,0.318,1.267,0.249,34.989,1497.532,0.638,1.443,7.0,0.89,1.6,5.129
5046.13,0.138,1.135,0.324,0.485,8.431,2251.963,0.218,1.615,0.292,32.17,1211.817,0.539,0.482,11.0,1.382,1.9,4.098
4229.443,0.139,1.867,0.337,0.357,11.998,2593.776,0.387,3.009,0.264,34.724,1386.817,0.29,1.259,11.0,0.951,1.7,4.598
6671.125,0.143,2.241,0.362,0.386,9.951,2399.57,0.255,2.825,0.266,35.377,1392.112,0.228,2.297,7.0,0.549,1.4,5.355
4689.968,0.11,1.802,0.335,0.523,10.009,2412.75,0.256,3.276,0.222,35.894,1207.302,0.267,1.544,8.0,0.838,1.65,4.53
4815.742,0.106,1.187,0.269,0.515,9.741,2604.969,0.411,1.044,0.209,36.428,1312.96,0.702,-3.127,11.0,0.0,0.0,3.666
5653.897,0.119,1.025,0.323,0.572,9.851,2264.869,0.339,1.357,0.249,34.484,1293.227,0.612,-2.065,10.0,0.0,0.0,3.872
5564.07,0.137,2.269,0.384,0.561,9.055,2670.451,0.261,3.558,0.276,36.696,1464.861,0.135,2.384,11.0,0.523,1.25,5.161
5118.023,0.12,1.195,0.355,0.574,8.687,2416.515,0.349,1.624,0.263,32.503,1204.173,0.536,0.787,10.0,1.258,1.85,4.04
5307.872,0.155,1.679,0.388,0.57,9.651,2181.487,0.329,3.097,0.258,32.867,1382.495,0.16,2.009,11.0,0.635,1.45,5.223
4664.701,0.18,1.422,0.233,0.456,10.065,2579.322,0.24,3.439,0.249,33.936,1364.26,0.334,1.374,9.0,0.913,1.7,4.606
5803.38,0.12,2.238,0.287,0.511,9.283,2411.96,0.439,1.752,0.251,35.624,1265.152,0.499,1.758,7.0,0.742,1.55,4.957
4406.106,0.154,1.777,0.361,0.506,9.548,2407.03,0.26,3.177,0.244,34.478,1365.148,0.24,1.814,7.0,0.703,1.55,4.756
5103.547,0.19,1.61,0.242,0.523,9.804,2531.024,0.395,3.594,0.252,35.67,1612.424,0.317,1.547,8.0,0.837,1.6,4.925
4831.581,0.148,2.724,0.311,0.515,10.681,2517.956,0.29,1.161,0.251,32.124,1220.388,0.668,1.441,8.0,0.858,1.65,4.472
5060.614,0.161,1.767,0.329,0.49,10.598,2609.462,0.236,2.656,0.261,35.587,1235.167,0.241,1.381,10.0,0.917,1.7,4.447
4952.211,0.175,2.0,0.31,0.578,8.825,2685.432,0.311,1.191,0.252,32.856,1228.043,0.66,0.223,9.0,1.705,2.1,3.741
5918.452,0.144,1.525,0.344,0.492,11.738,2407.868,0.449,3.552,0.296,33.695,1546.426,0.497,1.808,7.0,0.732,1.5,5.267
6521.219,0.154,1.598,0.346,0.515,11.497,2640.166,0.324,3.849,0.231,32.845,1503.361,0.201,1.926,8.0,0.676,1.45,5.061
5879.156,0.155,1.923,0.362,0.537,11.308,2682.803,0.324,3.889,0.268,32.306,1362.734,0.131,2.026,9.0,0.616,1.4,4.975
4954.127,0.116,1.082,0.319,0.561,10.455,2416.436,0.331,1.382,0.267,34.026,1358.384,0.605,0.348,11.0,1.767,2.3,4.312
5795.962,0.147,2.003,0.316,0.355,10.81,2579.391,0.299,1.301,0.253,33.046,1426.427,0.628,1.534,7.0,0.812,1.6,4.677
4860.666,0.113,1.155,0.358,0.508,8.596,2445.77,0.293,1.408,0.291,33.856,1265.536,0.598,0.437,9.0,1.672,2.2,4.082
5257.896,0.146,1.953,0.338,0.6,10.631,2692.172,0.365,2.981,0.209,35.455,1203.134,0.217,1.838,8.0,0.704,1.5,4.71
4638.162,0.17,2.434,0.357,0.485,9.42,2523.375,0.292,2.293,0.256,34.142,1221.563,0.345,1.494,8.0,0.827,1.65,4.525
5617.261,0.19,1.693,0.338,0.508,11.372,2640.517,0.32,3.093,0.286,32.142,1285.759,0.267,1.458,9.0,0.858,1.65,4.516
5059.517,0.129,1.472,0.265,0.503,8.684,2547.751,0.31,2.553,0.203,33.376,1275.926,0.271,1.33,10.0,0.939,1.7,4.391
4405.532,0.181,1.347,0.278,0.514,9.85,2630.708,0.38,1.051,0.288,34.768,1253.305,0.7,-2.118,10.0,0.0,0.0,3.202
4710.936,0.136,1.884,0.271,0.493,10.4,2666.484,0.302,3.692,0.288,35.322,1419.833,0.226,1.608,9.0,0.8,1.6,4.782
5216.626,0.143,1.21,0.337,0.449,9.898,2187.152,0.302,1.01,0.242,35.779,1201.342,0.711,0.334,8.0,1.839,2.35,4.284
6684.77,0.122,1.69,0.333,0.41,8.336,2689.338,0.273,2.954,0.244,36.22,1243.836,0.187,1.365,11.0,0.923,1.6,4.782
6825.554,0.153,2.043,0.378,0.504,9.516,2398.887,0.267,3.88,0.219,33.365,1494.578,0.177,2.284,7.0,0.549,1.35,5.078
6954.815,0.175,2.257,0.293,0.519,10.699,2498.744,0.32,3.54,0.246,36.272,1595.045,0.199,2.195,8.0,0.59,1.4,5.501
4776.436,0.105,1.014,0.282,0.398,8.367,2583.822,0.311,1.761,0.202,31.817,1325.017,0.497,0.666,11.0,1.29,1.85,4.119
5270.449,0.147,1.921,0.386,0.565,10.558,2568.916,0.315,3.627,0.215,31.706,1415.859,0.14,1.684,9.0,0.756,1.5,5.158
6592.327,0.155,1.56,0.395,0.491,9.191,2076.415,0.305,3.404,0.214,33.734,1539.253,0.22,1.785,8.0,0.764,1.5,5.648
5546.424,0.125,1.858,0.323,0.539,11.496,2671.253,0.325,3.088,0.209,36.172,1440.418,0.167,1.659,12.0,0.792,1.55,4.899
4358.689,0.106,1.112,0.295,0.43,8.61,2568.242,0.351,1.965,0.25,32.073,1322.073,0.444,0.714,11.0,1.274,1.85,3.985
6856.665,0.144,1.196,0.378,0.481,11.066,2404.516,0.357,3.206,0.214,32.445,1352.661,0.402,1.063,9.0,1.077,1.75,4.747
4357.82,0.175,1.338,0.354,0.529,10.612,2538.409,0.293,2.944,0.282,31.873,1202.637,0.331,0.996,10.0,1.108,1.75,4.422
4265.141,0.112,1.787,0.38,0.482,11.783,2655.398,0.316,2.513,0.236,32.67,1278.732,0.282,1.067,10.0,1.063,1.7,4.693
4844.083,0.172,1.599,0.378,0.474,10.495,2524.015,0.221,3.789,0.3,34.425,1332.262,0.263,1.26,12.0,0.97,1.65,4.678
5379.837,0.151,1.994,0.392,0.382,9.799,2674.107,0.318,3.268,0.224,31.809,1219.529,0.236,1.425,9.0,0.86,1.65,4.354
6265.721,0.108,1.016,0.212,0.502,9.864,2389.853,0.493,1.422,0.288,32.5,1253.283,0.643,0.668,10.0,1.379,2.0,4.252
5472.455,0.115,1.93,0.336,0.589,10.131,2544.998,0.29,3.59,0.207,35.351,1561.364,0.233,2.186,6.0,0.598,1.4,5.539
4724.433,0.175,1.499,0.247,0.534,9.888,2531.915,0.204,1.05,0.299,35.956,1356.874,0.7,0.255,11.0,1.757,2.1,4.05
4537.468,0.17,2.031,0.34,0.515,9.828,2119.483,0.339,3.595,0.205,35.713,1506.561,0.218,2.812,7.0,0.44,1.15,6.469
6392.085,0.159,1.924,0.324,0.465,9.349,2302.636,0.263,3.385,0.246,34.488,1493.248,0.123,2.409,9.0,0.522,1.35,5.339
4763.835,0.152,2.168,0.344,0.421,9.204,2325.868,0.337,3.439,0.25,32.077,1332.409,0.179,1.889,8.0,0.657,1.55,4.787
4449.73,0.198,1.775,0.229,0.414,8.308,2658.359,0.238,2.038,0.213,31.959,1216.596,0.418,0.81,12.0,1.206,1.85,3.807
5943.9,0.125,2.048,0.357,0.521,8.299,2642.962,0.347,3.555,0.264,34.651,1238.365,0.174,1.891,8.0,0.681,1.5,4.862
5155.571,0.173,2.296,0.386,0.495,10.054,2689.397,0.273,3.415,0.229,36.831,1576.053,0.153,2.233,9.0,0.568,1.35,5.336
6690.435,0.148,1.31,0.289,0.457,8.886,2564.533,0.259,1.874,0.216,31.867,1413.376,0.465,0.952,11.0,1.135,1.75,4.584
4258.809,0.168,1.933,0.351,0.498,10.215,2626.805,0.291,3.446,0.205,35.343,1379.805,0.266,1.722,6.0,0.742,1.55,4.664
4226.351,0.172,1.163,0.363,0.494,9.746,2472.118,0.449,1.083,0.219,34.324,1390.035,0.691,0.471,10.0,1.588,2.05,4.42
4451.298,0.129,1.602,0.34,0.355,8.244,2695.648,0.357,1.343,0.264,32.544,1219.197,0.616,0.831,11.0,1.203,1.8,3.92
4738.637,0.148,2.316,0.316,0.443,10.765,2609.274,0.233,2.758,0.26,35.731,1281.533,0.223,1.479,11.0,0.847,1.65,4.492
5087.554,0.106,1.001,0.265,0.475,11.751,2639.396,0.484,1.141,0.206,31.727,1289.026,0.674,-2.919,12.0,0.0,0.0,3.061
4608.053,0.187,1.367,0.384,0.354,10.935,2635.59,0.423,1.532,0.228,32.367,1380.561,0.562,0.758,12.0,1.218,1.8,4.206
6608.173,0.112,1.067,0.317,0.314,9.673,2403.137,0.222,1.232,0.271,31.805,1323.393,0.648,0.501,11.0,1.42,1.85,4.581
6267.788,0.156,1.221,0.347,0.556,11.308,2394.956,0.358,2.608,0.247,33.825,1260.637,0.389,1.11,8.0,1.063,1.7,4.756
6160.697,0.153,1.611,0.329,0.515,10.91,2672.6,0.265,2.389,0.256,32.738,1245.768,0.317,1.246,9.0,0.966,1.7,4.536
6930.765,0.152,1.167,0.235,0.538,11.008,2609.952,0.383,3.569,0.255,34.345,1234.813,0.416,0.958,9.0,1.147,1.8,4.503
6216.975,0.133,1.694,0.331,0.444,8.99,2602.562,0.308,2.886,0.256,35.906,1500.51,0.175,1.621,9.0,0.814,1.55,5.108
4754.551,0.114,1.057,0.326,0.305,10.192,2656.618,0.36,1.448,0.295,31.865,1237.593,0.586,0.572,12.0,1.323,1.85,4.094
4566.651,0.146,1.793,0.312,0.436,8.077,2374.376,0.293,3.598,0.261,35.632,1321.759,0.213,1.733,8.0,0.772,1.55,5.029
6015.346,0.14,2.276,0.359,0.474,10.062,2284.514,0.265,3.742,0.283,35.16,1525.484,0.138,2.227,10.0,0.589,1.4,5.257
4830.117,0.162,1.568,0.368,0.458,11.41,2535.348,0.236,3.319,0.207,32.817,1336.593,0.216,1.563,12.0,0.812,1.6,4.57
6734.224,0.17,1.828,0.307,0.519,8.697,2527.174,0.281,3.185,0.289,35.55,1345.165,0.161,1.788,9.0,0.732,1.55,4.957
6522.912,0.178,1.125,0.357,0.338,8.134,2408.117,0.47,1.177,0.248,32.799,1318.953,0.664,0.899,9.0,1.173,1.75,4.525
6365.975,0.116,1.481,0.369,0.494,8.891,2642.21,0.276,3.308,0.276,36.083,1305.294,0.259,1.296,11.0,0.958,1.65,4.766
4767.702,0.143,2.057,0.353,0.514,9.358,2479.448,0.293,2.138,0.253,36.443,1294.521,0.389,1.615,6.0,0.807,1.6,4.584
5715.294,0.149,1.9,0.379,0.579,11.547,2441.032,0.339,3.35,0.213,31.843,1285.035,0.158,2.122,11.0,0.582,1.4,4.94
6784.116,0.155,1.419,0.341,0.506,10.937,2596.796,0.37,3.496,0.287,35.726,1275.954,0.29,1.515,8.0,0.858,1.6,4.746
5613.98,0.156,1.782,0.322,0.487,8.455,2556.613,0.321,3.515,0.274,32.768,1268.803,0.154,1.893,8.0,0.671,1.5,4.809
6222.425,0.103,1.201,0.367,0.477,9.933,2584.177,0.303,3.04,0.233,32.422,1332.721,0.399,1.381,9.0,0.915,1.65,4.489
6206.129,0.15,1.565,0.25,0.587,9.926,2551.675,0.404,2.203,0.256,35.618,1521.971,0.371,1.586,8.0,0.831,1.55,5.094
5174.992,0.128,1.041,0.212,0.503,9.314,2457.632,0.466,1.217,0.251,35.165,1375.756,0.652,0.768,10.0,1.238,1.75,4.686
6236.606,0.151,1.722,0.362,0.313,10.891,2627.561,0.318,1.134,0.299,33.081,1492.41,0.676,1.482,8.0,0.857,1.55,5.007
4375.811,0.127,1.03,0.305,0.377,11.592,2535.831,0.363,1.352,0.212,31.968,1228.283,0.614,-1.164,12.0,0.0,0.0,3.83
4544.021,0.16,1.682,0.287,0.451,10.067,2492.918,0.251,2.91,0.243,33.017,1237.919,0.217,1.269,10.0,0.957,1.75,4.484
4627.545,0.12,1.213,0.302,0.549,9.12,2559.443,0.346,1.108,0.228,33.02,1200.25,0.683,-2.094,12.0,0.0,0.0,3.571
4648.416,0.189,1.156,0.286,0.447,11.049,2595.682,0.38,1.35,0.243,32.191,1254.296,0.614,0.582,11.0,1.488,2.15,3.879
5971.801,0.151,1.623,0.294,0.497,9.109,2632.432,0.261,3.435,0.278,35.666,1336.079,0.189,1.637,8.0,0.797,1.6,4.838
4402.268,0.155,1.707,0.284,0.496,9.873,2669.732,0.367,2.084,0.279,32.24,1295.795,0.405,1.094,9.0,1.047,1.75,4.619
6196.083,0.171,1.681,0.31,0.507,11.536,2621.178,0.352,3.443,0.294,36.827,1448.568,0.176,1.867,10.0,0.72,1.5,5.09
5181.754,0.2,1.246,0.277,0.402,8.906,2572.156,0.201,3.113,0.263,35.606,1231.049,0.377,0.972,11.0,1.134,1.8,4.275
6137.032,0.142,1.737,0.358,0.429,8.115,2444.466,0.317,3.1,0.292,33.838,1508.413,0.188,1.792,9.0,0.745,1.5,5.471
6870.668,0.114,1.035,0.285,0.423,8.457,2429.868,0.407,1.382,0.299,32.194,1420.113,0.605,0.657,12.0,1.295,1.8,4.452
5057.537,0.195,2.19,0.231,0.493,10.114,2678.711,0.3,2.519,0.212,32.86,1254.404,0.34,1.39,9.0,0.886,1.7,4.418
5505.128,0.123,1.77,0.391,0.4,11.219,2514.718,0.358,3.15,0.243,34.675,1264.421,0.2,1.505,11.0,0.841,1.65,4.872
5487.438,0.187,1.042,0.372,0.429,9.871,2636.559,0.429,1.793,0.298,32.047,1249.131,0.488,0.749,11.0,1.262,1.85,3.919
5112.915,0.156,1.035,0.337,0.397,11.188,2379.626,0.369,1.162,0.246,34.934,1630.977,0.668,0.997,9.0,1.11,1.65,5.44
4517.194,0.144,2.027,0.349,0.576,11.08,2658.202,0.311,1.109,0.273,33.42,1215.518,0.683,0.819,8.0,1.238,1.85,4.294
5762.484,0.147,1.829,0.309,0.483,9.512,2674.588,0.295,3.444,0.255,34.254,1499.686,0.117,1.929,6.0,0.671,1.45,5.082
4747.018,0.159,1.672,0.38,0.512,8.416,2297.748,0.269,3.261,0.284,33.477,1274.091,0.182,1.8,11.0,0.707,1.55,4.744
4730.179,0.136,1.162,0.347,0.58,9.633,2175.26,0.294,1.297,0.233,35.797,1262.855,0.629,0.829,10.0,1.234,1.8,4.17
4831.007,0.149,1.925,0.312,0.397,10.194,2557.728,0.311,2.742,0.26,32.141,1308.897,0.217,1.545,9.0,0.805,1.65,4.575
4695.458,0.154,1.504,0.313,0.367,8.782,2658.16,0.263,1.665,0.25,34.562,1212.277,0.524,1.056,10.0,1.073,1.8,4.143
4488.871,0.15,1.889,0.361,0.523,8.3,2583.762,0.316,3.446,0.263,32.82,1294.927,0.226,1.632,7.0,0.777,1.55,4.88
5675.018,0.127,1.619,0.363,0.454,8.466,2518.239,0.339,2.932,0.222,34.032,1314.635,0.191,1.581,11.0,0.817,1.6,4.83
5787.494,0.143,1.934,0.351,0.402,10.142,2215.074,0.451,3.413,0.25,33.22,1533.597,0.503,2.124,5.0,0.603,1.5,5.309
5027.851,0.157,1.085,0.268,0.52,9.15,2365.01,0.213,1.212,0.222,32.338,1379.368,0.654,0.696,10.0,1.313,1.9,4.728
6336.934,0.17,1.493,0.205,0.519,10.466,2552.135,0.301,3.401,0.243,36.169,1495.698,0.414,1.628,7.0,0.829,1.55,5.277
4565.63,0.179,2.38,0.274,0.502,9.247,2673.001,0.286,3.469,0.248,35.461,1320.664,0.217,1.643,7.0,0.778,1.55,4.553
5552.433,0.13,1.258,0.239,0.519,8.261,2622.298,0.302,1.154,0.284,34.852,1276.47,0.67,-1.723,10.0,0.0,0.0,3.581
4225.274,0.153,1.5,0.271,0.408,11.541,2618.637,0.438,3.797,0.295,34.995,1249.394,0.46,0.84,11.0,1.191,1.8,4.098
4609.353,0.161,1.687,0.353,0.519,9.269,2641.877,0.214,3.054,0.218,31.985,1214.471,0.287,1.109,10.0,1.045,1.75,4.553
4602.999,0.157,1.943,0.256,0.535,9.132,2511.8,0.264,1.049,0.251,35.464,1231.361,0.7,0.168,8.0,1.846,2.25,3.866
4395.192,0.151,1.069,0.269,0.345,8.767,2677.772,0.265,2.9,0.257,31.745,1209.633,0.466,0.649,10.0,1.299,1.85,3.713
5695.325,0.188,1.422,0.252,0.417,9.722,2682.376,0.384,2.138,0.211,33.149,1279.686,0.389,1.02,12.0,1.093,1.75,4.485
5398.147,0.112,1.174,0.285,0.495,9.324,2555.753,0.259,1.349,0.222,32.588,1403.004,0.615,0.569,11.0,1.491,2.1,3.984
5719.637,0.167,1.793,0.396,0.432,9.315,2618.484,0.338,3.858,0.2,34.33,1417.215,0.2,1.688,12.0,0.773,1.55,5.033
5399.574,0.153,2.068,0.32,0.521,9.889,2062.916,0.322,2.085,0.256,34.218,1515.725,0.404,2.252,6.0,0.573,1.4,5.385
6265.395,0.146,2.012,0.392,0.447,9.248,2560.534,0.329,3.597,0.224,31.715,1458.226,0.12,1.926,9.0,0.659,1.45,5.203
5308.734,0.177,1.309,0.244,0.553,9.491,2626.633,0.232,1.099,0.233,35.333,1237.685,0.686,-2.172,11.0,0.0,0.0,3.504
6120.273,0.137,2.069,0.392,0.5,8.283,2467.267,0.342,3.272,0.244,34.215,1500.157,0.172,2.24,8.0,0.565,1.4,5.29
5205.071,0.144,2.11,0.376,0.48,10.038,2316.104,0.293,2.966,0.217,35.021,1426.159,0.153,2.278,8.0,0.555,1.4,5.359
5102.324,0.152,2.051,0.272,0.467,10.389,2607.399,0.3,2.768,0.223,33.762,1366.681,0.223,1.596,9.0,0.786,1.65,4.5
4557.879,0.186,1.29,0.236,0.489,10.489,2684.893,0.226,1.072,0.268,35.916,1293.745,0.694,-2.247,11.0,0.0,0.0,3.522
5638.434,0.137,1.766,0.332,0.529,10.138,2532.155,0.283,3.391,0.275,36.419,1542.227,0.117,1.931,9.0,0.689,1.5,5.184
4758.293,0.135,1.353,0.273,0.458,9.769,2459.266,0.233,1.988,0.281,32.426,1296.275,0.432,1.014,12.0,1.103,1.8,4.564
5369.543,0.147,1.962,0.34,0.475,9.955,2652.843,0.329,2.681,0.254,33.762,1223.435,0.234,1.047,7.0,1.073,1.75,4.324
5359.284,0.143,1.284,0.335,0.552,9.913,2466.724,0.205,1.128,0.22,33.22,1365.574,0.678,0.874,9.0,1.196,1.7,4.916
6128.503,0.169,1.598,0.334,0.497,9.924,2699.226,0.311,3.438,0.285,36.739,1460.723,0.201,1.636,8.0,0.795,1.55,4.935
6774.789,0.161,1.984,0.321,0.408,9.749,2324.311,0.322,3.067,0.206,35.552,1491.937,0.184,1.956,8.0,0.679,1.5,5.408
4717.738,0.155,2.363,0.384,0.498,8.877,2611.463,0.306,3.009,0.278,33.803,1388.647,0.187,1.719,9.0,0.741,1.55,4.838
6801.962,0.153,2.29,0.337,0.535,10.418,2497.152,0.284,3.434,0.216,36.715,1319.942,0.173,2.099,8.0,0.62,1.4,5.232
4543.999,0.155,1.754,0.324,0.525,11.89,2578.04,0.298,3.057,0.27,36.262,1203.795,0.217,1.242,10.0,0.973,1.75,4.281
4799.258,0.139,1.085,0.349,0.558,11.321,2686.029,0.475,1.306,0.267,34.474,1385.143,0.627,-1.711,11.0,0.0,0.0,3.916
5026.77,0.147,1.957,0.312,0.493,9.43,2582.764,0.35,3.289,0.271,33.601,1267.184,0.167,1.762,9.0,0.718,1.6,4.371
4978.859,0.148,1.776,0.329,0.352,11.778,2694.014,0.213,2.055,0.25,32.83,1225.404,0.413,1.237,10.0,0.957,1.7,4.155
4708.951,0.131,1.711,0.26,0.481,10.012,2411.987,0.292,1.722,0.288,33.591,1281.085,0.508,1.272,8.0,0.966,1.7,4.738
4788.53,0.104,1.306,0.263,0.471,9.913,2572.242,0.305,1.081,0.274,35.336,1629.69,0.691,0.486,9.0,1.577,2.1,4.448
6477.391,0.15,2.053,0.226,0.478,8.203,2678.661,0.294,2.197,0.291,34.929,1227.473,0.372,1.616,8.0,0.802,1.55,4.745
5231.77,0.158,1.774,0.382,0.42,8.569,2672.868,0.295,2.805,0.297,32.505,1201.088,0.199,1.323,11.0,0.926,1.7,4.249
4437.211,0.133,2.063,0.262,0.403,8.75,2517.797,0.332,3.805,0.297,32.641,1276.726,0.251,1.273,11.0,0.937,1.7,4.466
5252.2,0.152,1.461,0.356,0.407,9.409,2666.622,0.379,3.654,0.276,36.778,1376.639,0.269,1.246,10.0,0.983,1.7,4.602
4638.876,0.149,1.094,0.352,0.319,8.458,2392.818,0.369,1.422,0.216,32.735,1302.178,0.594,0.98,9.0,1.127,1.75,4.824
6329.943,0.139,1.691,0.305,0.491,9.564,2634.861,0.278,2.752,0.207,36.24,1226.345,0.214,1.447,10.0,0.886,1.6,4.723
6562.817,0.172,1.495,0.309,0.565,10.209,2699.2,0.323,3.531,0.219,33.892,1217.277,0.252,1.306,10.0,0.951,1.7,4.535
5779.841,0.152,1.946,0.396,0.496,9.514,2355.783,0.329,3.649,0.247,33.036,1372.361,0.131,2.248,7.0,0.557,1.35,5.091
5953.099,0.149,2.75,0.356,0.584,11.491,2610.185,0.314,3.28,0.257,35.31,1492.949,0.375,2.428,6.0,0.496,1.3,5.11
4484.571,0.149,2.01,0.261,0.458,8.535,2570.139,0.32,3.641,0.243,31.884,1274.547,0.254,1.785,8.0,0.698,1.55,4.517
5833.475,0.158,1.007,0.258,0.515,11.574,2557.871,0.481,1.341,0.28,31.904,1233.048,0.617,-1.669,11.0,0.0,0.0,3.811
6504.725,0.104,1.381,0.339,0.548,10.03,2396.403,0.429,3.458,0.257,31.92,1243.125,0.43,1.537,7.0,0.829,1.65,4.656
5860.9,0.129,1.045,0.346,0.542,8.899,2541.831,0.399,1.433,0.236,33.534,1425.447,0.591,0.59,11.0,1.38,1.95,4.356
5933.82,0.124,1.142,0.259,0.504,8.568,2633.077,0.252,1.111,0.231,34.235,1285.356,0.683,-2.375,11.0,0.0,0.0,3.655
6706.827,0.157,1.961,0.297,0.495,9.901,2283.749,0.248,3.891,0.247,33.05,1445.905,0.173,1.803,7.0,0.723,1.55,5.281
5047.89,0.135,1.838,0.348,0.52,9.506,2543.893,0.307,3.223,0.272,33.376,1315.723,0.13,1.759,9.0,0.725,1.55,4.595
4547.443,0.102,1.405,0.302,0.414,11.474,2534.608,0.402,2.894,0.232,35.685,1236.097,0.34,0.806,11.0,1.205,1.85,3.837
5011.143,0.181,2.044,0.37,0.4,8.352,2487.012,0.289,3.013,0.249,32.604,1341.567,0.207,1.746,9.0,0.727,1.55,4.832
5517.088,0.14,1.657,0.262,0.428,10.305,2524.075,0.365,2.809,0.223,31.935,1202.044,0.251,0.966,12.0,1.119,1.85,4.284
5370.633,0.125,1.131,0.22,0.497,11.268,2239.736,0.316,3.193,0.25,32.8,1205.294,0.434,1.193,9.0,1.034,1.8,4.688
4754.753,0.15,1.381,0.268,0.363,9.731,2528.107,0.2,2.934,0.214,31.736,1202.118,0.333,0.97,11.0,1.113,1.8,4.062
5684.965,0.135,1.816,0.309,0.437,11.367,2276.664,0.278,3.537,0.237,33.193,1200.216,0.2,1.571,10.0,0.82,1.65,4.957
6806.633,0.148,1.432,0.311,0.419,9.534,2685.888,0.303,1.747,0.241,32.263,1398.294,0.501,0.955,10.0,1.126,1.8,4.598
4684.811,0.108,1.306,0.356,0.47,8.799,2395.014,0.293,2.497,0.215,31.845,1335.72,0.347,1.28,9.0,0.961,1.7,4.866
4782.259,0.191,2.062,0.298,0.484,11.459,2418.363,0.391,3.582,0.246,35.369,1300.02,0.303,1.799,7.0,0.725,1.55,4.725
6421.78,0.13,1.903,0.395,0.41,8.249,2670.054,0.343,3.641,0.282,35.875,1387.847,0.18,1.642,12.0,0.787,1.55,4.905
6489.95,0.14,1.855,0.335,0.553,9.804,2680.285,0.254,3.6,0.241,36.358,1374.779,0.153,1.701,10.0,0.769,1.5,4.86
6685.107,0.146,1.486,0.285,0.535,11.236,2510.865,0.313,2.764,0.254,36.737,1228.075,0.257,1.528,9.0,0.863,1.6,4.847
5064.322,0.168,1.393,0.309,0.421,9.957,2521.196,0.212,3.005,0.211,32.166,1252.394,0.303,1.145,11.0,1.023,1.75,4.398
4482.594,0.15,1.245,0.275,0.469,8.953,2352.791,0.286,2.038,0.257,31.994,1220.702,0.418,1.275,9.0,0.968,1.75,4.568
5394.19,0.123,1.234,0.305,0.479,9.365,2384.017,0.466,1.114,0.249,34.619,1470.596,0.682,0.302,10.0,1.828,2.3,4.849
5275.15,0.143,1.421,0.342,0.537,9.845,2605.278,0.412,3.308,0.248,36.133,1260.644,0.373,1.502,8.0,0.868,1.6,4.834
5370.249,0.11,1.001,0.282,0.563,9.085,2150.796,0.317,1.735,0.279,33.338,1270.613,0.504,0.786,11.0,1.27,1.8,4.601
5693.803,0.147,1.557,0.338,0.501,10.923,2576.539,0.301,2.871,0.269,34.369,1244.932,0.222,1.626,8.0,0.795,1.6,4.64
6453.28,0.145,1.591,0.284,0.532,10.093,2633.845,0.36,3.558,0.25,31.768,1375.759,0.205,1.816,8.0,0.704,1.5,4.854
4841.418,0.145,1.562,0.352,0.42,9.984,2246.627,0.327,1.606,0.251,35.369,1206.951,0.541,1.381,7.0,0.925,1.7,4.527
5602.564,0.168,1.74,0.373,0.406,9.69,2187.454,0.316,3.581,0.249,36.302,1388.009,0.188,1.935,9.0,0.696,1.55,5.285
4744.762,0.119,2.029,0.256,0.477,11.725,2583.641,0.283,1.969,0.228,34.893,1287.283,0.437,1.284,9.0,0.949,1.7,4.427
4780.155,0.113,1.058,0.363,0.501,9.254,2087.807,0.429,1.158,0.209,34.7,1321.565,0.669,0.625,10.0,1.44,2.05,4.666
5735.73,0.15,1.399,0.2,0.481,9.486,2403.529,0.345,2.642,0.26,33.652,1302.482,0.429,1.452,9.0,0.884,1.6,4.781
4859.581,0.186,2.061,0.289,0.354,11.118,2605.503,0.345,3.052,0.276,32.674,1200.603,0.292,1.096,11.0,1.024,1.8,4.222
5121.708,0.117,1.049,0.256,0.505,11.739,2250.036,0.406,1.66,0.263,33.309,1284.589,0.526,0.543,11.0,1.378,1.85,4.542
6896.448,0.159,1.928,0.321,0.433,9.057,2439.953,0.278,3.471,0.261,31.903,1203.507,0.198,1.628,9.0,0.762,1.6,4.825
6523.171,0.148,1.784,0.395,0.512,8.712,2429.41,0.324,3.115,0.274,36.093,1544.158,0.129,2.224,10.0,0.59,1.4,5.572
5044.099,0.154,1.995,0.319,0.6,9.744,2478.795,0.278,2.956,0.291,32.981,1207.626,0.2,1.607,9.0,0.788,1.65,4.57
5541.593,0.103,1.022,0.207,0.593,9.442,2375.087,0.346,1.314,0.253,33.028,1265.503,0.625,-1.658,11.0,0.0,0.0,4.028
5528.633,0.108,1.005,0.32,0.515,11.329,2392.05,0.34,1.122,0.234,36.574,1370.831,0.679,0.344,10.0,1.796,2.3,4.6
6336.444,0.154,1.772,0.344,0.586,10.68,2393.775,0.331,3.59,0.241,36.087,1300.338,0.172,2.058,8.0,0.638,1.45,5.082
5796.268,0.135,1.665,0.351,0.587,10.053,2134.419,0.319,3.54,0.222,32.806,1234.118,0.177,2.111,7.0,0.614,1.45,5.17
4799.28,0.163,1.464,0.326,0.387,10.796,2614.882,0.407,2.287,0.262,33.971,1321.036,0.357,1.026,12.0,1.085,1.8,4.309
5953.316,0.157,1.745,0.3,0.487,9.523,2196.325,0.282,3.531,0.222,34.134,1395.602,0.143,2.105,8.0,0.635,1.45,5.408
5544.373,0.106,1.703,0.21,0.508,9.948,2606.936,0.369,3.568,0.215,33.607,1299.995,0.4,1.517,9.0,0.846,1.65,4.916
6983.24,0.145,1.936,0.346,0.508,8.701,2662.175,0.277,2.42,0.28,32.586,1215.973,0.309,1.776,7.0,0.707,1.55,4.784
4487.654,0.176,2.442,0.352,0.583,11.834,2632.676,0.316,2.481,0.223,32.145,1260.806,0.291,1.351,10.0,0.905,1.65,4.399
5375.815,0.129,1.144,0.367,0.515,8.62,2683.113,0.235,1.319,0.217,34.238,1343.404,0.623,0.303,11.0,1.768,2.15,4.089
6446.162,0.139,1.706,0.383,0.504,11.233,2630.334,0.316,2.747,0.225,35.342,1502.374,0.215,1.753,8.0,0.751,1.5,5.118
4780.75,0.152,2.263,0.4,0.501,11.712,2463.594,0.335,2.862,0.254,35.326,1458.955,0.182,1.998,8.0,0.633,1.45,4.907
5836.093,0.107,1.439,0.277,0.519,9.542,2345.457,0.378,3.419,0.216,32.333,1280.542,0.287,1.494,10.0,0.861,1.65,4.85
5234.722,0.148,2.031,0.304,0.505,8.581,2466.154,0.37,3.558,0.293,35.443,1525.718,0.233,2.024,7.0,0.651,1.45,5.476
4445.673,0.155,2.876,0.332,0.425,11.876,2586.019,0.298,3.565,0.25,32.317,1265.966,0.438,1.253,8.0,0.938,1.65,4.595
4954.637,0.163,1.789,0.332,0.511,11.454,2583.901,0.282,3.741,0.239,34.126,1566.88,0.146,1.856,10.0,0.704,1.45,5.031
4886.372,0.155,1.643,0.292,0.444,11.656,2554.144,0.333,3.112,0.284,35.175,1272.38,0.178,1.407,11.0,0.902,1.65,4.438
4516.454,0.151,2.007,0.369,0.468,9.795,2693.061,0.33,2.925,0.227,34.584,1382.013,0.221,1.549,10.0,0.819,1.6,4.599
5976.723,0.121,1.431,0.29,0.448,11.271,2613.443,0.27,3.635,0.263,36.81,1362.061,0.284,1.369,12.0,0.936,1.6,5.026
4472.948,0.16,1.858,0.381,0.391,10.722,2502.299,0.309,2.653,0.202,35.695,1270.853,0.242,1.519,10.0,0.824,1.7,4.461
4392.31,0.145,1.416,0.218,0.497,11.731,2292.867,0.278,1.347,0.258,32.697,1202.456,0.615,0.646,9.0,1.369,2.05,4.093
6938.568,0.125,1.862,0.352,0.483,8.103,2667.464,0.316,2.989,0.253,32.114,1490.099,0.196,1.936,8.0,0.659,1.4,5.054
4799.493,0.193,1.316,0.347,0.364,10.325,2661.416,0.229,2.616,0.212,35.323,1335.009,0.342,1.265,10.0,0.966,1.7,4.535
4575.142,0.137,2.757,0.348,0.481,9.572,2630.676,0.34,2.544,0.24,35.672,1212.828,0.379,1.528,9.0,0.822,1.65,4.444
5832.446,0.148,1.185,0.201,0.55,8.814,2391.526,0.334,3.698,0.203,34.054,1286.411,0.426,0.939,10.0,1.16,1.75,4.892
4965.234,0.145,1.42,0.381,0.372,11.52,2552.108,0.418,2.725,0.213,34.976,1276.705,0.393,0.958,11.0,1.132,1.8,4.344
4367.889,0.151,1.147,0.25,0.592,8.109,2326.39,0.468,1.425,0.254,33.945,1343.473,0.593,0.855,10.0,1.21,1.75,4.876
4913.03,0.172,1.931,0.246,0.51,11.483,2628.123,0.373,3.493,0.234,32.675,1389.639,0.297,1.574,9.0,0.798,1.6,4.774
6749.757,0.154,1.067,0.209,0.483,11.677,2674.31,0.274,1.353,0.228,33.082,1497.117,0.613,1.21,9.0,1.01,1.65,4.808
4929.457,0.149,1.515,0.348,0.425,10.253,2391.922,0.249,3.557,0.251,32.542,1436.195,0.243,1.784,7.0,0.734,1.55,5.068
5255.176,0.149,1.917,0.391,0.44,8.702,2596.177,0.276,3.551,0.265,36.423,1222.735,0.185,1.84,10.0,0.714,1.5,4.928
5130.767,0.13,2.05,0.39,0.502,8.142,2460.193,0.355,3.764,0.276,31.924,1337.565,0.186,1.709,10.0,0.744,1.55,4.991
4328.059,0.197,2.067,0.361,0.495,9.187,2675.352,0.359,1.019,0.221,35.362,1516.957,0.709,0.928,8.0,1.147,1.7,4.647


==> experimental_data/CARLA/SUN/carla_sun_nsga2_file_30.csv <==
max_rpm,dampRateFullT,dampRateZero_CE,dampRateZero_CD,gearSwitchTime,clutchStrength,mass,dragCoeff,tireFric,dampRate,radius,maxBrakeTorque,MaxPercentage,SaftyDegree,numbers,TIT,TET,Dece
5706.072,0.149,1.037,0.324,0.482,9.859,2682.509,0.285,1.069,0.243,33.787,1227.557,0.695,-1.664,7.0,0.0,0.0,3.336
5788.161,0.144,2.009,0.338,0.479,10.032,2578.552,0.299,3.584,0.245,32.332,1494.064,0.089,2.457,2.0,0.452,1.3,4.98
5791.506,0.149,1.949,0.347,0.49,9.868,2464.602,0.312,3.518,0.257,33.885,1494.519,0.045,3.721,2.0,0.275,0.85,6.837
5796.823,0.148,2.01,0.352,0.482,9.855,2456.108,0.304,3.516,0.259,34.84,1492.202,0.036,2.887,3.0,0.37,1.15,5.465
5790.593,0.149,1.014,0.351,0.482,9.859,2682.509,0.303,1.001,0.244,33.783,1494.108,0.714,1.023,4.0,1.108,1.7,4.598
4242.523,0.149,1.368,0.355,0.363,10.196,2683.612,0.257,3.368,0.26,33.885,1229.614,0.316,1.47,10.0,0.851,1.65,4.411
5826.686,0.147,1.042,0.347,0.48,9.987,2682.048,0.313,1.037,0.257,32.54,1232.934,0.704,-1.051,6.0,0.0,0.0,3.313
5790.489,0.149,1.007,0.351,0.482,9.859,2682.509,0.285,1.069,0.244,33.783,1229.413,0.695,0.201,5.0,1.845,2.2,3.513
5685.077,0.152,1.01,0.346,0.362,9.861,2641.113,0.253,1.533,0.264,32.664,1212.719,0.562,0.92,9.0,1.161,1.8,4.354
5680.077,0.149,2.044,0.349,0.441,10.235,2596.713,0.265,3.576,0.245,33.85,1421.29,0.118,2.202,7.0,0.57,1.35,5.126
5805.241,0.147,1.01,0.346,0.362,9.841,2695.285,0.268,1.7,0.247,32.23,1224.093,0.514,0.995,8.0,1.113,1.8,4.376
5793.456,0.152,1.727,0.347,0.442,10.397,2592.933,0.302,3.515,0.257,32.544,1312.503,0.136,2.106,6.0,0.593,1.4,4.887
5844.845,0.151,2.014,0.356,0.476,10.081,2596.842,0.303,3.516,0.244,33.849,1422.344,0.08,2.458,5.0,0.484,1.3,5.183
5788.161,0.149,2.009,0.338,0.479,9.858,2578.552,0.299,3.584,0.245,33.805,1494.064,0.073,3.533,2.0,0.3,0.9,6.575
5769.273,0.149,1.71,0.356,0.442,10.365,2608.895,0.286,3.515,0.263,32.058,1265.697,0.156,1.78,8.0,0.698,1.55,4.471
5791.994,0.153,1.974,0.346,0.48,9.863,2695.03,0.302,3.567,0.253,32.167,1209.85,0.193,1.704,3.0,0.72,1.55,4.334
5796.823,0.146,2.01,0.354,0.482,10.362,2455.224,0.304,3.516,0.259,34.84,1492.202,0.036,2.876,4.0,0.375,1.15,5.478
4307.829,0.149,1.368,0.355,0.363,9.864,2683.612,0.204,3.368,0.26,33.885,1229.614,0.32,1.477,9.0,0.844,1.7,4.363
5404.575,0.144,1.482,0.337,0.443,9.861,2682.153,0.29,3.467,0.249,32.296,1227.558,0.259,1.668,6.0,0.749,1.6,4.396
5813.078,0.147,1.099,0.357,0.333,9.87,2656.051,0.278,2.029,0.253,32.485,1216.632,0.451,1.17,6.0,1.014,1.75,4.228
5806.339,0.147,1.202,0.351,0.363,9.913,2696.108,0.286,3.438,0.255,34.8,1207.555,0.399,1.219,5.0,0.992,1.7,4.217
5805.886,0.147,1.05,0.346,0.323,9.863,2635.496,0.278,2.067,0.253,32.525,1215.812,0.475,1.143,6.0,1.034,1.75,4.015
5791.994,0.153,1.974,0.346,0.48,9.903,2694.341,0.266,3.599,0.253,32.178,1209.85,0.193,1.686,4.0,0.724,1.55,4.206
5789.384,0.15,1.02,0.337,0.48,9.863,2659.482,0.302,1.281,0.245,32.531,1236.919,0.634,0.698,5.0,1.317,1.85,4.117
5804.82,0.147,1.029,0.347,0.49,10.009,2651.089,0.303,1.206,0.244,32.776,1205.013,0.655,0.592,5.0,1.398,1.95,3.711
5792.803,0.152,1.715,0.347,0.442,10.397,2592.933,0.312,3.515,0.261,32.544,1312.858,0.142,1.989,7.0,0.609,1.5,4.566
5793.193,0.147,1.013,0.337,0.365,9.863,2695.285,0.304,1.695,0.247,32.525,1205.634,0.516,0.947,6.0,1.144,1.8,4.317
5804.735,0.15,1.009,0.337,0.48,9.863,2664.371,0.302,1.385,0.245,31.879,1214.893,0.604,0.874,5.0,1.201,1.8,4.203
5793.287,0.15,1.045,0.337,0.48,10.096,2659.04,0.267,1.141,0.256,32.526,1236.919,0.674,0.543,6.0,1.435,1.9,3.719
5792.817,0.149,1.296,0.353,0.371,9.869,2650.521,0.268,3.595,0.253,33.761,1209.81,0.352,1.452,6.0,0.873,1.6,4.426
5776.538,0.149,1.727,0.356,0.442,10.365,2608.895,0.286,3.515,0.257,32.053,1265.697,0.156,1.803,6.0,0.689,1.55,4.613
5792.783,0.155,1.014,0.323,0.48,9.932,2631.96,0.314,1.431,0.257,32.529,1229.872,0.591,0.724,6.0,1.297,1.9,4.104
5791.859,0.147,2.033,0.351,0.47,9.864,2537.12,0.304,3.512,0.244,33.785,1414.195,0.06,2.573,4.0,0.447,1.25,5.327
5791.513,0.151,2.029,0.351,0.508,9.864,2525.859,0.305,3.509,0.244,34.091,1413.392,0.058,2.707,3.0,0.413,1.2,5.242
6005.613,0.144,1.044,0.337,0.483,9.911,2659.176,0.303,1.102,0.246,32.484,1213.093,0.685,0.441,6.0,1.48,1.9,3.629
5818.233,0.147,1.048,0.347,0.48,10.139,2682.048,0.313,1.083,0.257,33.937,1232.98,0.691,0.332,5.0,1.688,2.1,3.545
5805.326,0.155,1.277,0.337,0.363,10.045,2695.674,0.305,3.48,0.253,33.872,1215.999,0.362,1.402,5.0,0.896,1.7,4.321
4307.829,0.149,1.358,0.355,0.363,10.138,2681.032,0.204,3.368,0.24,33.885,1229.614,0.321,1.431,9.0,0.872,1.7,4.385
5792.762,0.155,1.013,0.352,0.34,10.429,2634.555,0.302,1.474,0.253,32.529,1208.356,0.579,0.872,7.0,1.19,1.8,4.326
5789.196,0.152,2.015,0.346,0.48,9.862,2597.24,0.302,3.573,0.249,32.234,1369.446,0.092,2.256,3.0,0.511,1.4,4.617
5796.126,0.147,1.461,0.344,0.363,9.863,2672.671,0.303,3.583,0.254,32.529,1223.926,0.274,1.645,5.0,0.775,1.55,4.499
5796.126,0.149,1.466,0.344,0.356,9.863,2633.899,0.303,3.57,0.254,32.529,1205.643,0.288,1.609,5.0,0.797,1.65,4.687
5808.868,0.153,1.974,0.347,0.48,9.863,2696.772,0.304,3.539,0.253,32.167,1237.265,0.175,1.767,3.0,0.69,1.55,4.259
5796.909,0.146,2.01,0.354,0.482,10.367,2455.224,0.304,3.541,0.254,34.466,1492.202,0.037,2.806,3.0,0.394,1.15,5.484
5931.709,0.149,1.23,0.353,0.366,9.869,2648.573,0.257,3.364,0.25,33.862,1215.239,0.385,1.291,8.0,0.956,1.7,4.502
5804.633,0.152,2.015,0.346,0.48,9.862,2597.288,0.302,3.535,0.249,32.255,1372.595,0.091,2.306,3.0,0.49,1.35,4.786
5794.618,0.149,1.398,0.344,0.362,9.862,2641.04,0.253,3.479,0.264,32.101,1205.762,0.301,1.577,7.0,0.811,1.6,4.525
5792.252,0.149,1.393,0.344,0.364,9.869,2633.899,0.319,3.479,0.254,32.101,1205.643,0.303,1.508,5.0,0.841,1.65,4.502
5805.995,0.149,2.008,0.347,0.48,9.863,2660.023,0.303,1.467,0.245,32.496,1204.834,0.581,1.049,4.0,1.073,1.8,4.072
5788.054,0.154,1.974,0.346,0.48,9.863,2695.03,0.303,3.602,0.253,32.167,1224.212,0.184,1.73,3.0,0.71,1.55,4.222
5421.47,0.153,1.366,0.35,0.357,10.994,2688.706,0.29,3.567,0.257,32.776,1208.802,0.317,1.338,7.0,0.918,1.7,4.185
5657.83,0.152,2.086,0.338,0.489,9.663,2396.397,0.314,3.407,0.25,33.819,1459.264,0.047,2.988,5.0,0.344,1.1,5.603
5380.943,0.125,1.427,0.35,0.357,11.422,2661.55,0.314,2.533,0.245,32.596,1200.689,0.286,1.412,9.0,0.879,1.7,4.183
5813.938,0.152,2.021,0.35,0.489,9.899,2409.85,0.312,3.566,0.256,32.491,1421.56,0.085,3.206,2.0,0.323,1.0,6.408
5807.671,0.156,1.987,0.358,0.492,9.878,2408.122,0.31,3.543,0.25,33.79,1214.53,0.19,2.604,2.0,0.435,1.25,5.06
5730.419,0.152,2.03,0.345,0.42,11.048,2666.427,0.312,3.542,0.249,32.517,1202.251,0.198,1.459,6.0,0.847,1.65,4.346
5805.802,0.152,2.021,0.358,0.485,9.685,2378.356,0.31,3.541,0.25,32.78,1456.942,0.077,2.741,4.0,0.415,1.15,5.519
5654.989,0.151,2.022,0.35,0.485,9.897,2403.345,0.314,3.409,0.25,33.813,1453.351,0.048,2.812,3.0,0.393,1.15,5.531
5650.795,0.143,2.022,0.35,0.469,9.354,2501.605,0.302,3.402,0.256,33.925,1419.744,0.065,2.621,6.0,0.437,1.25,5.266
5650.795,0.143,2.086,0.35,0.469,9.463,2501.605,0.302,3.402,0.259,33.89,1581.247,0.062,2.811,8.0,0.4,1.15,5.643
5489.627,0.152,1.414,0.347,0.355,9.882,2643.441,0.314,3.488,0.257,32.493,1203.508,0.293,1.423,6.0,0.875,1.65,4.202
5807.385,0.143,2.028,0.358,0.488,9.915,2698.381,0.31,3.559,0.25,32.759,1208.326,0.194,1.927,3.0,0.617,1.5,4.24
5658.614,0.153,2.048,0.338,0.466,9.412,2603.095,0.312,3.844,0.265,32.424,1343.386,0.104,2.047,8.0,0.592,1.45,4.66
5489.627,0.152,1.984,0.35,0.489,9.882,2688.706,0.314,3.473,0.257,32.493,1203.508,0.198,1.71,4.0,0.717,1.55,4.318
5489.627,0.152,2.055,0.35,0.424,9.865,2688.706,0.314,3.443,0.257,32.493,1203.508,0.198,1.521,5.0,0.814,1.65,4.303
5430.181,0.152,2.038,0.351,0.466,9.431,2498.852,0.301,3.595,0.274,32.052,1347.743,0.102,2.062,7.0,0.592,1.45,4.838
5422.071,0.144,2.051,0.358,0.484,9.416,2685.463,0.312,3.474,0.256,32.23,1242.072,0.172,1.789,5.0,0.681,1.5,4.312
5639.035,0.144,2.052,0.35,0.424,8.965,2694.837,0.316,3.346,0.248,32.239,1272.83,0.152,1.649,7.0,0.754,1.6,4.389
5325.024,0.153,2.052,0.355,0.486,9.079,2442.584,0.312,3.554,0.249,32.325,1372.642,0.092,2.315,5.0,0.498,1.35,5.022
5601.436,0.153,2.069,0.355,0.465,9.429,2408.037,0.286,3.415,0.253,32.623,1362.912,0.091,2.465,5.0,0.473,1.3,5.38
5504.213,0.156,2.052,0.358,0.466,9.881,2396.68,0.312,3.762,0.256,32.034,1297.621,0.135,1.983,5.0,0.626,1.5,4.701
5630.608,0.144,2.039,0.362,0.466,11.158,2433.318,0.312,3.553,0.245,31.786,1323.405,0.118,2.066,6.0,0.59,1.45,4.751
5489.627,0.152,1.97,0.358,0.489,9.899,2411.842,0.312,3.566,0.256,32.043,1349.832,0.1,2.221,3.0,0.535,1.4,4.951
5487.315,0.152,1.984,0.35,0.485,9.733,2688.706,0.314,3.473,0.257,32.493,1224.583,0.184,1.741,5.0,0.702,1.55,4.317
5607.728,0.154,2.109,0.349,0.466,11.121,2396.451,0.289,3.613,0.247,32.452,1301.434,0.132,2.049,6.0,0.596,1.5,4.709
5637.926,0.151,2.039,0.351,0.5,9.92,2685.031,0.312,3.476,0.252,32.055,1274.852,0.15,2.121,4.0,0.546,1.4,4.41
5597.465,0.153,1.98,0.371,0.485,9.822,2456.03,0.29,3.424,0.244,32.443,1383.572,0.086,2.282,6.0,0.511,1.35,4.663
5531.44,0.144,1.38,0.345,0.36,11.016,2689.333,0.29,3.559,0.257,32.76,1212.545,0.31,1.348,7.0,0.909,1.7,4.192
5455.719,0.144,1.39,0.345,0.36,11.16,2690.249,0.315,3.559,0.253,32.619,1205.76,0.305,1.372,7.0,0.9,1.7,4.186
5607.636,0.154,2.162,0.347,0.466,11.091,2503.64,0.312,3.602,0.244,32.424,1332.341,0.112,1.817,7.0,0.694,1.5,4.707
5713.37,0.153,2.048,0.352,0.486,9.15,2395.442,0.322,3.443,0.25,32.519,1365.852,0.089,2.538,4.0,0.415,1.3,4.998
5619.932,0.144,2.039,0.362,0.466,9.457,2414.051,0.298,3.553,0.245,31.786,1376.034,0.105,2.177,5.0,0.55,1.4,5.037
5637.926,0.151,2.006,0.35,0.5,9.913,2685.031,0.312,3.477,0.244,32.23,1273.794,0.151,1.885,4.0,0.64,1.5,4.492
5462.248,0.155,1.405,0.356,0.35,10.714,2688.706,0.315,3.518,0.253,32.619,1206.188,0.3,1.394,7.0,0.889,1.7,4.337
5602.029,0.153,2.048,0.35,0.477,9.452,2395.442,0.312,3.473,0.247,32.567,1375.963,0.083,2.555,4.0,0.411,1.3,5.151
5601.918,0.153,2.021,0.349,0.42,9.412,2677.243,0.313,3.425,0.243,32.442,1223.722,0.184,1.573,6.0,0.788,1.6,4.432
5426.844,0.152,2.039,0.363,0.466,8.91,2398.027,0.312,3.544,0.252,32.052,1347.743,0.109,2.126,5.0,0.57,1.4,4.866
5638.652,0.153,2.005,0.34,0.484,9.109,2698.494,0.31,3.475,0.25,32.47,1273.703,0.151,1.839,5.0,0.662,1.5,4.371
5637.926,0.151,2.038,0.345,0.419,9.92,2685.031,0.315,3.425,0.251,32.061,1222.37,0.185,1.54,5.0,0.802,1.6,4.465
5637.926,0.153,2.006,0.35,0.5,9.909,2679.568,0.312,3.477,0.244,32.231,1299.611,0.134,2.149,4.0,0.54,1.4,4.582
5426.844,0.152,2.038,0.363,0.466,9.431,2410.54,0.312,3.593,0.274,32.052,1347.743,0.102,2.114,6.0,0.576,1.4,4.88
5750.923,0.144,2.052,0.35,0.424,9.07,2688.113,0.316,3.443,0.248,32.239,1272.83,0.152,1.707,6.0,0.723,1.55,4.409
5462.248,0.155,1.405,0.356,0.357,10.714,2688.706,0.315,3.518,0.253,32.619,1206.188,0.297,1.403,7.0,0.884,1.7,4.32
5655.515,0.152,1.986,0.35,0.465,9.569,2407.924,0.317,3.407,0.25,32.579,1478.39,0.082,2.541,5.0,0.456,1.3,5.406
5730.419,0.155,2.03,0.345,0.421,11.047,2666.427,0.312,3.542,0.249,32.517,1209.793,0.193,1.483,6.0,0.832,1.65,4.329
5596.365,0.153,2.03,0.345,0.421,11.047,2657.798,0.312,3.542,0.249,32.518,1211.373,0.192,1.503,6.0,0.825,1.65,4.473
5807.671,0.156,2.021,0.358,0.492,9.878,2408.122,0.31,3.543,0.25,33.79,1218.658,0.188,2.612,2.0,0.432,1.25,5.063
5807.385,0.152,2.021,0.358,0.485,9.905,2698.207,0.31,3.543,0.25,32.78,1213.522,0.191,1.957,3.0,0.601,1.5,4.243
5601.918,0.16,2.021,0.349,0.42,11.119,2657.479,0.313,3.422,0.249,32.432,1223.722,0.184,1.568,7.0,0.789,1.6,4.456
5503.77,0.152,2.054,0.35,0.466,9.882,2689.492,0.312,3.768,0.257,32.462,1296.792,0.135,1.956,6.0,0.617,1.45,4.423
5060.198,0.106,1.094,0.374,0.357,10.844,2624.575,0.316,2.571,0.255,33.178,1227.097,0.453,1.08,10.0,1.071,1.8,4.222
5456.241,0.145,1.989,0.342,0.522,10.03,2674.399,0.301,3.408,0.25,32.07,1200.004,0.2,1.714,4.0,0.711,1.55,4.326
5331.472,0.146,1.07,0.346,0.589,10.024,2655.115,0.308,1.002,0.254,31.908,1206.426,0.714,-4.242,7.0,0.0,0.0,2.795
5676.156,0.144,1.966,0.342,0.547,10.028,2625.205,0.288,3.473,0.252,32.585,1360.112,0.094,3.548,5.0,0.311,0.9,6.233
4211.398,0.143,1.052,0.277,0.581,10.234,2667.383,0.301,1.488,0.254,31.914,1201.071,0.575,0.485,9.0,1.407,1.9,3.458
4306.035,0.145,1.949,0.341,0.585,10.03,2655.346,0.301,3.462,0.257,31.706,1200.194,0.258,1.176,5.0,0.972,1.75,3.79
5789.19,0.144,1.969,0.363,0.547,10.03,2633.599,0.299,3.473,0.252,32.585,1356.075,0.096,3.124,4.0,0.342,0.95,6.682
5494.047,0.151,1.985,0.362,0.596,10.713,2655.709,0.308,1.307,0.263,31.849,1216.643,0.627,0.051,8.0,1.828,2.2,3.102
5091.829,0.152,1.966,0.356,0.521,10.001,2655.283,0.309,1.017,0.254,32.313,1316.027,0.709,0.273,5.0,1.689,2.1,3.303
4932.025,0.152,1.965,0.342,0.57,10.028,2626.645,0.317,1.124,0.229,31.712,1201.648,0.679,-1.493,7.0,0.0,0.0,3.333
5226.739,0.143,2.07,0.363,0.546,10.273,2619.505,0.301,3.435,0.254,32.564,1352.039,0.099,2.137,6.0,0.545,1.4,4.727
5456.241,0.153,1.983,0.346,0.57,10.03,2659.102,0.301,1.055,0.25,31.797,1218.317,0.699,-2.576,6.0,0.0,0.0,3.437
5053.262,0.144,1.07,0.355,0.589,10.704,2622.918,0.308,1.013,0.252,31.948,1206.8,0.711,-4.206,8.0,0.0,0.0,2.868
5028.42,0.143,1.072,0.342,0.361,10.028,2626.624,0.299,3.216,0.242,31.727,1207.779,0.464,1.148,8.0,1.025,1.75,4.238
5041.852,0.143,1.072,0.362,0.361,10.028,2617.328,0.299,3.199,0.246,31.727,1207.779,0.464,1.15,7.0,1.024,1.8,4.245
5674.79,0.144,1.114,0.33,0.584,10.032,2634.878,0.308,1.144,0.252,31.736,1226.125,0.673,-1.929,8.0,0.0,0.0,2.791
5041.29,0.143,1.05,0.362,0.36,10.028,2617.328,0.299,1.688,0.247,31.727,1207.779,0.518,0.92,7.0,1.155,1.85,4.278
4315.786,0.143,1.949,0.341,0.6,10.03,2655.346,0.301,3.391,0.257,31.705,1200.227,0.256,1.38,5.0,0.87,1.65,3.688
5676.156,0.144,1.969,0.363,0.547,10.03,2633.602,0.299,3.473,0.252,32.585,1356.075,0.096,2.385,5.0,0.447,1.3,4.64
5055.773,0.152,1.967,0.341,0.569,10.03,2625.24,0.287,1.09,0.254,31.712,1201.235,0.689,-2.568,6.0,0.0,0.0,3.768
5475.401,0.146,2.025,0.363,0.582,10.113,2657.447,0.317,1.227,0.254,31.733,1318.495,0.649,0.167,6.0,1.719,2.1,3.226
5041.29,0.143,1.05,0.342,0.36,10.028,2617.246,0.299,3.168,0.247,32.623,1207.779,0.475,1.148,7.0,1.029,1.75,4.247
5053.262,0.144,1.07,0.355,0.589,10.704,2623.091,0.317,1.6,0.252,31.948,1206.8,0.543,0.703,8.0,1.285,1.85,3.662
5513.66,0.153,1.087,0.356,0.584,9.982,2633.507,0.309,1.544,0.253,31.908,1207.022,0.559,0.726,7.0,1.27,1.85,3.631
4412.121,0.152,1.166,0.265,0.591,10.005,2621.994,0.293,1.038,0.252,31.952,1215.932,0.703,-3.777,8.0,0.0,0.0,2.847
4934.16,0.152,1.966,0.342,0.57,10.028,2625.248,0.288,1.114,0.254,31.712,1206.399,0.682,-1.611,6.0,0.0,0.0,3.162
5088.64,0.144,2.05,0.345,0.52,10.033,2623.909,0.317,1.373,0.252,32.609,1201.588,0.608,1.071,5.0,1.062,1.75,4.084
5462.584,0.143,2.029,0.361,0.522,10.104,2633.742,0.312,3.47,0.255,31.736,1282.01,0.145,1.937,4.0,0.621,1.45,4.432
4317.862,0.144,1.07,0.355,0.6,10.103,2620.272,0.317,1.013,0.255,32.052,1200.206,0.711,-4.003,7.0,0.0,0.0,3.103
5575.065,0.153,1.437,0.346,0.585,10.03,2666.492,0.3,1.055,0.25,31.801,1218.317,0.699,-3.034,7.0,0.0,0.0,3.565
5678.646,0.144,1.42,0.342,0.584,10.133,2648.265,0.299,1.05,0.254,32.066,1221.873,0.7,-3.357,7.0,0.0,0.0,3.442
5489.738,0.145,2.034,0.363,0.585,10.006,2633.56,0.317,1.463,0.254,31.733,1216.901,0.582,0.613,6.0,1.328,1.9,3.255
5224.795,0.153,1.45,0.343,0.584,10.01,2607.428,0.287,1.086,0.254,31.91,1316.355,0.69,-2.781,7.0,0.0,0.0,3.638
5021.219,0.143,1.967,0.348,0.562,10.03,2632.962,0.3,3.461,0.253,32.31,1253.621,0.164,1.549,5.0,0.797,1.65,4.362
4412.121,0.152,1.166,0.25,0.591,10.005,2621.937,0.293,1.053,0.252,31.729,1215.829,0.699,-3.481,8.0,0.0,0.0,2.69
5159.0,0.144,1.435,0.346,0.584,10.129,2635.589,0.299,1.082,0.255,31.805,1217.734,0.691,-2.944,7.0,0.0,0.0,3.4
5456.241,0.145,1.989,0.342,0.522,10.03,2674.399,0.301,3.408,0.25,32.07,1227.719,0.182,1.775,4.0,0.685,1.55,4.268
5226.681,0.143,2.07,0.363,0.557,9.551,2658.397,0.318,3.435,0.254,32.549,1351.31,0.114,1.664,6.0,0.744,1.6,4.406
5255.973,0.143,1.986,0.363,0.511,10.011,2620.19,0.301,3.461,0.251,31.91,1350.66,0.101,2.3,4.0,0.489,1.35,4.598
5454.456,0.145,1.986,0.363,0.511,10.006,2633.866,0.3,3.437,0.254,31.723,1340.711,0.106,2.045,4.0,0.584,1.4,4.7
5462.584,0.143,2.029,0.361,0.522,10.113,2633.742,0.312,3.461,0.255,31.736,1318.542,0.121,2.007,4.0,0.595,1.4,4.531
5222.589,0.145,1.983,0.356,0.436,10.01,2603.189,0.31,3.519,0.254,32.311,1316.355,0.128,1.865,5.0,0.663,1.55,4.492
5428.802,0.153,1.969,0.347,0.568,10.006,2633.512,0.308,3.485,0.249,32.073,1357.283,0.136,1.842,5.0,0.666,1.5,4.563
4974.008,0.143,1.967,0.348,0.563,10.03,2636.826,0.288,3.372,0.253,32.31,1253.621,0.164,1.521,6.0,0.815,1.65,4.382
5429.754,0.144,1.989,0.342,0.522,10.03,2674.399,0.301,3.472,0.252,32.056,1235.561,0.176,1.804,4.0,0.671,1.5,4.303
5442.004,0.143,1.945,0.341,0.522,10.03,2674.399,0.301,1.419,0.25,32.07,1200.004,0.595,1.165,5.0,1.0,1.7,4.033
4331.014,0.143,1.949,0.341,0.6,10.065,2655.52,0.301,1.4,0.252,32.955,1200.194,0.6,0.193,6.0,1.666,2.05,3.611
4914.749,0.143,1.985,0.353,0.556,10.82,2658.516,0.316,3.435,0.252,32.545,1230.795,0.179,1.437,6.0,0.855,1.65,4.246
4338.984,0.152,1.143,0.358,0.581,10.006,2658.094,0.293,1.038,0.252,31.728,1215.932,0.703,-3.407,7.0,0.0,0.0,3.024
5494.047,0.151,1.985,0.362,0.596,10.713,2655.709,0.308,1.405,0.248,31.849,1216.643,0.599,0.535,7.0,1.408,2.0,3.563
5806.611,0.156,2.063,0.354,0.51,9.862,2607.166,0.294,3.578,0.254,31.704,1228.763,0.181,1.576,3.0,0.777,1.65,4.173
5792.053,0.138,1.006,0.352,0.6,9.873,2699.976,0.293,1.03,0.251,32.119,1211.549,0.706,-4.368,7.0,0.0,0.0,2.719
5807.526,0.156,1.006,0.352,0.6,9.864,2699.976,0.293,1.03,0.251,32.119,1211.549,0.706,-4.069,6.0,0.0,0.0,2.732
5828.14,0.138,1.005,0.352,0.6,11.426,2699.008,0.293,1.074,0.251,32.119,1211.549,0.693,-3.969,9.0,0.0,0.0,2.755
5789.753,0.158,1.987,0.353,0.511,9.864,2561.447,0.32,3.556,0.249,34.257,1598.772,0.067,3.662,4.0,0.281,0.85,6.675
5806.405,0.156,1.139,0.348,0.308,9.864,2698.604,0.244,3.582,0.256,31.868,1252.195,0.43,1.293,6.0,0.96,1.7,4.162
5688.099,0.145,1.981,0.353,0.561,11.307,2624.449,0.293,3.488,0.2,32.028,1209.004,0.2,0.995,7.0,1.08,1.8,4.011
5593.414,0.157,2.113,0.347,0.59,10.148,2618.959,0.291,1.266,0.252,31.701,1330.128,0.638,0.079,7.0,1.797,2.1,3.562
5805.89,0.157,1.007,0.348,0.6,9.864,2698.457,0.293,1.173,0.202,31.706,1211.549,0.665,-2.353,7.0,0.0,0.0,3.62
5789.753,0.144,1.999,0.357,0.509,10.15,2569.593,0.303,3.528,0.249,34.257,1615.918,0.077,2.871,3.0,0.377,1.15,5.486
5789.784,0.143,2.018,0.348,0.594,9.864,2635.292,0.295,1.056,0.255,31.862,1218.359,0.698,-2.638,5.0,0.0,0.0,3.622
5789.753,0.158,1.999,0.353,0.509,9.712,2571.395,0.302,3.556,0.249,34.257,1605.137,0.07,2.651,5.0,0.435,1.2,5.443
5806.611,0.156,2.063,0.364,0.51,9.862,2607.166,0.294,1.084,0.254,31.841,1228.754,0.69,0.871,4.0,1.181,1.85,4.12
5953.058,0.157,1.988,0.352,0.561,8.373,2699.0,0.288,3.215,0.257,31.778,1253.521,0.164,1.559,7.0,0.792,1.6,4.258
5953.404,0.153,2.049,0.352,0.562,8.373,2698.956,0.254,2.927,0.253,32.119,1253.521,0.164,1.468,8.0,0.838,1.6,4.242
5830.027,0.149,2.068,0.342,0.449,9.933,2610.77,0.29,3.468,0.267,31.7,1335.639,0.11,1.715,6.0,0.727,1.55,4.602
5824.594,0.138,1.005,0.352,0.6,11.426,2699.513,0.293,1.074,0.251,32.125,1211.549,0.693,-3.965,8.0,0.0,0.0,2.755
5806.739,0.157,1.012,0.353,0.519,9.912,2699.976,0.293,3.579,0.25,31.702,1209.2,0.494,1.575,4.0,0.808,1.6,4.443
5789.753,0.158,1.987,0.353,0.511,9.864,2571.395,0.293,3.556,0.249,34.257,1598.755,0.07,3.607,4.0,0.298,0.9,6.612
5807.581,0.156,1.002,0.353,0.6,9.864,2697.746,0.286,1.146,0.25,32.119,1211.55,0.673,-2.764,6.0,0.0,0.0,3.644
5807.581,0.156,1.012,0.353,0.6,9.864,2699.976,0.293,1.136,0.25,32.119,1211.549,0.675,-3.27,6.0,0.0,0.0,3.162
5805.873,0.147,1.164,0.348,0.598,9.906,2698.444,0.307,1.136,0.203,31.708,1212.415,0.675,-3.407,7.0,0.0,0.0,2.956
5824.101,0.157,1.012,0.353,0.6,9.864,2699.976,0.293,1.135,0.25,31.705,1209.2,0.676,-3.887,6.0,0.0,0.0,2.829
5806.405,0.155,1.139,0.348,0.596,9.864,2696.753,0.244,1.632,0.256,31.868,1224.609,0.534,0.788,7.0,1.253,1.85,4.291
5808.556,0.156,2.115,0.353,0.588,9.864,2693.833,0.293,1.412,0.253,31.791,1332.719,0.597,0.281,6.0,1.636,2.05,3.688
5786.017,0.157,1.99,0.353,0.508,10.15,2601.125,0.283,3.555,0.25,32.08,1364.476,0.096,2.293,3.0,0.494,1.35,4.793
5809.441,0.144,2.126,0.344,0.594,8.368,2697.381,0.282,1.608,0.251,31.86,1229.908,0.541,0.446,7.0,1.431,1.95,3.701
5813.004,0.157,2.067,0.354,0.591,9.862,2607.18,0.304,1.534,0.255,31.7,1228.668,0.562,0.613,5.0,1.333,1.9,3.318
5805.853,0.156,2.097,0.352,0.599,9.864,2693.833,0.302,1.481,0.253,31.791,1327.03,0.577,0.572,6.0,1.387,2.05,3.72
5806.618,0.155,2.064,0.354,0.522,9.907,2698.444,0.291,3.575,0.254,31.702,1294.398,0.137,1.937,3.0,0.619,1.45,4.501
5810.365,0.149,2.068,0.342,0.449,9.933,2607.146,0.305,3.487,0.267,31.7,1340.956,0.107,2.093,5.0,0.568,1.45,4.803
5790.447,0.157,2.121,0.364,0.593,8.205,2698.928,0.254,3.229,0.251,31.715,1218.802,0.187,1.152,8.0,0.99,1.75,3.92
5956.869,0.143,2.117,0.352,0.594,10.02,2547.123,0.295,1.286,0.255,31.866,1218.359,0.633,0.237,7.0,1.703,2.15,3.183
5812.71,0.157,2.063,0.335,0.59,9.865,2606.671,0.304,1.698,0.246,31.7,1231.093,0.515,1.345,5.0,0.909,1.65,4.477
5786.017,0.157,1.993,0.348,0.507,9.865,2699.983,0.281,3.553,0.25,32.08,1359.079,0.123,2.249,3.0,0.507,1.35,4.565
5791.484,0.149,2.064,0.347,0.578,9.821,2607.065,0.31,3.458,0.255,31.703,1285.446,0.156,1.722,5.0,0.715,1.55,4.42
5779.168,0.144,2.171,0.357,0.51,10.149,2569.593,0.303,3.472,0.249,34.335,1618.874,0.085,2.676,4.0,0.425,1.2,5.473
5824.494,0.157,2.113,0.347,0.59,10.133,2618.959,0.295,1.325,0.253,31.721,1330.128,0.621,0.266,6.0,1.651,2.1,3.63
5806.611,0.156,2.063,0.354,0.51,9.861,2607.166,0.294,1.461,0.254,31.716,1228.591,0.583,1.271,4.0,0.942,1.7,4.193
5806.803,0.152,2.063,0.353,0.582,9.874,2604.691,0.29,1.094,0.254,31.791,1212.735,0.687,-2.495,5.0,0.0,0.0,3.597
5828.167,0.157,1.002,0.353,0.59,9.865,2606.671,0.304,1.739,0.251,31.705,1211.583,0.503,0.976,7.0,1.146,1.8,4.195
5636.265,0.157,1.99,0.353,0.508,10.4,2600.032,0.282,3.555,0.25,32.08,1364.476,0.096,2.186,5.0,0.526,1.4,4.658
5806.36,0.144,2.028,0.348,0.513,10.129,2698.198,0.304,3.582,0.256,31.868,1245.583,0.17,1.801,3.0,0.673,1.5,4.287
5827.788,0.138,1.006,0.353,0.6,9.865,2699.976,0.293,1.757,0.251,32.119,1211.549,0.498,0.629,8.0,1.328,1.9,3.432
5686.283,0.145,1.981,0.353,0.507,11.501,2624.449,0.294,3.488,0.201,32.028,1209.004,0.196,1.429,6.0,0.857,1.7,4.156
5805.777,0.147,2.064,0.348,0.522,9.907,2698.444,0.289,3.635,0.251,31.702,1294.727,0.137,1.742,4.0,0.699,1.5,4.299
5789.753,0.158,1.999,0.353,0.509,10.148,2580.51,0.302,3.556,0.249,34.257,1604.829,0.073,2.765,4.0,0.407,1.15,5.475
5813.56,0.156,2.057,0.352,0.579,9.852,2609.5,0.294,1.121,0.249,31.718,1216.473,0.68,-2.445,5.0,0.0,0.0,3.504
5812.846,0.156,2.115,0.335,0.588,9.91,2587.843,0.304,1.703,0.253,31.791,1332.719,0.513,1.221,6.0,0.962,1.7,4.002
5824.494,0.157,2.063,0.355,0.59,10.133,2606.401,0.295,1.325,0.253,31.721,1326.132,0.621,0.4,5.0,1.535,2.05,3.576
6647.774,0.116,1.221,0.342,0.352,11.639,2693.636,0.302,3.307,0.25,32.369,1247.5,0.389,1.219,9.0,0.984,1.75,4.144
5824.204,0.156,2.033,0.342,0.477,9.971,2411.047,0.303,3.487,0.249,31.947,1359.695,0.1,2.59,2.0,0.392,1.3,5.157
6259.601,0.157,1.938,0.342,0.483,9.97,2412.624,0.302,3.398,0.259,32.128,1356.978,0.095,3.295,4.0,0.332,0.95,6.636
4601.757,0.12,1.092,0.327,0.596,9.934,2692.817,0.304,1.018,0.249,32.161,1211.159,0.709,-3.969,9.0,0.0,0.0,2.759
4601.757,0.152,1.005,0.357,0.597,9.933,2690.987,0.304,1.018,0.249,32.161,1211.158,0.709,-3.96,7.0,0.0,0.0,2.768
5790.886,0.12,1.092,0.342,0.596,9.934,2692.817,0.304,1.028,0.249,31.947,1219.472,0.706,-1.459,7.0,0.0,0.0,4.333
4660.931,0.146,1.01,0.324,0.562,9.968,2699.255,0.318,1.145,0.252,32.116,1206.021,0.673,-1.018,8.0,1.735,2.05,3.591
4312.794,0.154,2.032,0.331,0.572,9.967,2415.945,0.314,1.064,0.25,32.124,1247.751,0.696,0.113,6.0,1.806,2.15,3.729
6647.774,0.153,1.242,0.342,0.369,11.608,2675.08,0.302,3.449,0.245,32.13,1213.495,0.379,1.421,7.0,0.879,1.65,4.385
4617.292,0.154,1.938,0.342,0.488,9.967,2414.509,0.304,3.449,0.251,32.122,1222.042,0.204,2.031,3.0,0.592,1.45,4.57
6225.587,0.154,1.938,0.343,0.488,9.929,2405.175,0.304,3.465,0.25,32.124,1352.192,0.099,3.054,3.0,0.384,1.05,6.624
5818.628,0.128,2.032,0.345,0.58,10.681,2644.334,0.304,3.4,0.249,32.15,1222.357,0.185,1.457,6.0,0.848,1.65,4.274
6248.955,0.119,1.017,0.328,0.314,10.014,2675.59,0.314,1.553,0.255,32.203,1206.107,0.556,0.596,9.0,1.373,1.9,3.894
5850.342,0.126,2.035,0.335,0.574,10.694,2643.946,0.304,3.311,0.249,32.338,1287.33,0.16,1.557,8.0,0.797,1.6,4.443
4630.87,0.154,1.933,0.342,0.492,9.967,2412.351,0.304,1.064,0.251,32.122,1217.027,0.696,0.847,4.0,1.181,1.85,4.12
4475.951,0.154,2.032,0.34,0.579,9.967,2415.945,0.314,1.064,0.251,32.122,1215.212,0.696,0.168,5.0,1.764,2.15,3.785
5859.094,0.159,2.055,0.342,0.444,10.849,2629.046,0.31,3.459,0.251,31.944,1258.954,0.161,1.549,7.0,0.794,1.6,4.436
5821.017,0.154,2.039,0.342,0.492,9.967,2412.351,0.303,1.064,0.251,32.215,1217.027,0.696,1.645,3.0,0.749,1.65,4.079
6258.2,0.164,1.933,0.342,0.488,10.091,2672.45,0.303,3.4,0.25,32.122,1333.854,0.112,2.262,5.0,0.526,1.3,4.758
4517.322,0.154,1.013,0.327,0.596,9.974,2692.817,0.289,1.807,0.251,32.161,1211.159,0.494,0.871,8.0,1.206,1.85,4.071
6647.774,0.153,1.085,0.342,0.369,11.676,2675.08,0.302,3.529,0.245,32.13,1213.495,0.458,1.294,7.0,0.944,1.7,4.291
6647.224,0.116,1.193,0.342,0.301,10.879,2673.818,0.304,3.466,0.252,32.362,1214.517,0.403,1.254,8.0,0.978,1.7,4.35
6646.317,0.154,1.001,0.342,0.307,10.007,2641.889,0.288,1.395,0.247,32.333,1217.859,0.601,0.76,7.0,1.258,1.8,4.324
4473.78,0.153,2.212,0.363,0.592,9.875,2667.007,0.304,1.109,0.245,32.13,1215.212,0.683,0.322,7.0,1.553,2.0,3.947
6240.048,0.153,1.944,0.342,0.487,9.929,2694.782,0.283,3.499,0.25,32.124,1286.013,0.143,2.185,4.0,0.549,1.3,4.941
5012.203,0.152,2.033,0.342,0.485,9.97,2632.847,0.304,1.304,0.251,32.308,1341.375,0.627,1.411,5.0,0.874,1.6,4.324
6209.212,0.147,1.934,0.343,0.561,9.968,2699.18,0.305,1.161,0.252,32.124,1238.102,0.668,0.668,6.0,1.308,1.9,3.395
5040.732,0.154,1.938,0.342,0.483,9.97,2694.395,0.288,3.464,0.251,32.05,1237.252,0.175,1.832,4.0,0.658,1.5,4.276
4516.699,0.153,2.212,0.344,0.579,9.875,2670.24,0.302,1.112,0.245,32.13,1215.212,0.682,0.539,7.0,1.356,1.9,4.566
5824.204,0.153,2.102,0.342,0.477,9.971,2411.047,0.303,3.521,0.249,31.947,1359.695,0.1,2.363,3.0,0.477,1.35,5.02
6646.317,0.154,1.0,0.328,0.3,9.955,2641.889,0.304,1.395,0.248,32.337,1217.859,0.601,0.742,8.0,1.275,1.85,3.884
4469.976,0.153,1.027,0.342,0.495,9.033,2641.904,0.316,1.219,0.252,32.333,1212.606,0.652,0.567,7.0,1.399,1.9,3.611
5000.925,0.153,2.033,0.34,0.56,9.97,2632.847,0.304,3.461,0.251,32.303,1339.589,0.138,1.722,5.0,0.715,1.55,4.411
6239.992,0.154,1.945,0.342,0.487,9.929,2629.83,0.304,1.272,0.25,32.124,1209.358,0.637,1.112,5.0,1.04,1.75,4.098
5040.732,0.154,1.933,0.342,0.485,9.97,2672.487,0.304,3.464,0.25,32.342,1209.031,0.194,1.761,4.0,0.693,1.55,4.199
5818.518,0.151,1.032,0.345,0.301,10.351,2636.538,0.304,3.563,0.244,32.154,1207.25,0.484,1.033,6.0,1.096,1.75,4.058
5102.825,0.154,1.963,0.342,0.485,9.97,2689.865,0.31,3.464,0.25,32.342,1247.341,0.168,2.085,4.0,0.555,1.4,4.333
6248.955,0.121,1.209,0.342,0.314,10.014,2674.367,0.314,3.513,0.255,31.934,1214.641,0.395,1.369,7.0,0.925,1.7,4.285
4458.047,0.118,1.092,0.327,0.302,9.934,2690.636,0.304,1.825,0.249,32.301,1211.159,0.479,0.962,9.0,1.126,1.85,4.074
6262.155,0.155,2.076,0.342,0.562,9.968,2640.118,0.289,3.394,0.25,31.948,1336.629,0.124,2.056,5.0,0.59,1.4,5.027
4489.446,0.154,1.061,0.342,0.32,10.351,2672.373,0.302,3.563,0.244,32.154,1206.606,0.47,1.194,7.0,0.993,1.75,3.954
6233.774,0.157,1.938,0.342,0.483,9.97,2696.469,0.302,3.523,0.259,32.128,1356.978,0.122,2.252,5.0,0.531,1.3,4.765
4630.87,0.154,1.933,0.342,0.492,9.967,2412.351,0.304,1.247,0.251,32.122,1217.027,0.644,1.747,4.0,0.708,1.55,4.317
6262.155,0.154,2.076,0.342,0.484,10.032,2400.041,0.289,3.396,0.25,31.948,1336.629,0.109,2.336,3.0,0.524,1.3,5.266
4516.738,0.154,1.016,0.342,0.304,10.006,2699.075,0.289,1.8,0.251,32.261,1210.915,0.492,0.948,7.0,1.138,1.8,4.119
5036.532,0.153,1.938,0.342,0.579,9.97,2632.799,0.303,3.461,0.251,32.342,1236.694,0.176,1.63,5.0,0.76,1.6,4.384
6906.81,0.153,1.0,0.342,0.305,10.478,2632.837,0.304,1.296,0.247,32.336,1217.489,0.63,0.72,8.0,1.292,1.85,4.129
6259.601,0.157,1.938,0.363,0.483,9.969,2673.273,0.304,3.398,0.244,32.043,1354.438,0.112,2.293,4.0,0.515,1.3,4.961
6692.674,0.153,1.064,0.342,0.369,11.676,2660.422,0.302,3.529,0.251,32.122,1213.495,0.468,1.243,7.0,0.973,1.7,4.436
5836.527,0.146,1.012,0.349,0.482,11.83,2672.724,0.268,1.047,0.252,32.031,1208.552,0.701,-1.373,8.0,0.0,0.0,3.113
5802.237,0.146,2.046,0.347,0.51,9.981,2409.242,0.302,3.553,0.246,35.051,1458.756,0.027,2.917,2.0,0.361,1.15,5.555
5242.277,0.142,1.865,0.385,0.41,11.706,2675.455,0.27,3.159,0.254,31.7,1215.148,0.19,1.371,11.0,0.883,1.65,4.273
5778.452,0.151,1.009,0.353,0.482,10.037,2686.562,0.278,1.047,0.252,32.306,1206.287,0.701,0.183,5.0,1.816,2.15,3.428
5802.863,0.145,2.021,0.35,0.51,9.981,2409.123,0.282,3.553,0.252,34.721,1206.72,0.196,2.647,2.0,0.421,1.25,5.064
5791.543,0.145,1.216,0.349,0.401,10.044,2680.135,0.278,3.612,0.254,31.967,1200.408,0.392,1.239,5.0,0.971,1.75,4.108
5811.438,0.146,1.977,0.347,0.52,9.876,2687.857,0.281,3.471,0.252,32.1,1202.029,0.199,1.677,3.0,0.733,1.55,4.341
4411.385,0.148,1.004,0.314,0.49,11.83,2674.733,0.312,1.661,0.252,32.046,1201.138,0.525,1.147,8.0,1.036,1.75,4.078
4411.389,0.151,1.029,0.311,0.487,11.795,2677.912,0.386,1.224,0.254,32.626,1205.812,0.65,0.461,9.0,1.469,1.9,3.605
5776.293,0.146,1.954,0.385,0.503,10.04,2545.714,0.278,3.382,0.255,32.186,1406.187,0.1,2.367,5.0,0.475,1.35,4.855
5802.598,0.146,1.857,0.33,0.526,9.981,2409.508,0.294,3.373,0.254,34.832,1400.692,0.072,2.735,6.0,0.411,1.25,5.272
5814.654,0.142,1.833,0.331,0.481,9.276,2537.52,0.278,3.452,0.252,34.99,1438.631,0.084,2.683,7.0,0.424,1.2,5.286
5773.481,0.144,1.972,0.348,0.504,9.872,2687.857,0.286,1.101,0.252,32.1,1202.029,0.685,0.837,4.0,1.205,1.8,4.053
5237.37,0.142,1.864,0.386,0.413,11.706,2675.591,0.29,3.109,0.288,31.712,1201.599,0.199,1.33,11.0,0.906,1.7,4.208
5760.016,0.142,1.833,0.331,0.481,9.278,2537.469,0.278,3.381,0.252,34.851,1362.76,0.091,2.633,9.0,0.428,1.25,5.169
5242.277,0.145,1.865,0.385,0.411,11.784,2675.455,0.27,3.159,0.254,31.7,1215.148,0.19,1.43,10.0,0.854,1.65,4.271
5768.921,0.146,1.045,0.33,0.489,10.133,2690.242,0.278,1.075,0.252,32.301,1207.145,0.693,0.256,7.0,1.733,2.1,3.504
5791.474,0.145,1.862,0.33,0.509,9.981,2409.121,0.278,3.525,0.245,34.764,1384.542,0.077,2.717,4.0,0.409,1.2,5.323
4411.385,0.158,1.004,0.316,0.49,11.83,2677.635,0.246,1.277,0.252,32.046,1201.137,0.635,0.497,10.0,1.45,1.9,3.488
5779.254,0.146,1.046,0.33,0.482,10.133,2690.2,0.278,1.075,0.252,32.301,1207.145,0.693,0.266,6.0,1.76,2.15,3.463
5791.343,0.146,2.028,0.347,0.51,10.044,2436.082,0.302,3.553,0.254,35.066,1458.756,0.027,2.909,3.0,0.364,1.15,5.432
5760.016,0.152,1.833,0.331,0.481,9.278,2537.471,0.278,3.381,0.252,34.851,1362.76,0.091,2.647,8.0,0.424,1.25,5.174
5792.369,0.147,1.941,0.348,0.505,9.963,2682.359,0.302,3.494,0.257,32.282,1305.607,0.13,1.958,3.0,0.611,1.45,4.375
5811.703,0.144,1.972,0.397,0.415,10.156,2685.152,0.29,3.509,0.244,32.266,1240.835,0.173,1.55,5.0,0.799,1.6,4.338
5774.203,0.147,2.003,0.337,0.505,9.912,2677.294,0.303,3.441,0.252,32.177,1331.356,0.114,2.229,3.0,0.51,1.35,4.485
4411.092,0.157,1.004,0.378,0.49,11.547,2675.542,0.264,1.335,0.252,32.156,1205.959,0.619,0.604,9.0,1.378,1.95,3.628
5794.487,0.146,1.973,0.34,0.505,9.983,2683.133,0.278,3.375,0.246,32.11,1269.226,0.154,1.831,4.0,0.665,1.5,4.375
5802.027,0.147,1.86,0.337,0.505,9.911,2677.294,0.309,3.495,0.254,32.177,1338.839,0.114,2.084,4.0,0.569,1.4,4.656
5805.465,0.145,1.947,0.347,0.49,10.105,2678.304,0.278,1.584,0.252,32.038,1202.31,0.547,1.158,4.0,1.007,1.7,4.168
4539.046,0.144,1.133,0.373,0.509,10.146,2676.446,0.278,1.424,0.251,32.29,1204.673,0.593,0.749,7.0,1.274,1.9,3.839
4539.046,0.144,1.145,0.347,0.521,10.139,2676.644,0.278,1.424,0.251,32.29,1204.673,0.593,0.961,6.0,1.143,1.8,4.148
5802.237,0.146,2.046,0.347,0.5,9.981,2408.464,0.302,3.553,0.246,35.051,1413.451,0.058,2.871,2.0,0.37,1.15,5.391
5577.724,0.145,1.083,0.386,0.493,10.042,2683.148,0.281,1.619,0.251,32.203,1208.861,0.537,0.913,7.0,1.175,1.8,4.182
4411.385,0.147,1.004,0.348,0.49,9.782,2674.733,0.312,1.514,0.252,32.046,1200.629,0.567,0.825,7.0,1.231,1.85,4.18
5773.996,0.15,1.032,0.348,0.524,9.872,2687.857,0.281,1.179,0.252,32.1,1202.029,0.663,0.496,6.0,1.457,1.9,3.509
5811.438,0.154,1.022,0.347,0.52,9.876,2687.857,0.281,1.101,0.252,32.1,1202.029,0.685,0.288,5.0,1.713,2.1,3.477
5825.056,0.155,2.028,0.386,0.505,10.404,2679.779,0.266,3.393,0.255,32.28,1284.985,0.143,1.911,6.0,0.629,1.45,4.489
5811.703,0.144,1.972,0.397,0.411,10.002,2684.26,0.267,3.484,0.244,32.105,1239.159,0.178,1.477,6.0,0.834,1.6,4.45
5825.056,0.155,1.861,0.386,0.505,10.448,2679.779,0.278,3.386,0.255,32.186,1279.869,0.147,1.768,6.0,0.695,1.5,4.419
5802.237,0.146,2.021,0.347,0.51,9.981,2422.795,0.309,3.553,0.246,35.172,1449.443,0.034,2.807,3.0,0.389,1.15,5.376
5774.203,0.147,2.086,0.337,0.49,9.912,2541.067,0.308,3.441,0.252,32.181,1331.356,0.112,2.307,4.0,0.486,1.35,4.761
5773.996,0.15,2.001,0.348,0.52,9.868,2692.941,0.278,1.368,0.255,32.184,1203.563,0.609,1.111,4.0,1.039,1.75,4.078
4411.385,0.148,1.004,0.303,0.49,11.83,2674.733,0.312,1.52,0.252,32.046,1200.629,0.566,0.84,8.0,1.222,1.85,4.06
4411.385,0.158,1.004,0.316,0.49,11.83,2677.799,0.313,1.277,0.252,32.046,1206.396,0.635,0.502,9.0,1.447,1.9,3.636
5811.244,0.15,1.038,0.348,0.497,9.867,2692.941,0.281,1.383,0.254,32.183,1201.967,0.605,0.714,5.0,1.315,1.9,3.941
5773.996,0.15,1.017,0.347,0.52,9.868,2692.851,0.278,1.368,0.255,32.184,1202.034,0.609,0.653,5.0,1.352,1.9,3.784
5808.807,0.145,1.862,0.331,0.51,10.038,2409.556,0.281,3.557,0.252,32.035,1388.319,0.098,2.542,4.0,0.46,1.25,5.338
5801.499,0.143,2.021,0.348,0.505,10.044,2675.856,0.31,3.452,0.254,32.177,1440.217,0.113,2.423,3.0,0.451,1.3,4.773
5748.687,0.145,1.949,0.334,0.49,10.122,2537.469,0.278,3.381,0.252,32.239,1363.182,0.092,2.518,6.0,0.412,1.3,4.911
5776.512,0.144,2.029,0.35,0.51,9.984,2404.889,0.282,3.553,0.252,34.72,1406.0,0.063,2.792,2.0,0.391,1.15,5.26
5671.877,0.141,2.006,0.275,0.577,9.819,2693.641,0.3,3.392,0.255,32.033,1215.107,0.214,1.356,8.0,0.9,1.7,4.263
5774.19,0.145,1.97,0.365,0.493,9.958,2602.443,0.288,3.532,0.257,32.219,1504.435,0.092,2.34,2.0,0.492,1.35,4.739
5779.275,0.143,1.979,0.362,0.509,9.949,2592.564,0.287,3.557,0.251,32.717,1493.237,0.078,3.173,2.0,0.338,1.0,6.784
5781.566,0.149,1.006,0.362,0.586,9.954,2697.29,0.287,1.01,0.259,31.754,1215.552,0.711,-4.287,7.0,0.0,0.0,2.201
5777.261,0.145,2.019,0.362,0.6,9.955,2696.988,0.31,1.013,0.247,31.796,1247.588,0.711,-2.928,5.0,0.0,0.0,3.78
5777.947,0.144,1.046,0.364,0.59,9.897,2690.21,0.291,1.034,0.255,31.755,1215.655,0.705,-3.898,6.0,0.0,0.0,2.608
5781.472,0.145,2.011,0.362,0.496,9.955,2696.583,0.31,1.021,0.247,31.796,1217.249,0.708,-2.313,4.0,0.0,0.0,3.177
5644.054,0.145,2.009,0.365,0.6,9.958,2674.438,0.306,1.584,0.259,31.984,1254.173,0.547,0.057,7.0,1.785,2.1,3.329
5777.48,0.145,1.979,0.253,0.575,9.88,2691.204,0.303,3.397,0.256,32.28,1214.773,0.277,1.291,5.0,0.934,1.7,4.144
5777.162,0.144,1.033,0.365,0.584,9.897,2697.309,0.31,1.16,0.247,31.797,1216.11,0.669,-1.417,6.0,0.0,0.0,3.23
5909.549,0.149,1.985,0.366,0.539,9.949,2591.796,0.292,3.518,0.255,32.717,1494.154,0.078,2.703,5.0,0.363,1.2,5.272
5779.275,0.143,1.979,0.362,0.539,9.949,2592.564,0.287,3.557,0.251,32.375,1495.409,0.088,3.055,3.0,0.36,1.0,6.674
6029.2,0.155,2.009,0.365,0.6,9.958,2696.134,0.31,2.119,0.247,31.827,1284.681,0.395,1.116,6.0,1.021,1.75,3.846
5619.738,0.145,1.981,0.362,0.521,9.958,2659.409,0.283,3.533,0.256,32.031,1473.562,0.106,2.268,4.0,0.508,1.3,4.698
5776.516,0.144,2.016,0.365,0.511,9.953,2695.531,0.287,3.58,0.244,31.733,1215.553,0.19,1.54,3.0,0.79,1.65,4.107
5781.541,0.145,1.658,0.363,0.585,9.95,2695.885,0.306,1.271,0.259,31.983,1215.548,0.637,-1.504,7.0,0.0,0.0,3.205
5905.871,0.145,1.985,0.366,0.557,9.947,2679.756,0.3,3.426,0.255,32.355,1423.734,0.115,1.809,6.0,0.682,1.45,4.58
5780.285,0.141,1.979,0.366,0.557,9.89,2693.65,0.3,3.343,0.255,32.348,1423.734,0.12,1.786,7.0,0.691,1.5,4.488
5781.414,0.145,1.974,0.365,0.585,9.898,2697.29,0.287,1.738,0.258,31.934,1215.552,0.503,0.815,6.0,1.203,1.85,3.729
5781.493,0.144,1.033,0.365,0.584,9.897,2697.309,0.291,1.154,0.26,31.755,1215.552,0.67,-3.051,7.0,0.0,0.0,3.266
5777.261,0.145,2.02,0.367,0.6,9.958,2674.438,0.31,2.004,0.255,32.027,1202.945,0.427,0.916,6.0,1.136,1.85,3.745
5778.245,0.145,1.04,0.364,0.587,9.95,2687.906,0.324,1.844,0.253,31.939,1215.448,0.48,0.645,7.0,1.318,1.85,3.604
5777.254,0.145,2.02,0.362,0.6,9.957,2674.438,0.31,1.426,0.255,32.026,1267.631,0.593,0.213,5.0,1.675,2.05,3.603
5777.453,0.144,1.045,0.364,0.584,9.897,2697.309,0.291,1.154,0.255,31.755,1215.552,0.67,-2.572,6.0,0.0,0.0,2.809
5776.993,0.143,1.929,0.365,0.577,9.947,2696.962,0.298,1.061,0.255,31.903,1268.444,0.697,-2.518,5.0,0.0,0.0,3.761
5776.757,0.145,1.965,0.365,0.585,9.898,2697.29,0.287,1.267,0.259,31.934,1215.548,0.638,0.137,6.0,1.755,2.1,3.397
5777.508,0.145,1.979,0.266,0.575,9.95,2690.98,0.302,3.37,0.258,32.28,1203.001,0.24,1.309,7.0,0.924,1.7,4.125
5759.694,0.146,1.939,0.365,0.494,9.996,2674.37,0.308,3.508,0.256,31.708,1361.127,0.112,2.075,4.0,0.568,1.4,4.539
5777.48,0.145,1.931,0.271,0.577,9.955,2690.253,0.247,3.37,0.249,31.918,1214.734,0.226,1.386,7.0,0.885,1.65,4.26
5755.343,0.145,2.019,0.365,0.544,9.948,2693.723,0.302,3.57,0.256,31.79,1281.684,0.146,1.77,5.0,0.686,1.55,4.359
5777.675,0.141,1.979,0.362,0.557,9.938,2697.149,0.3,3.327,0.257,32.348,1423.734,0.122,1.759,6.0,0.705,1.55,4.481
5776.993,0.146,1.981,0.365,0.577,9.948,2696.962,0.298,3.214,0.257,31.884,1268.444,0.154,1.674,5.0,0.737,1.6,4.381
5777.261,0.145,2.019,0.362,0.6,9.955,2696.988,0.31,1.483,0.255,31.788,1492.074,0.576,0.496,4.0,1.347,1.8,4.122
5777.254,0.145,1.95,0.362,0.6,9.939,2674.438,0.31,1.444,0.255,32.022,1267.631,0.587,0.435,5.0,1.444,1.9,3.796
5781.566,0.145,2.024,0.365,0.586,9.897,2696.966,0.289,1.518,0.255,31.754,1215.755,0.566,0.887,5.0,1.163,1.85,3.688
5800.462,0.142,1.932,0.337,0.576,10.013,2617.159,0.292,3.414,0.255,32.042,1237.698,0.175,1.564,5.0,0.793,1.6,4.412
5776.436,0.145,2.016,0.365,0.511,9.953,2695.531,0.287,1.813,0.244,31.721,1215.554,0.482,1.33,4.0,0.905,1.65,4.112
5644.054,0.145,2.02,0.365,0.6,9.957,2674.438,0.31,1.584,0.251,32.026,1254.173,0.547,0.444,6.0,1.438,1.9,3.781
5782.511,0.146,1.928,0.364,0.431,9.948,2640.192,0.284,3.499,0.247,32.034,1253.897,0.164,1.606,4.0,0.776,1.6,4.475
5777.261,0.145,2.019,0.362,0.6,9.955,2696.988,0.31,1.517,0.255,31.788,1248.864,0.567,0.59,5.0,1.337,1.85,3.841
5759.694,0.143,1.939,0.365,0.494,9.948,2693.724,0.308,3.508,0.256,31.739,1373.235,0.121,1.866,4.0,0.654,1.45,4.516
6028.35,0.155,2.009,0.371,0.6,9.958,2696.119,0.31,2.082,0.247,31.827,1247.588,0.405,1.09,7.0,1.032,1.75,3.868
6028.35,0.145,2.019,0.362,0.6,9.958,2696.119,0.31,2.054,0.247,31.827,1247.588,0.413,1.056,6.0,1.057,1.75,3.929
5774.19,0.145,1.97,0.365,0.493,9.958,2602.443,0.279,3.532,0.257,32.252,1504.435,0.091,2.538,2.0,0.418,1.3,4.936
6090.342,0.144,1.979,0.362,0.539,9.949,2592.564,0.298,3.516,0.251,32.374,1596.26,0.088,2.509,5.0,0.47,1.2,5.383
5777.507,0.145,1.979,0.362,0.575,9.95,2690.98,0.325,3.243,0.259,32.28,1202.352,0.198,1.505,7.0,0.82,1.65,4.23
5781.413,0.145,1.979,0.362,0.575,9.95,2695.535,0.325,3.218,0.248,32.287,1202.352,0.198,1.523,6.0,0.809,1.65,4.198
5054.154,0.145,2.016,0.361,0.584,10.136,2697.065,0.286,1.456,0.254,32.276,1215.127,0.584,0.195,6.0,1.725,2.15,3.39
5775.756,0.143,2.019,0.362,0.6,9.959,2697.306,0.31,2.054,0.247,31.797,1247.588,0.413,1.07,5.0,1.046,1.8,3.869
5980.683,0.145,1.932,0.267,0.575,9.954,2690.253,0.299,3.335,0.249,32.095,1204.184,0.237,1.339,7.0,0.91,1.7,4.27
5819.975,0.15,2.001,0.348,0.595,11.306,2638.595,0.298,1.257,0.245,32.046,1300.076,0.641,0.2,6.0,1.7,2.1,3.402
5819.975,0.15,1.989,0.372,0.595,11.609,2638.595,0.298,1.286,0.245,32.046,1300.098,0.633,0.159,7.0,1.725,2.1,3.538
5835.184,0.15,1.887,0.363,0.472,10.536,2602.619,0.304,3.439,0.242,32.095,1358.788,0.096,2.054,8.0,0.589,1.45,4.716
5817.717,0.153,2.043,0.363,0.517,10.094,2415.129,0.302,3.524,0.245,32.051,1211.904,0.192,2.622,2.0,0.438,1.2,5.895
5797.596,0.149,2.056,0.343,0.494,10.15,2413.309,0.298,3.548,0.242,36.561,1465.919,0.032,3.021,3.0,0.342,1.15,5.601
4261.905,0.144,1.915,0.354,0.585,10.125,2653.378,0.299,2.383,0.245,31.978,1211.422,0.319,1.064,7.0,1.041,1.75,3.735
5799.984,0.146,2.144,0.346,0.592,11.286,2653.597,0.43,1.834,0.245,32.082,1207.39,0.476,0.932,8.0,1.129,1.8,3.941
5796.561,0.149,1.888,0.378,0.475,10.535,2586.253,0.302,3.518,0.25,36.998,1388.4,0.08,2.457,7.0,0.49,1.3,5.092
5800.008,0.144,2.043,0.362,0.504,10.126,2683.801,0.28,1.41,0.245,32.174,1221.755,0.597,1.169,4.0,1.002,1.7,4.194
5819.975,0.144,2.045,0.363,0.589,10.09,2638.165,0.318,1.353,0.244,32.024,1211.965,0.613,0.384,5.0,1.584,2.1,3.439
5797.941,0.149,1.985,0.363,0.494,10.079,2415.681,0.303,3.51,0.244,36.899,1464.906,0.039,2.954,2.0,0.358,1.15,5.445
4382.113,0.151,2.144,0.346,0.594,10.792,2653.658,0.293,1.734,0.248,32.361,1207.39,0.505,0.163,8.0,1.716,2.1,3.288
5797.596,0.149,2.05,0.363,0.486,10.15,2346.552,0.298,3.518,0.242,36.887,1458.092,0.039,2.783,4.0,0.409,1.25,5.49
5796.977,0.144,2.074,0.364,0.476,10.816,2513.655,0.318,3.489,0.251,32.948,1374.503,0.084,2.588,5.0,0.441,1.25,5.324
5818.663,0.155,1.965,0.393,0.517,10.518,2637.699,0.303,3.516,0.239,32.128,1325.508,0.123,2.022,6.0,0.588,1.4,4.541
5817.531,0.157,2.043,0.362,0.504,10.093,2684.172,0.304,3.471,0.245,32.22,1218.149,0.188,1.76,3.0,0.693,1.55,4.224
4365.899,0.144,2.043,0.345,0.595,10.157,2640.134,0.302,3.545,0.244,31.891,1265.136,0.247,1.218,5.0,0.954,1.7,3.885
5797.596,0.145,1.93,0.363,0.486,10.14,2514.424,0.298,3.489,0.245,36.565,1458.204,0.046,2.687,3.0,0.423,1.25,5.328
5817.529,0.144,2.001,0.36,0.571,11.281,2683.916,0.282,3.515,0.243,32.252,1207.412,0.195,1.502,5.0,0.819,1.65,4.123
4382.684,0.144,2.03,0.346,0.584,10.156,2640.284,0.304,3.626,0.243,31.962,1222.05,0.244,1.139,6.0,0.992,1.7,3.944
5797.368,0.144,2.001,0.365,0.485,10.126,2651.154,0.298,1.544,0.243,31.962,1219.452,0.559,1.21,4.0,0.976,1.75,4.131
5765.463,0.144,2.001,0.361,0.595,10.126,2678.077,0.28,1.688,0.255,31.883,1265.704,0.518,0.664,6.0,1.294,1.95,3.434
5817.405,0.135,2.001,0.363,0.571,10.499,2646.473,0.316,3.518,0.243,32.365,1207.412,0.195,1.421,6.0,0.865,1.7,4.189
5824.506,0.144,1.998,0.363,0.592,10.088,2638.125,0.321,1.605,0.244,31.901,1212.235,0.541,0.794,5.0,1.219,1.85,3.675
5817.053,0.154,2.044,0.363,0.505,10.093,2666.224,0.304,3.519,0.245,32.22,1420.651,0.109,2.408,3.0,0.453,1.3,4.677
5799.737,0.144,2.001,0.363,0.584,10.126,2651.154,0.279,1.405,0.251,31.962,1222.05,0.599,0.451,5.0,1.447,1.95,3.713
5781.937,0.149,2.072,0.363,0.489,10.619,2586.466,0.304,3.428,0.253,32.361,1384.161,0.088,2.246,4.0,0.517,1.4,4.835
4274.584,0.144,2.044,0.346,0.585,11.301,2653.378,0.303,1.792,0.245,32.278,1261.912,0.488,0.568,7.0,1.332,1.85,3.476
5799.737,0.144,2.001,0.363,0.584,10.126,2638.595,0.279,1.645,0.245,31.962,1219.028,0.53,0.838,5.0,1.19,1.85,3.808
5816.949,0.144,2.001,0.36,0.571,11.286,2638.775,0.278,3.518,0.244,32.519,1282.114,0.145,1.619,5.0,0.766,1.55,4.249
5795.51,0.149,2.02,0.348,0.569,10.902,2602.468,0.302,3.517,0.246,32.128,1296.849,0.138,1.688,5.0,0.733,1.6,4.422
5797.306,0.151,2.04,0.344,0.518,10.094,2416.271,0.303,3.51,0.244,36.929,1267.826,0.155,2.812,2.0,0.387,1.2,5.332
5797.596,0.149,2.05,0.363,0.486,10.15,2351.301,0.298,3.518,0.245,36.565,1458.204,0.037,2.828,3.0,0.389,1.2,5.43
5800.276,0.157,2.001,0.363,0.504,10.093,2651.239,0.318,3.471,0.244,32.22,1239.919,0.173,2.032,3.0,0.575,1.45,4.398
5838.259,0.144,2.018,0.364,0.568,10.551,2585.43,0.285,3.511,0.25,31.796,1372.046,0.136,1.884,6.0,0.65,1.45,4.619
5816.927,0.157,2.044,0.346,0.504,10.093,2656.643,0.304,3.519,0.245,32.22,1223.825,0.184,1.958,3.0,0.609,1.5,4.416
5798.603,0.144,2.001,0.364,0.595,9.758,2640.134,0.317,1.402,0.243,31.882,1265.136,0.599,0.265,6.0,1.618,2.05,3.667
5797.306,0.145,2.04,0.363,0.518,10.096,2564.003,0.309,3.524,0.244,31.752,1465.436,0.106,2.503,3.0,0.429,1.3,4.916
5819.975,0.144,2.001,0.363,0.589,10.52,2638.165,0.318,1.353,0.244,32.024,1300.097,0.613,0.233,6.0,1.679,2.1,3.327
5781.785,0.149,1.912,0.354,0.572,11.306,2638.82,0.312,3.517,0.249,32.19,1290.768,0.144,1.544,6.0,0.806,1.65,4.451
4213.515,0.146,2.144,0.346,0.592,11.286,2653.597,0.299,1.81,0.245,32.082,1262.14,0.483,0.921,8.0,1.117,1.75,4.37
5795.51,0.149,2.02,0.348,0.504,10.908,2601.907,0.302,3.517,0.247,32.188,1328.036,0.115,2.159,4.0,0.543,1.4,4.623
5819.975,0.15,2.001,0.364,0.503,11.306,2638.595,0.313,3.518,0.245,32.024,1300.097,0.133,2.111,4.0,0.556,1.45,4.628
5779.098,0.157,2.001,0.363,0.504,10.093,2651.239,0.317,3.422,0.244,31.957,1222.325,0.185,1.798,3.0,0.673,1.5,4.296
5817.717,0.153,2.043,0.363,0.517,10.094,2635.199,0.297,3.422,0.245,32.024,1304.315,0.13,2.187,3.0,0.522,1.35,4.58
4387.502,0.144,2.044,0.352,0.59,10.098,2638.597,0.279,1.619,0.244,32.024,1300.259,0.537,0.596,6.0,1.323,1.85,3.585
5781.937,0.144,2.072,0.363,0.489,10.619,2586.466,0.304,3.52,0.253,32.361,1359.307,0.094,2.215,4.0,0.528,1.4,4.83
4298.247,0.144,2.043,0.364,0.595,9.773,2653.328,0.317,1.796,0.246,31.885,1265.143,0.487,0.613,7.0,1.313,1.9,3.526
5818.666,0.15,1.988,0.393,0.517,10.453,2637.699,0.303,3.532,0.239,32.129,1298.154,0.135,1.992,6.0,0.598,1.45,4.494
5797.941,0.149,1.984,0.363,0.494,10.08,2652.695,0.303,3.55,0.244,36.899,1463.572,0.103,2.613,3.0,0.439,1.25,5.091
5605.551,0.153,1.125,0.322,0.409,10.038,2635.579,0.266,3.414,0.27,31.841,1217.429,0.438,1.212,9.0,0.984,1.8,4.19
5794.835,0.15,1.957,0.342,0.483,9.983,2394.143,0.311,3.608,0.257,35.441,1202.049,0.199,2.55,1.0,0.449,1.3,4.95
5749.283,0.153,1.183,0.319,0.409,9.546,2666.438,0.266,3.546,0.27,31.815,1218.472,0.408,1.236,10.0,0.975,1.7,4.27
5802.748,0.151,1.065,0.353,0.406,9.983,2396.823,0.286,3.499,0.257,31.942,1202.833,0.468,1.448,4.0,0.882,1.65,4.52
5821.924,0.151,1.254,0.345,0.405,9.416,2666.438,0.235,3.545,0.27,31.815,1230.934,0.373,1.405,8.0,0.885,1.7,4.364
5789.479,0.152,1.958,0.337,0.488,9.968,2657.795,0.305,3.605,0.257,31.772,1201.39,0.199,1.738,3.0,0.698,1.55,4.324
5782.836,0.144,1.958,0.339,0.495,9.97,2475.376,0.289,3.402,0.257,31.946,1349.54,0.1,2.233,3.0,0.525,1.35,4.84
5794.919,0.15,1.972,0.339,0.484,9.971,2551.669,0.307,3.404,0.244,35.484,1531.287,0.061,2.754,2.0,0.405,1.2,5.321
5799.261,0.153,1.96,0.343,0.495,10.03,2403.518,0.306,3.405,0.257,35.596,1527.861,0.028,2.818,1.0,0.394,1.2,5.54
5821.926,0.152,1.854,0.344,0.462,9.955,2515.437,0.306,3.494,0.254,35.698,1547.845,0.076,2.708,4.0,0.424,1.25,5.412
5794.775,0.147,1.165,0.32,0.415,9.991,2636.624,0.246,3.548,0.253,31.785,1202.812,0.417,1.249,7.0,0.963,1.75,4.186
5798.434,0.15,2.092,0.315,0.449,9.492,2648.848,0.3,3.416,0.264,31.84,1287.118,0.142,1.615,8.0,0.767,1.6,4.54
5749.285,0.152,1.823,0.319,0.462,9.943,2515.437,0.306,3.494,0.254,35.698,1535.783,0.089,2.408,6.0,0.515,1.3,5.289
5715.236,0.147,1.919,0.314,0.449,9.959,2547.048,0.319,3.558,0.256,31.811,1337.816,0.108,1.83,7.0,0.687,1.5,4.77
5794.554,0.144,1.964,0.338,0.485,9.967,2393.541,0.285,3.498,0.248,31.712,1202.832,0.198,1.937,2.0,0.632,1.5,4.659
5822.912,0.152,1.854,0.332,0.462,9.972,2388.473,0.286,3.498,0.254,35.443,1546.392,0.076,2.455,5.0,0.508,1.35,5.532
5605.551,0.153,2.086,0.322,0.409,10.038,2660.161,0.266,3.414,0.27,31.741,1217.429,0.188,1.45,9.0,0.846,1.65,4.426
6286.429,0.15,1.165,0.34,0.338,9.991,2627.271,0.287,3.548,0.243,32.264,1202.812,0.417,1.262,6.0,0.969,1.7,4.266
5794.905,0.15,1.165,0.336,0.34,9.991,2636.865,0.287,3.548,0.243,32.264,1202.812,0.417,1.28,5.0,0.959,1.7,4.259
5782.836,0.144,1.96,0.339,0.449,9.97,2475.376,0.289,3.402,0.264,31.949,1349.54,0.102,2.022,5.0,0.607,1.45,4.872
5782.768,0.15,1.954,0.338,0.486,9.848,2402.681,0.311,3.608,0.257,31.931,1227.88,0.181,2.32,2.0,0.477,1.4,4.709
5794.835,0.15,1.957,0.342,0.484,9.984,2394.143,0.311,3.404,0.257,35.371,1311.6,0.126,2.669,1.0,0.423,1.25,5.253
5799.566,0.149,1.954,0.319,0.437,9.959,2543.975,0.322,3.551,0.254,31.918,1227.243,0.182,1.638,5.0,0.76,1.55,4.487
5794.835,0.15,1.972,0.342,0.488,9.983,2642.633,0.311,3.551,0.257,35.441,1268.979,0.154,2.436,2.0,0.478,1.3,4.963
5795.331,0.155,1.187,0.315,0.413,9.005,2503.258,0.285,3.492,0.257,31.941,1236.492,0.406,1.362,7.0,0.917,1.7,4.288
5793.885,0.15,1.085,0.344,0.416,9.99,2391.635,0.3,3.495,0.257,31.809,1202.075,0.458,1.548,4.0,0.836,1.65,4.623
5794.775,0.147,1.173,0.32,0.41,9.991,2636.624,0.311,3.726,0.253,31.822,1205.461,0.413,1.31,7.0,0.933,1.75,4.21
5782.768,0.144,1.933,0.338,0.486,9.848,2394.266,0.311,3.608,0.257,31.931,1331.804,0.112,2.521,2.0,0.41,1.3,4.922
5799.306,0.152,1.809,0.32,0.484,9.983,2637.729,0.307,3.493,0.245,35.593,1531.932,0.097,2.625,4.0,0.442,1.25,5.283
5793.885,0.15,1.232,0.33,0.416,9.865,2391.635,0.311,3.608,0.257,35.441,1202.098,0.384,1.563,4.0,0.853,1.6,4.502
5802.473,0.152,1.96,0.337,0.489,9.971,2657.795,0.323,3.404,0.257,31.771,1270.142,0.153,1.88,3.0,0.641,1.45,4.508
5786.462,0.152,1.936,0.337,0.488,9.97,2408.321,0.305,3.405,0.257,31.772,1283.068,0.145,2.465,2.0,0.427,1.35,4.913
5794.685,0.155,1.197,0.339,0.37,9.857,2393.91,0.286,3.608,0.257,31.708,1203.819,0.401,1.56,4.0,0.831,1.6,4.436
5795.031,0.144,1.964,0.338,0.485,9.965,2393.541,0.285,3.5,0.257,31.712,1212.523,0.192,1.979,2.0,0.616,1.5,4.586
5794.712,0.144,1.071,0.339,0.407,9.981,2393.541,0.286,3.498,0.257,31.815,1202.832,0.465,1.502,4.0,0.853,1.65,4.495
5782.84,0.15,1.928,0.327,0.457,9.971,2634.882,0.311,3.418,0.253,31.756,1306.183,0.129,1.769,5.0,0.7,1.5,4.493
5802.261,0.15,1.96,0.342,0.483,9.859,2397.872,0.318,3.407,0.257,31.716,1296.372,0.136,2.51,2.0,0.411,1.35,4.829
5789.479,0.148,1.94,0.338,0.489,9.968,2657.795,0.317,3.606,0.257,31.736,1232.437,0.178,1.815,3.0,0.669,1.5,4.364
5794.905,0.144,1.083,0.344,0.34,9.991,2396.137,0.3,3.498,0.257,31.811,1203.464,0.459,1.526,4.0,0.86,1.65,4.426
5799.19,0.152,1.835,0.321,0.459,9.952,2552.34,0.287,3.492,0.254,35.583,1547.845,0.083,2.438,5.0,0.504,1.3,5.272
5791.967,0.144,1.945,0.347,0.487,9.893,2653.142,0.289,3.407,0.243,31.771,1342.914,0.105,2.007,3.0,0.598,1.4,4.537
5715.236,0.147,2.005,0.319,0.449,9.959,2547.048,0.319,3.558,0.256,32.134,1337.816,0.108,1.897,6.0,0.66,1.5,4.889
5789.479,0.152,1.958,0.337,0.488,9.971,2657.795,0.305,3.404,0.257,31.772,1295.738,0.136,1.93,3.0,0.626,1.45,4.451
5782.838,0.148,1.933,0.338,0.486,9.847,2394.266,0.312,3.608,0.257,31.874,1349.6,0.102,2.583,2.0,0.39,1.3,4.997
5793.731,0.153,1.945,0.343,0.498,9.941,2393.542,0.318,3.554,0.257,35.692,1216.405,0.189,2.599,1.0,0.438,1.3,5.085
5799.261,0.153,1.96,0.342,0.495,10.015,2403.518,0.306,3.405,0.25,35.596,1519.784,0.027,3.126,1.0,0.316,1.1,5.556
5805.796,0.15,1.939,0.352,0.501,9.969,2396.374,0.283,3.502,0.257,31.833,1236.473,0.176,2.375,2.0,0.454,1.4,4.738
5794.446,0.168,1.23,0.348,0.375,9.969,2653.122,0.285,3.493,0.257,31.833,1202.901,0.385,1.454,6.0,0.854,1.65,4.385
5251.646,0.112,1.096,0.211,0.394,10.68,2643.232,0.209,1.888,0.247,31.972,1252.229,0.461,0.988,11.0,1.127,1.8,4.365
6625.216,0.111,1.003,0.207,0.343,9.935,2602.111,0.285,1.111,0.247,32.591,1210.616,0.683,0.209,9.0,1.616,1.95,4.124
5784.068,0.144,2.06,0.359,0.478,10.042,2688.095,0.277,3.55,0.252,31.949,1203.997,0.197,1.738,3.0,0.699,1.55,4.194
5798.93,0.148,2.006,0.363,0.479,10.018,2556.051,0.286,3.441,0.251,32.651,1385.613,0.08,2.538,3.0,0.407,1.3,4.897
4619.104,0.148,1.594,0.359,0.433,9.853,2663.519,0.302,3.53,0.252,31.959,1203.366,0.204,1.441,6.0,0.85,1.65,4.203
5781.315,0.148,2.001,0.344,0.535,10.121,2545.627,0.286,3.481,0.247,32.298,1364.603,0.09,2.386,4.0,0.454,1.35,4.838
5781.318,0.147,1.918,0.345,0.479,9.935,2545.63,0.288,3.323,0.247,31.937,1379.149,0.1,2.03,5.0,0.603,1.45,4.526
4635.127,0.147,2.022,0.352,0.364,10.034,2688.723,0.293,3.512,0.247,31.939,1210.565,0.272,1.59,5.0,0.778,1.6,4.337
4619.62,0.146,1.289,0.32,0.364,10.512,2651.108,0.28,2.927,0.245,33.021,1212.559,0.356,1.357,9.0,0.911,1.7,4.208
5784.068,0.148,1.02,0.202,0.478,9.879,2664.535,0.277,1.216,0.252,32.237,1203.984,0.653,0.391,6.0,1.657,2.15,3.576
5165.787,0.112,1.002,0.215,0.326,10.672,2639.816,0.286,1.12,0.251,31.973,1210.603,0.68,0.341,10.0,1.553,1.95,4.025
5784.068,0.147,2.044,0.359,0.498,9.881,2688.282,0.286,1.282,0.252,32.088,1200.259,0.634,1.125,4.0,1.032,1.75,4.003
5825.174,0.146,1.098,0.208,0.368,10.627,2643.41,0.286,3.563,0.252,31.971,1210.62,0.451,1.178,7.0,1.011,1.75,4.386
5798.93,0.148,1.041,0.364,0.478,9.879,2646.226,0.286,1.187,0.251,32.639,1206.908,0.661,0.631,5.0,1.375,1.95,3.736
5781.775,0.118,1.021,0.206,0.345,10.047,2687.074,0.286,1.154,0.252,33.154,1210.524,0.67,0.352,8.0,1.539,1.95,3.968
5780.181,0.148,1.004,0.207,0.534,10.006,2685.292,0.286,1.18,0.252,32.297,1217.948,0.663,0.365,7.0,1.708,2.2,3.595
5875.444,0.108,1.004,0.214,0.35,11.965,2597.05,0.301,1.773,0.247,31.971,1211.07,0.498,0.804,10.0,1.235,1.85,4.291
4635.062,0.147,1.289,0.315,0.359,10.512,2656.446,0.28,3.586,0.247,31.919,1210.518,0.356,1.371,8.0,0.896,1.7,4.209
4799.906,0.147,1.271,0.353,0.364,9.931,2643.579,0.28,3.025,0.252,31.727,1201.124,0.365,1.383,7.0,0.891,1.7,4.23
5784.068,0.147,2.06,0.353,0.478,10.069,2664.591,0.278,3.58,0.247,31.949,1213.461,0.191,1.743,3.0,0.7,1.55,4.227
5784.155,0.147,2.052,0.341,0.43,10.034,2688.723,0.293,3.512,0.247,31.955,1287.767,0.141,1.698,4.0,0.734,1.55,4.481
5824.731,0.148,1.215,0.349,0.35,9.925,2664.599,0.306,3.563,0.252,31.85,1210.447,0.392,1.379,5.0,0.904,1.65,4.272
4735.478,0.147,1.271,0.353,0.364,10.721,2665.485,0.28,3.025,0.252,33.037,1201.109,0.365,1.278,8.0,0.946,1.7,4.208
5784.068,0.148,2.053,0.352,0.439,10.035,2575.008,0.284,3.512,0.247,32.081,1341.324,0.122,1.906,4.0,0.655,1.5,4.744
5792.417,0.144,2.031,0.341,0.492,10.034,2689.501,0.293,3.512,0.247,32.077,1288.245,0.141,1.869,3.0,0.65,1.5,4.517
4621.004,0.146,1.373,0.353,0.364,10.119,2667.365,0.299,3.461,0.247,33.037,1212.939,0.314,1.404,6.0,0.883,1.7,4.364
5781.85,0.146,2.029,0.35,0.457,9.932,2673.648,0.277,3.516,0.252,31.952,1342.558,0.112,2.157,4.0,0.537,1.4,4.547
5784.051,0.149,1.0,0.359,0.478,9.882,2688.11,0.278,1.495,0.252,32.087,1213.72,0.573,0.822,5.0,1.233,1.85,4.144
5798.238,0.148,2.045,0.359,0.479,10.016,2573.155,0.286,3.439,0.251,32.302,1353.962,0.097,2.242,3.0,0.513,1.4,4.802
5780.181,0.148,1.004,0.206,0.364,10.0,2688.889,0.286,1.33,0.252,33.025,1210.842,0.62,0.58,7.0,1.397,1.9,3.983
5880.151,0.111,1.003,0.214,0.339,9.963,2602.111,0.277,1.284,0.246,32.647,1213.242,0.633,0.495,9.0,1.445,1.9,4.173
6764.122,0.111,1.004,0.206,0.342,10.031,2540.769,0.284,1.46,0.246,32.647,1213.297,0.583,0.639,9.0,1.341,1.85,4.076
5783.616,0.108,1.002,0.348,0.357,9.977,2650.805,0.291,1.723,0.247,31.896,1204.729,0.508,0.94,7.0,1.149,1.8,4.284
4597.488,0.145,1.367,0.35,0.364,10.119,2665.404,0.299,3.464,0.247,33.037,1202.246,0.317,1.399,6.0,0.886,1.7,4.201
5781.578,0.146,1.002,0.317,0.328,9.98,2650.358,0.294,1.611,0.252,32.062,1204.509,0.54,0.934,7.0,1.15,1.75,4.355
5781.578,0.105,1.002,0.223,0.327,9.98,2690.342,0.294,1.537,0.252,32.062,1204.698,0.561,0.728,8.0,1.285,1.9,3.914
5825.174,0.148,1.047,0.347,0.364,9.929,2643.41,0.286,3.563,0.252,31.839,1210.62,0.477,1.145,5.0,1.026,1.75,4.438
5792.598,0.147,2.031,0.341,0.479,10.033,2688.723,0.293,3.608,0.247,32.625,1309.074,0.127,2.158,3.0,0.531,1.4,4.563
6623.539,0.118,1.003,0.212,0.343,9.935,2602.111,0.285,1.614,0.246,31.953,1210.616,0.539,0.818,9.0,1.229,1.85,4.418
5781.85,0.146,2.029,0.35,0.457,9.932,2651.923,0.28,3.516,0.252,31.927,1205.897,0.196,1.598,4.0,0.768,1.6,4.239
5781.578,0.105,1.002,0.223,0.326,9.98,2690.342,0.294,1.363,0.252,32.062,1204.698,0.611,0.525,8.0,1.428,1.9,4.077
5781.775,0.118,1.02,0.211,0.395,10.05,2668.081,0.286,1.905,0.252,31.992,1210.524,0.49,0.997,8.0,1.118,1.8,4.446
5784.045,0.147,2.042,0.345,0.498,9.881,2544.297,0.286,1.369,0.247,31.938,1200.259,0.609,1.139,4.0,1.022,1.75,4.137
5783.616,0.108,1.002,0.345,0.357,9.977,2544.506,0.294,1.786,0.247,31.937,1204.337,0.499,1.058,7.0,1.08,1.8,4.511
5153.632,0.118,1.002,0.212,0.327,10.655,2663.374,0.286,1.57,0.252,31.973,1210.519,0.551,0.75,10.0,1.278,1.9,4.078
5784.051,0.154,1.0,0.359,0.479,9.823,2688.11,0.278,1.368,0.252,32.062,1213.29,0.609,0.679,6.0,1.321,1.85,3.862
5798.881,0.148,2.045,0.344,0.479,9.987,2544.257,0.286,3.592,0.247,32.003,1354.581,0.099,2.228,3.0,0.52,1.4,4.831
5160.005,0.104,1.001,0.36,0.341,9.998,2646.422,0.286,1.57,0.247,32.642,1201.048,0.551,0.786,8.0,1.254,1.85,4.091
5875.377,0.108,1.021,0.214,0.35,10.073,2602.458,0.3,1.78,0.25,32.088,1210.905,0.491,0.947,9.0,1.153,1.8,4.333
5825.084,0.148,1.245,0.349,0.35,9.929,2664.599,0.306,3.563,0.252,31.85,1210.424,0.377,1.397,5.0,0.894,1.65,4.419
5788.49,0.113,1.36,0.332,0.363,9.964,2638.316,0.307,2.503,0.237,34.399,1339.922,0.32,1.513,9.0,0.861,1.6,4.71
5789.964,0.194,2.015,0.362,0.564,9.914,2647.62,0.293,1.073,0.253,32.432,1446.595,0.693,0.31,6.0,1.617,2.05,3.845
5742.112,0.152,2.01,0.354,0.502,9.861,2403.352,0.304,3.464,0.253,35.565,1510.015,0.014,3.13,2.0,0.309,1.1,5.55
5790.246,0.152,2.01,0.354,0.503,9.861,2398.225,0.301,3.486,0.244,35.361,1505.19,0.024,2.732,0.0,0.447,1.2,5.984
5791.241,0.153,1.999,0.354,0.563,9.914,2659.505,0.286,1.054,0.244,32.424,1499.47,0.699,1.305,4.0,0.927,1.7,4.564
5789.733,0.19,2.016,0.362,0.564,9.914,2647.62,0.287,1.054,0.253,32.42,1493.673,0.699,0.491,5.0,1.352,1.8,4.553
5783.688,0.151,2.009,0.358,0.502,9.861,2406.5,0.301,3.454,0.252,35.375,1507.4,0.023,2.744,0.0,0.443,1.2,5.976
5246.96,0.154,2.264,0.363,0.584,9.727,2683.051,0.286,1.805,0.245,32.43,1364.426,0.484,1.421,8.0,0.851,1.65,3.934
5249.73,0.195,2.175,0.355,0.584,10.789,2647.33,0.286,1.625,0.253,32.432,1477.93,0.536,0.745,9.0,1.199,1.75,4.094
5801.206,0.191,1.408,0.355,0.583,9.931,2675.532,0.293,1.126,0.252,32.456,1447.83,0.678,0.92,7.0,1.151,1.8,4.106
5751.027,0.125,1.316,0.355,0.363,9.965,2638.316,0.307,2.494,0.243,34.456,1339.518,0.342,1.495,8.0,0.863,1.65,4.71
5789.996,0.194,1.948,0.362,0.584,9.912,2649.552,0.287,1.554,0.253,32.43,1446.452,0.556,1.359,6.0,0.889,1.65,4.065
5412.232,0.156,1.878,0.354,0.496,9.809,2655.688,0.301,3.454,0.244,32.117,1365.861,0.105,2.152,6.0,0.548,1.4,4.624
5249.73,0.195,2.175,0.355,0.585,10.789,2646.649,0.286,1.625,0.244,32.432,1498.64,0.536,0.757,8.0,1.193,1.75,4.125
5782.186,0.113,1.409,0.355,0.358,9.926,2663.474,0.304,2.52,0.25,34.393,1343.252,0.295,1.642,7.0,0.798,1.6,4.592
5790.246,0.152,2.01,0.354,0.502,9.861,2412.121,0.301,1.102,0.244,35.361,1507.406,0.685,2.394,1.0,0.507,1.25,4.724
5408.932,0.154,2.01,0.355,0.495,10.419,2568.533,0.28,3.443,0.252,35.377,1399.295,0.068,2.609,4.0,0.429,1.3,5.217
5790.188,0.147,2.01,0.354,0.428,9.861,2405.822,0.321,3.454,0.25,35.317,1508.12,0.144,2.668,1.0,0.435,1.25,5.391
5742.258,0.153,2.01,0.354,0.492,9.864,2403.352,0.304,3.464,0.253,35.565,1510.015,0.02,3.121,2.0,0.315,1.1,5.46
5406.138,0.151,2.01,0.355,0.559,9.927,2655.614,0.321,3.452,0.244,32.189,1389.487,0.118,1.794,5.0,0.685,1.55,4.468
5789.734,0.145,1.355,0.356,0.382,10.067,2677.088,0.287,3.45,0.243,35.488,1499.133,0.323,1.842,3.0,0.725,1.5,4.692
5743.426,0.151,2.01,0.354,0.492,9.927,2557.265,0.304,3.455,0.253,35.565,1403.739,0.064,2.663,3.0,0.424,1.2,5.202
5790.188,0.156,1.436,0.365,0.418,9.86,2399.751,0.302,3.454,0.245,35.374,1507.232,0.282,2.104,2.0,0.637,1.45,5.331
5801.206,0.191,1.408,0.355,0.583,9.931,2675.532,0.293,1.091,0.252,32.456,1447.83,0.688,0.316,7.0,1.691,2.15,3.584
5787.962,0.149,1.78,0.354,0.396,9.931,2663.17,0.321,3.456,0.253,35.382,1310.628,0.208,2.091,4.0,0.612,1.45,4.881
5783.422,0.147,2.04,0.358,0.426,9.888,2650.174,0.306,3.455,0.25,33.25,1365.461,0.148,2.181,4.0,0.568,1.35,4.995
5788.49,0.113,1.36,0.333,0.363,9.964,2638.316,0.307,2.503,0.252,34.399,1339.922,0.32,1.539,8.0,0.848,1.6,4.696
5787.521,0.15,1.881,0.352,0.497,9.937,2597.075,0.28,3.531,0.253,35.385,1381.136,0.08,2.509,3.0,0.464,1.25,4.999
5790.288,0.156,2.024,0.355,0.382,9.929,2698.3,0.302,3.427,0.243,35.37,1493.247,0.236,2.3,2.0,0.544,1.35,5.055
5246.96,0.194,2.175,0.355,0.584,10.834,2647.778,0.286,1.805,0.252,32.43,1366.624,0.484,1.065,9.0,1.034,1.75,4.0
5790.188,0.156,1.508,0.357,0.424,9.86,2399.751,0.314,3.454,0.251,35.374,1305.269,0.246,2.033,3.0,0.654,1.45,5.163
5255.812,0.126,2.285,0.358,0.584,9.866,2655.845,0.313,1.745,0.252,32.475,1363.736,0.501,1.126,8.0,1.003,1.75,4.003
5790.246,0.156,1.878,0.361,0.492,9.924,2418.739,0.295,3.454,0.244,35.375,1508.12,0.061,2.708,2.0,0.423,1.2,5.4
5792.215,0.195,2.175,0.368,0.584,9.915,2671.613,0.287,1.625,0.244,32.472,1507.636,0.536,0.927,7.0,1.099,1.7,4.666
5801.206,0.178,2.014,0.355,0.583,9.931,2698.773,0.293,1.109,0.252,32.532,1447.83,0.683,0.33,6.0,1.59,2.0,4.375
5788.453,0.149,2.01,0.354,0.497,9.888,2600.854,0.321,3.456,0.253,35.374,1307.934,0.128,2.394,2.0,0.5,1.3,4.941
5789.774,0.195,2.004,0.354,0.587,9.914,2398.728,0.304,1.073,0.253,32.444,1446.595,0.693,1.266,5.0,0.948,1.7,4.886
5255.812,0.194,2.285,0.358,0.588,9.866,2656.156,0.286,1.727,0.253,32.43,1365.99,0.507,1.118,8.0,0.999,1.7,4.539
5491.257,0.152,2.011,0.365,0.554,9.927,2682.173,0.332,3.452,0.243,32.189,1490.055,0.116,1.954,6.0,0.624,1.4,4.755
5803.378,0.156,1.783,0.358,0.391,9.927,2663.17,0.301,3.443,0.246,35.385,1503.448,0.218,2.232,3.0,0.571,1.4,5.169
5823.439,0.156,1.385,0.358,0.382,9.925,2659.982,0.32,3.553,0.254,35.37,1340.587,0.307,1.722,4.0,0.768,1.5,4.51
5790.246,0.151,1.437,0.361,0.492,9.932,2399.751,0.295,3.454,0.245,35.374,1508.12,0.281,2.594,1.0,0.465,1.25,5.314
5787.737,0.15,1.984,0.358,0.499,10.071,2598.605,0.313,3.466,0.243,32.445,1365.872,0.089,2.246,3.0,0.515,1.4,4.803
5804.678,0.146,1.353,0.365,0.384,9.895,2667.022,0.31,3.471,0.245,35.48,1263.432,0.324,1.607,4.0,0.812,1.6,4.615
5804.668,0.146,1.474,0.354,0.384,9.895,2667.022,0.31,3.471,0.245,35.48,1263.432,0.263,1.783,4.0,0.741,1.55,4.679
5804.45,0.15,1.881,0.352,0.496,9.866,2597.06,0.28,1.569,0.245,32.21,1380.603,0.552,1.551,5.0,0.807,1.55,4.582
5822.529,0.156,1.381,0.353,0.395,9.925,2667.022,0.32,3.553,0.254,35.37,1300.67,0.309,1.662,4.0,0.789,1.55,4.774
5790.188,0.156,1.436,0.365,0.424,9.86,2399.751,0.303,3.454,0.251,35.374,1305.269,0.282,1.898,3.0,0.711,1.55,5.024
5802.384,0.15,1.475,0.365,0.382,9.932,2667.022,0.32,3.452,0.253,35.391,1339.557,0.262,1.88,4.0,0.707,1.5,4.538
5805.562,0.116,1.319,0.358,0.356,9.932,2638.19,0.295,2.5,0.253,34.399,1310.94,0.341,1.534,7.0,0.846,1.6,4.538
5821.185,0.193,1.43,0.248,0.587,8.439,2534.43,0.318,2.635,0.244,31.964,1208.213,0.291,1.185,9.0,1.008,1.8,4.118
5809.079,0.192,1.502,0.256,0.587,10.243,2532.783,0.319,2.648,0.243,32.489,1202.775,0.28,1.503,9.0,0.836,1.7,4.308
5825.645,0.15,1.933,0.342,0.49,10.025,2399.501,0.296,3.397,0.247,35.359,1442.547,0.038,2.791,1.0,0.399,1.2,5.537
5787.386,0.155,1.025,0.342,0.405,10.01,2391.168,0.316,3.588,0.247,32.104,1202.204,0.488,1.368,4.0,0.916,1.7,4.477
5809.453,0.157,1.149,0.341,0.414,10.515,2527.873,0.337,3.437,0.241,32.067,1204.323,0.425,1.335,8.0,0.933,1.65,4.371
5809.252,0.157,1.149,0.341,0.414,10.515,2527.873,0.318,3.437,0.243,32.069,1204.323,0.425,1.341,6.0,0.929,1.65,4.37
5804.591,0.15,1.933,0.342,0.49,10.411,2434.763,0.316,3.605,0.255,35.215,1442.547,0.053,2.605,4.0,0.443,1.25,5.457
6065.612,0.156,1.025,0.267,0.413,10.536,2391.224,0.318,3.441,0.243,32.065,1200.64,0.488,1.201,7.0,1.011,1.7,4.338
5842.525,0.156,2.0,0.374,0.463,10.567,2395.874,0.319,3.431,0.243,32.297,1375.81,0.09,2.371,6.0,0.512,1.25,5.434
5787.386,0.155,1.027,0.342,0.405,10.027,2391.168,0.321,3.588,0.247,32.104,1202.204,0.487,1.411,4.0,0.9,1.7,4.679
5823.849,0.196,1.418,0.342,0.589,10.06,2413.38,0.28,2.593,0.247,32.031,1208.213,0.307,1.544,6.0,0.816,1.65,4.456
5822.419,0.15,1.933,0.344,0.515,10.467,2415.003,0.297,3.52,0.24,35.41,1442.547,0.047,2.778,3.0,0.402,1.2,5.521
5809.749,0.152,1.156,0.342,0.414,10.026,2392.067,0.321,3.423,0.25,35.506,1203.313,0.422,1.463,3.0,0.894,1.6,4.58
5836.044,0.161,1.752,0.358,0.416,10.022,2546.287,0.332,3.425,0.247,35.457,1263.585,0.168,2.119,7.0,0.598,1.45,4.815
5809.252,0.15,2.0,0.342,0.461,10.506,2527.873,0.319,3.437,0.243,32.069,1375.81,0.097,2.138,5.0,0.56,1.45,4.754
5809.749,0.153,1.294,0.342,0.406,10.022,2532.432,0.317,3.592,0.25,35.503,1204.214,0.353,1.611,4.0,0.816,1.6,4.632
5809.76,0.156,1.562,0.339,0.431,9.921,2391.856,0.318,3.401,0.243,35.6,1204.322,0.219,1.976,3.0,0.668,1.5,4.802
5803.891,0.14,1.499,0.342,0.431,10.028,2392.094,0.318,3.392,0.25,35.503,1212.979,0.25,1.877,4.0,0.719,1.55,4.881
5821.724,0.146,1.783,0.34,0.419,10.065,2415.022,0.318,3.424,0.243,35.658,1369.132,0.162,2.33,3.0,0.54,1.35,5.284
5822.571,0.156,1.456,0.357,0.516,10.022,2393.708,0.298,3.435,0.243,35.458,1211.283,0.272,2.115,2.0,0.61,1.45,4.924
5822.383,0.15,1.933,0.344,0.49,10.402,2398.789,0.296,3.408,0.244,35.359,1418.793,0.054,2.771,2.0,0.4,1.2,5.306
5961.132,0.147,1.952,0.345,0.489,10.446,2415.309,0.296,3.437,0.244,31.892,1388.334,0.102,2.281,4.0,0.513,1.4,4.891
5811.671,0.156,1.025,0.342,0.414,10.567,2391.168,0.316,3.588,0.247,32.065,1204.282,0.488,1.342,5.0,0.937,1.7,4.656
5822.383,0.157,1.933,0.341,0.49,10.413,2434.763,0.296,3.425,0.244,35.356,1418.692,0.054,2.753,3.0,0.397,1.2,5.256
5822.109,0.15,1.75,0.34,0.491,10.006,2416.366,0.296,3.401,0.247,35.345,1383.41,0.125,2.553,2.0,0.465,1.3,5.326
5809.749,0.153,1.445,0.342,0.414,10.022,2548.972,0.317,3.594,0.243,35.503,1204.214,0.277,1.783,4.0,0.747,1.55,4.778
5822.208,0.151,2.001,0.344,0.491,10.053,2533.012,0.279,3.401,0.243,32.052,1200.34,0.2,2.02,3.0,0.584,1.45,4.437
5826.127,0.156,1.216,0.259,0.431,10.029,2391.224,0.318,3.399,0.247,35.508,1200.146,0.392,1.501,4.0,0.878,1.65,4.559
5809.855,0.156,1.609,0.342,0.413,10.026,2415.832,0.296,3.421,0.25,35.502,1230.796,0.196,2.146,3.0,0.608,1.45,4.96
5821.714,0.156,1.789,0.34,0.461,10.047,2415.819,0.318,3.425,0.243,35.539,1368.859,0.106,2.503,3.0,0.488,1.3,5.205
5809.749,0.157,1.158,0.342,0.414,10.026,2392.094,0.318,3.589,0.25,35.503,1203.313,0.421,1.469,3.0,0.894,1.6,4.488
5809.252,0.15,2.003,0.342,0.465,10.515,2527.873,0.297,3.437,0.243,32.069,1204.323,0.197,1.718,5.0,0.725,1.55,4.38
5836.156,0.155,1.291,0.343,0.431,10.567,2391.213,0.319,3.564,0.247,35.502,1200.749,0.355,1.411,5.0,0.911,1.65,4.598
5808.891,0.155,1.243,0.342,0.419,10.021,2415.608,0.317,3.589,0.243,35.502,1203.321,0.378,1.653,3.0,0.814,1.6,4.728
5822.234,0.15,1.955,0.342,0.467,10.023,2415.821,0.317,3.59,0.247,35.506,1445.589,0.066,2.601,2.0,0.454,1.25,5.505
5822.97,0.157,1.758,0.34,0.44,10.025,2414.49,0.278,3.433,0.243,35.466,1389.334,0.121,2.453,3.0,0.505,1.35,5.213
5854.239,0.155,1.64,0.342,0.414,10.504,2542.551,0.316,3.387,0.243,36.287,1266.518,0.18,1.945,7.0,0.679,1.5,4.876
5809.749,0.153,1.225,0.342,0.414,10.026,2392.094,0.318,3.589,0.249,35.503,1203.339,0.387,1.569,3.0,0.846,1.6,4.424
5809.802,0.156,1.458,0.357,0.516,10.022,2393.708,0.298,3.466,0.243,35.458,1204.383,0.271,2.404,2.0,0.507,1.35,4.991
6065.851,0.151,1.655,0.342,0.418,10.56,2403.052,0.317,3.589,0.255,35.816,1263.079,0.172,2.099,6.0,0.627,1.45,5.085
5804.531,0.15,1.499,0.342,0.431,10.028,2398.849,0.296,3.408,0.244,35.514,1212.979,0.25,1.925,3.0,0.692,1.5,4.8
5789.668,0.155,1.655,0.342,0.419,10.562,2391.878,0.314,3.588,0.247,35.533,1209.209,0.194,2.059,4.0,0.634,1.45,4.925
5822.419,0.15,1.839,0.34,0.471,10.033,2415.797,0.296,3.422,0.243,35.504,1422.48,0.081,2.535,3.0,0.474,1.3,5.296
5821.185,0.15,1.937,0.247,0.586,8.509,2535.591,0.319,2.635,0.244,31.964,1208.213,0.294,1.35,7.0,0.912,1.7,4.329
5803.891,0.15,1.943,0.342,0.431,10.028,2391.141,0.318,3.389,0.25,35.503,1212.979,0.191,2.451,2.0,0.485,1.35,5.18
5821.343,0.15,1.991,0.352,0.463,10.413,2415.309,0.296,3.425,0.251,35.546,1388.334,0.074,2.543,3.0,0.469,1.3,5.437
5809.749,0.153,1.443,0.342,0.414,10.022,2392.094,0.317,3.592,0.243,35.503,1203.313,0.278,1.923,3.0,0.693,1.55,4.706
5822.383,0.15,1.933,0.344,0.42,10.031,2398.812,0.296,3.408,0.244,35.355,1207.462,0.195,2.422,2.0,0.495,1.35,5.015
5842.525,0.156,2.002,0.342,0.459,10.027,2404.828,0.319,3.431,0.25,32.031,1375.81,0.098,2.379,4.0,0.511,1.25,5.433
4599.482,0.169,1.364,0.285,0.35,10.881,2694.943,0.317,3.593,0.263,34.883,1202.786,0.318,1.182,10.0,1.003,1.7,4.259
4251.163,0.148,1.301,0.361,0.355,10.902,2679.696,0.289,3.582,0.253,35.452,1205.296,0.35,1.266,6.0,0.963,1.7,4.155
4828.786,0.168,1.392,0.294,0.35,10.768,2687.21,0.317,3.59,0.266,34.945,1202.881,0.304,1.315,10.0,0.938,1.75,4.241
5785.16,0.153,1.95,0.359,0.495,10.103,2414.079,0.293,3.582,0.249,35.508,1505.154,0.026,2.746,0.0,0.444,1.2,5.904
4800.967,0.168,1.406,0.283,0.354,11.902,2695.164,0.317,3.592,0.253,34.883,1207.092,0.297,1.356,9.0,0.918,1.7,4.138
4722.34,0.166,1.917,0.359,0.412,11.457,2687.327,0.263,3.566,0.243,32.072,1206.708,0.196,1.392,9.0,0.87,1.65,4.23
5791.899,0.16,1.958,0.359,0.495,10.166,2502.767,0.3,3.463,0.249,35.904,1464.683,0.067,2.701,5.0,0.418,1.2,5.353
5803.023,0.153,1.95,0.359,0.495,10.283,2502.767,0.3,3.583,0.249,35.904,1464.683,0.041,2.734,4.0,0.411,1.25,5.329
5802.654,0.153,2.197,0.359,0.448,10.298,2638.255,0.278,3.797,0.249,34.328,1342.327,0.105,2.214,7.0,0.558,1.35,5.194
6249.064,0.148,1.852,0.359,0.454,10.359,2399.183,0.3,3.582,0.243,35.781,1532.382,0.092,2.423,6.0,0.522,1.35,5.553
5796.358,0.153,1.949,0.359,0.522,11.16,2693.783,0.319,3.797,0.264,31.923,1344.041,0.121,2.019,6.0,0.59,1.4,4.544
5630.356,0.143,2.197,0.359,0.448,10.801,2638.255,0.278,3.797,0.252,34.42,1338.313,0.108,1.962,8.0,0.628,1.5,4.616
4616.081,0.156,1.368,0.356,0.353,10.788,2695.218,0.294,3.585,0.255,34.95,1205.122,0.316,1.218,7.0,0.984,1.7,4.21
5792.316,0.153,1.95,0.361,0.523,10.1,2694.202,0.282,3.583,0.252,32.127,1248.325,0.168,1.791,3.0,0.679,1.5,4.306
5792.424,0.165,1.912,0.296,0.422,10.751,2665.854,0.302,3.585,0.265,32.061,1216.555,0.189,1.45,9.0,0.848,1.65,4.375
5786.119,0.153,1.939,0.361,0.517,11.446,2688.543,0.296,3.607,0.252,31.933,1211.575,0.192,1.746,4.0,0.696,1.55,4.336
5792.425,0.153,1.939,0.359,0.422,11.446,2666.003,0.282,3.585,0.252,32.061,1216.555,0.189,1.477,5.0,0.832,1.65,4.362
4828.786,0.168,1.392,0.294,0.35,10.181,2687.21,0.317,3.59,0.248,34.945,1202.881,0.304,1.322,9.0,0.934,1.7,4.246
4616.081,0.156,1.382,0.356,0.353,10.992,2695.218,0.294,3.693,0.255,34.95,1205.365,0.309,1.399,8.0,0.896,1.65,4.151
5793.207,0.153,1.932,0.361,0.492,10.726,2695.979,0.305,3.585,0.252,31.929,1314.149,0.124,1.943,4.0,0.616,1.45,4.512
5787.319,0.157,1.925,0.359,0.515,10.833,2631.299,0.298,3.582,0.244,35.653,1510.802,0.095,2.736,3.0,0.407,1.2,5.414
5793.211,0.153,1.918,0.359,0.428,10.553,2670.225,0.28,3.425,0.245,32.128,1334.797,0.144,1.696,6.0,0.739,1.55,4.689
5785.35,0.161,1.736,0.354,0.449,10.712,2698.248,0.283,3.401,0.249,32.041,1228.61,0.181,1.519,7.0,0.812,1.65,4.244
5779.178,0.148,1.934,0.359,0.515,10.289,2690.863,0.3,3.583,0.244,32.076,1530.608,0.119,2.314,4.0,0.499,1.3,4.858
6251.54,0.157,1.852,0.359,0.452,10.802,2399.183,0.3,3.569,0.243,35.781,1506.607,0.096,2.395,5.0,0.526,1.35,5.338
5793.215,0.153,1.918,0.359,0.426,11.29,2690.494,0.28,3.425,0.245,32.128,1291.186,0.148,1.614,6.0,0.768,1.6,4.44
5742.477,0.159,1.925,0.359,0.51,10.288,2673.432,0.291,3.567,0.244,32.059,1505.478,0.112,2.272,5.0,0.511,1.3,4.718
6150.289,0.147,1.933,0.361,0.513,10.339,2447.431,0.297,3.589,0.25,32.041,1506.592,0.097,2.53,4.0,0.469,1.2,5.515
5814.81,0.151,1.959,0.356,0.521,11.271,2696.599,0.282,3.585,0.255,32.062,1277.196,0.149,1.864,4.0,0.648,1.5,4.375
4251.163,0.168,1.393,0.361,0.35,10.902,2679.696,0.289,3.582,0.253,35.486,1205.153,0.303,1.401,7.0,0.888,1.7,4.345
5806.488,0.153,1.946,0.365,0.51,9.646,2684.841,0.3,3.584,0.253,32.193,1221.589,0.186,1.767,4.0,0.691,1.55,4.234
4807.15,0.168,1.372,0.29,0.35,11.155,2687.398,0.317,3.592,0.263,34.888,1202.872,0.314,1.292,10.0,0.951,1.75,4.251
5792.469,0.153,1.939,0.359,0.424,11.446,2666.867,0.282,3.585,0.252,32.061,1251.624,0.166,1.564,5.0,0.796,1.6,4.419
5792.316,0.153,1.954,0.361,0.523,10.103,2694.202,0.279,3.555,0.243,32.129,1277.345,0.148,1.872,3.0,0.643,1.5,4.335
5796.358,0.151,1.915,0.359,0.448,11.148,2665.924,0.318,3.801,0.264,31.934,1344.041,0.115,1.853,8.0,0.67,1.5,4.706
5792.316,0.153,1.954,0.361,0.523,10.1,2694.202,0.282,3.554,0.251,32.127,1250.011,0.167,1.795,3.0,0.678,1.5,4.333
5784.33,0.157,1.86,0.361,0.449,10.803,2399.505,0.282,3.552,0.243,35.658,1503.277,0.102,2.59,3.0,0.462,1.3,5.35
5785.901,0.152,1.938,0.361,0.454,10.293,2399.207,0.3,3.582,0.243,32.195,1327.205,0.115,2.454,4.0,0.481,1.3,5.321
5802.654,0.153,1.859,0.359,0.45,10.31,2629.081,0.278,3.597,0.249,34.298,1342.327,0.105,2.238,6.0,0.55,1.35,5.072
5785.901,0.157,1.95,0.359,0.454,10.289,2399.207,0.3,3.582,0.249,32.189,1463.756,0.093,2.557,4.0,0.458,1.25,5.415
5796.823,0.153,1.917,0.359,0.427,11.164,2687.003,0.316,3.583,0.264,32.061,1288.233,0.146,1.601,7.0,0.776,1.6,4.456
5792.469,0.153,1.935,0.354,0.423,11.494,2666.867,0.282,3.578,0.252,31.989,1256.827,0.162,1.577,5.0,0.789,1.6,4.433
5806.488,0.153,1.946,0.344,0.51,10.26,2684.841,0.3,3.584,0.253,32.193,1500.097,0.117,2.483,3.0,0.434,1.25,4.845
5807.754,0.148,1.852,0.359,0.454,9.883,2436.281,0.3,3.582,0.243,35.782,1532.382,0.092,2.491,5.0,0.494,1.3,5.516
5792.423,0.164,1.94,0.359,0.51,10.72,2674.478,0.305,3.577,0.249,32.021,1449.032,0.113,2.223,5.0,0.522,1.35,4.748
5815.186,0.151,1.957,0.359,0.448,10.298,2638.255,0.278,3.6,0.246,34.682,1342.327,0.105,2.31,5.0,0.524,1.35,4.823
5785.126,0.153,1.95,0.359,0.495,10.103,2414.079,0.293,3.582,0.249,31.975,1322.017,0.119,2.52,2.0,0.413,1.3,4.965
4253.914,0.146,1.994,0.363,0.509,9.966,2684.649,0.319,3.458,0.247,31.884,1235.514,0.267,1.634,4.0,0.741,1.55,4.166
5304.432,0.146,2.001,0.363,0.599,10.119,2684.649,0.319,1.061,0.247,31.775,1204.21,0.697,-2.098,6.0,0.0,0.0,3.549
5619.001,0.143,1.95,0.349,0.481,10.032,2601.961,0.284,3.425,0.247,32.012,1353.687,0.098,2.243,4.0,0.514,1.4,4.672
5168.193,0.146,1.289,0.365,0.59,9.864,2619.535,0.302,1.066,0.248,31.916,1209.89,0.695,-3.667,7.0,0.0,0.0,3.023
4263.85,0.145,1.246,0.344,0.555,10.063,2618.044,0.264,1.999,0.27,31.822,1206.165,0.429,1.075,9.0,1.069,1.75,4.159
5320.473,0.146,1.943,0.362,0.59,10.119,2617.983,0.32,1.142,0.25,31.92,1237.566,0.674,-1.247,6.0,0.0,0.0,3.836
5293.937,0.146,2.019,0.344,0.597,10.063,2616.115,0.265,1.31,0.27,31.917,1237.663,0.626,0.11,8.0,1.774,2.15,3.156
5171.271,0.146,1.253,0.363,0.59,10.064,2553.493,0.265,1.126,0.25,31.852,1240.035,0.678,-3.479,8.0,0.0,0.0,3.02
5341.972,0.146,2.047,0.343,0.504,9.865,2605.787,0.283,1.276,0.246,32.281,1209.945,0.635,1.103,5.0,1.041,1.75,4.095
5171.261,0.146,1.253,0.349,0.591,10.064,2552.375,0.302,1.128,0.25,31.852,1240.035,0.678,-3.193,7.0,0.0,0.0,3.024
5473.76,0.15,2.061,0.36,0.556,9.952,2592.98,0.285,3.381,0.254,31.904,1331.797,0.112,1.694,6.0,0.732,1.55,4.564
4876.396,0.15,2.387,0.36,0.575,8.997,2630.696,0.253,2.92,0.244,31.966,1209.54,0.194,1.369,9.0,0.865,1.65,3.96
5619.001,0.143,1.95,0.348,0.475,10.032,2601.961,0.284,3.425,0.247,32.012,1353.687,0.098,2.17,5.0,0.544,1.4,4.742
5328.394,0.146,1.989,0.365,0.556,10.206,2678.067,0.32,3.071,0.251,32.437,1281.198,0.146,1.557,7.0,0.792,1.6,4.248
5297.151,0.146,2.009,0.357,0.556,10.272,2614.885,0.265,3.06,0.248,31.917,1243.59,0.171,1.495,8.0,0.824,1.65,4.274
4256.183,0.146,1.988,0.349,0.59,9.933,2618.377,0.323,1.675,0.247,31.85,1206.116,0.521,0.243,6.0,1.609,2.0,3.618
4503.691,0.146,1.989,0.359,0.592,8.953,2618.377,0.316,1.708,0.246,31.852,1204.672,0.512,0.721,7.0,1.239,1.9,3.376
5169.893,0.146,1.288,0.363,0.59,10.052,2675.685,0.319,1.181,0.249,31.867,1209.973,0.663,-1.605,7.0,0.0,0.0,3.187
5169.895,0.146,1.288,0.359,0.59,10.103,2649.508,0.288,1.181,0.258,31.867,1209.992,0.663,-1.918,8.0,0.0,0.0,3.176
5319.676,0.146,1.969,0.364,0.594,10.075,2614.895,0.283,1.123,0.244,31.853,1254.158,0.679,-1.374,6.0,0.0,0.0,3.575
5395.764,0.146,1.989,0.365,0.504,10.028,2614.886,0.284,1.462,0.248,32.278,1205.595,0.582,1.131,5.0,1.026,1.75,4.106
5364.908,0.149,2.003,0.327,0.556,10.096,2618.843,0.306,2.703,0.25,31.917,1204.364,0.228,1.378,7.0,0.888,1.7,4.143
5313.754,0.153,2.064,0.343,0.556,9.947,2592.669,0.284,3.498,0.246,31.876,1204.671,0.197,1.473,5.0,0.837,1.65,4.392
5555.95,0.146,2.039,0.345,0.504,10.135,2560.593,0.283,1.557,0.248,31.927,1209.832,0.555,1.152,5.0,1.008,1.7,4.215
5555.95,0.146,2.039,0.345,0.504,10.135,2560.593,0.283,1.585,0.248,31.928,1209.832,0.547,1.188,5.0,0.991,1.7,4.345
5684.002,0.146,2.007,0.344,0.595,10.06,2618.083,0.32,1.365,0.248,31.852,1244.851,0.61,0.14,6.0,1.768,2.15,3.15
5313.754,0.153,2.062,0.343,0.556,9.947,2592.07,0.284,2.67,0.246,31.971,1204.671,0.237,1.391,6.0,0.877,1.65,4.249
4333.748,0.136,1.99,0.36,0.595,10.065,2614.974,0.316,1.393,0.248,31.852,1248.381,0.602,0.135,7.0,1.743,2.1,3.316
5507.072,0.146,1.989,0.356,0.507,10.028,2641.67,0.291,3.436,0.248,31.861,1322.917,0.118,2.008,4.0,0.594,1.4,4.508
5294.32,0.146,1.949,0.36,0.497,10.133,2645.022,0.322,3.409,0.25,32.012,1248.777,0.167,1.876,4.0,0.643,1.5,4.491
4748.971,0.143,1.251,0.35,0.55,10.098,2556.042,0.283,1.954,0.27,31.917,1203.653,0.442,1.194,8.0,1.002,1.75,4.206
5295.543,0.154,2.007,0.362,0.557,10.109,2628.814,0.284,3.028,0.246,32.341,1269.243,0.154,1.505,6.0,0.824,1.65,4.433
5281.929,0.143,1.95,0.349,0.509,9.966,2684.649,0.285,3.458,0.247,31.884,1235.514,0.176,1.836,4.0,0.656,1.5,4.289
5311.247,0.146,1.989,0.357,0.506,10.028,2641.851,0.291,3.436,0.248,31.861,1279.815,0.147,1.96,4.0,0.609,1.45,4.389
4352.664,0.143,1.944,0.35,0.597,10.066,2617.997,0.316,3.342,0.257,31.852,1248.381,0.25,1.216,6.0,0.955,1.7,3.845
4262.502,0.143,1.995,0.363,0.51,10.031,2684.649,0.319,3.389,0.247,31.884,1235.514,0.265,1.647,4.0,0.736,1.55,4.19
5304.432,0.148,1.088,0.349,0.598,10.226,2676.151,0.319,1.904,0.248,31.775,1204.329,0.456,1.049,8.0,1.098,1.8,4.157
4333.748,0.147,1.944,0.361,0.597,10.066,2617.997,0.323,3.42,0.248,31.852,1248.381,0.253,1.254,5.0,0.932,1.7,3.876
5294.478,0.146,1.948,0.349,0.497,10.139,2647.782,0.283,3.425,0.243,31.928,1355.813,0.101,2.09,4.0,0.563,1.4,4.68
5324.276,0.146,1.949,0.349,0.497,10.337,2645.223,0.319,3.425,0.243,31.919,1335.846,0.109,2.046,5.0,0.579,1.4,4.52
5587.911,0.148,1.948,0.35,0.558,10.031,2645.022,0.315,3.398,0.243,32.016,1292.323,0.138,1.61,5.0,0.768,1.6,4.39
4333.748,0.136,1.944,0.361,0.597,10.066,2617.997,0.316,3.42,0.248,31.852,1248.381,0.253,1.207,6.0,0.959,1.7,3.893
4211.357,0.147,1.988,0.349,0.59,9.866,2618.357,0.323,1.897,0.247,31.855,1206.044,0.458,0.856,6.0,1.158,1.8,3.796
5683.42,0.143,2.008,0.35,0.556,10.037,2596.246,0.284,3.417,0.247,31.916,1300.518,0.133,1.615,5.0,0.767,1.6,4.395
4211.357,0.145,1.245,0.355,0.555,9.866,2618.043,0.323,1.902,0.247,31.855,1206.044,0.457,1.103,7.0,1.054,1.75,4.137
5387.631,0.146,2.001,0.36,0.504,10.097,2685.517,0.319,3.458,0.243,32.189,1208.924,0.194,1.742,4.0,0.699,1.55,4.318
5505.043,0.148,1.951,0.356,0.497,10.028,2645.022,0.323,3.426,0.243,31.841,1214.965,0.19,1.81,4.0,0.671,1.5,4.346
5639.384,0.145,1.354,0.288,0.6,10.178,2686.23,0.267,1.099,0.253,32.063,1473.706,0.686,-3.146,10.0,0.0,0.0,3.987
5823.789,0.151,2.052,0.342,0.495,9.983,2408.875,0.296,3.602,0.257,35.669,1494.809,0.029,2.741,0.0,0.443,1.2,5.974
5823.738,0.151,1.985,0.357,0.495,9.872,2408.875,0.296,3.562,0.253,35.669,1475.542,0.02,2.658,1.0,0.448,1.3,5.151
5823.739,0.151,2.044,0.357,0.495,9.999,2408.862,0.294,3.548,0.253,35.476,1494.369,0.022,2.753,0.0,0.44,1.2,5.971
5823.706,0.138,1.208,0.355,0.598,9.979,2696.569,0.286,1.002,0.252,31.986,1200.757,0.714,-3.892,7.0,0.0,0.0,2.86
5815.372,0.147,2.054,0.342,0.598,9.938,2656.16,0.296,1.02,0.254,31.823,1494.366,0.709,-0.939,4.0,0.0,0.0,4.193
5821.414,0.147,1.963,0.34,0.6,10.098,2696.947,0.278,2.145,0.252,31.827,1200.017,0.387,0.926,5.0,1.129,1.85,3.721
4394.781,0.151,1.962,0.349,0.6,10.179,2694.021,0.296,3.506,0.25,32.068,1201.572,0.242,0.821,6.0,1.175,1.8,3.762
5639.384,0.145,1.354,0.288,0.6,10.203,2686.245,0.278,1.099,0.251,32.063,1474.824,0.686,-3.144,9.0,0.0,0.0,3.51
5825.229,0.147,2.112,0.336,0.483,10.113,2490.878,0.296,3.425,0.254,35.552,1494.777,0.056,2.427,2.0,0.51,1.35,4.873
4467.691,0.152,1.198,0.35,0.598,9.821,2695.852,0.296,1.056,0.253,31.985,1205.211,0.698,-3.514,8.0,0.0,0.0,3.021
5736.558,0.146,1.946,0.354,0.6,9.787,2698.515,0.286,1.184,0.251,32.065,1266.125,0.662,0.093,7.0,1.784,2.1,3.89
5825.27,0.147,2.042,0.355,0.483,9.935,2466.816,0.294,3.518,0.254,32.066,1370.162,0.097,2.262,3.0,0.517,1.35,4.924
4406.152,0.151,1.962,0.292,0.6,10.224,2686.177,0.31,2.009,0.253,32.07,1472.346,0.426,0.597,8.0,1.292,1.8,3.715
5815.047,0.148,1.382,0.356,0.577,10.008,2696.404,0.284,1.022,0.253,31.986,1494.353,0.708,-2.997,5.0,0.0,0.0,3.857
5812.574,0.145,1.382,0.343,0.598,9.932,2655.615,0.296,1.099,0.254,31.826,1474.824,0.686,-2.261,6.0,0.0,0.0,4.057
5931.803,0.153,2.06,0.338,0.568,10.245,2655.683,0.28,3.363,0.252,31.97,1306.01,0.136,1.753,7.0,0.7,1.55,4.4
5814.243,0.147,1.964,0.342,0.596,10.077,2695.857,0.315,1.603,0.252,31.984,1208.336,0.542,0.802,5.0,1.214,1.85,3.542
5955.356,0.147,1.935,0.37,0.515,10.279,2652.809,0.296,3.501,0.252,32.066,1328.864,0.114,2.016,6.0,0.59,1.4,4.53
5814.683,0.147,1.198,0.354,0.598,9.999,2695.85,0.266,1.121,0.251,31.986,1201.883,0.68,-1.731,7.0,0.0,0.0,2.96
5821.667,0.144,2.052,0.342,0.6,9.983,2696.064,0.286,1.333,0.251,32.063,1493.766,0.619,0.901,4.0,1.093,1.65,6.011
5648.239,0.147,1.935,0.37,0.515,9.934,2652.809,0.295,3.501,0.252,32.066,1465.673,0.103,2.248,5.0,0.517,1.35,4.921
5823.789,0.151,2.052,0.342,0.495,9.872,2408.875,0.296,1.007,0.253,35.669,1494.266,0.712,2.387,1.0,0.516,1.3,5.1
5519.821,0.145,1.946,0.343,0.6,10.113,2693.727,0.296,3.506,0.25,32.068,1201.572,0.2,1.379,5.0,0.886,1.65,4.259
5823.789,0.151,2.052,0.356,0.493,9.872,2410.407,0.295,1.006,0.253,32.156,1492.565,0.713,1.823,2.0,0.685,1.5,4.489
5639.384,0.145,1.354,0.288,0.6,10.112,2686.245,0.278,1.099,0.251,31.828,1494.823,0.686,-2.753,7.0,0.0,0.0,4.067
5825.27,0.147,2.042,0.355,0.484,10.224,2466.816,0.295,3.518,0.254,31.978,1374.333,0.099,2.252,4.0,0.522,1.35,4.901
5976.887,0.146,2.063,0.348,0.6,9.805,2697.238,0.28,1.804,0.252,32.066,1218.328,0.485,0.313,7.0,1.571,2.05,3.592
5823.802,0.145,2.034,0.343,0.6,10.102,2699.403,0.296,1.018,0.255,35.505,1493.301,0.709,0.923,3.0,1.151,1.85,4.507
5821.414,0.147,1.963,0.34,0.6,10.098,2697.047,0.278,1.073,0.252,31.827,1200.017,0.693,-1.294,5.0,0.0,0.0,3.85
5813.944,0.147,1.198,0.354,0.598,10.082,2696.569,0.286,1.002,0.252,31.986,1200.757,0.714,-3.886,6.0,0.0,0.0,2.855
4406.152,0.151,1.962,0.292,0.6,10.179,2686.177,0.31,1.967,0.253,32.07,1472.346,0.438,0.569,8.0,1.31,1.8,3.847
4403.765,0.147,1.945,0.36,0.598,9.938,2657.765,0.292,3.386,0.254,31.823,1497.25,0.241,1.601,4.0,0.763,1.55,4.199
5816.687,0.147,1.946,0.354,0.485,10.091,2698.512,0.286,1.689,0.253,32.066,1219.644,0.517,1.223,4.0,0.966,1.7,4.134
4399.851,0.152,1.368,0.356,0.598,9.999,2695.569,0.264,1.258,0.257,31.986,1205.423,0.641,-1.536,8.0,0.0,0.0,3.435
5815.63,0.147,1.94,0.342,0.485,10.081,2491.163,0.296,3.425,0.252,35.484,1496.289,0.036,2.475,1.0,0.49,1.35,4.805
5814.812,0.148,1.382,0.356,0.59,10.098,2696.311,0.284,1.091,0.254,31.988,1210.803,0.688,-3.334,6.0,0.0,0.0,3.287
5822.251,0.146,1.953,0.342,0.485,9.787,2698.515,0.29,3.6,0.251,32.065,1266.125,0.156,1.829,4.0,0.661,1.5,4.336
5823.738,0.151,2.037,0.343,0.495,9.88,2408.875,0.296,3.561,0.252,31.793,1222.197,0.185,2.339,2.0,0.466,1.4,4.64
5814.662,0.149,1.944,0.354,0.591,10.088,2698.386,0.266,1.679,0.253,32.067,1202.742,0.52,0.775,6.0,1.228,1.85,3.555
5824.976,0.147,2.055,0.343,0.483,10.115,2693.637,0.296,1.754,0.253,32.081,1496.351,0.499,1.732,3.0,0.721,1.5,4.651
5821.667,0.139,2.024,0.342,0.6,9.983,2696.064,0.286,1.333,0.251,32.063,1493.766,0.619,0.634,5.0,1.292,1.8,4.421
5825.094,0.147,2.042,0.355,0.483,9.935,2699.91,0.294,3.548,0.254,31.914,1370.162,0.123,2.097,3.0,0.56,1.4,4.531
5821.414,0.147,1.963,0.34,0.6,10.098,2697.396,0.296,2.11,0.252,31.855,1200.017,0.397,0.925,5.0,1.129,1.8,3.728
5672.964,0.145,1.932,0.343,0.599,10.119,2586.21,0.265,1.211,0.243,31.988,1211.814,0.654,0.238,7.0,1.648,2.05,3.931
5572.875,0.147,1.985,0.355,0.581,10.108,2685.934,0.308,3.392,0.249,31.99,1246.811,0.169,1.655,5.0,0.743,1.6,4.224
5823.913,0.151,1.198,0.358,0.599,9.999,2685.404,0.295,1.037,0.252,31.855,1200.982,0.704,-3.823,6.0,0.0,0.0,2.865
5822.237,0.148,1.946,0.356,0.599,10.114,2693.727,0.295,1.184,0.25,32.151,1217.025,0.662,0.486,5.0,1.355,1.8,4.803
5813.95,0.153,1.928,0.342,0.489,9.935,2693.715,0.284,3.433,0.253,31.986,1303.644,0.131,1.93,3.0,0.622,1.45,4.502
5955.356,0.147,1.935,0.342,0.515,10.279,2652.809,0.296,3.513,0.252,32.066,1328.864,0.114,2.239,5.0,0.507,1.35,4.579
5447.915,0.156,1.994,0.355,0.49,9.91,2547.857,0.308,3.44,0.245,35.358,1447.877,0.061,2.365,3.0,0.523,1.35,4.7
4470.287,0.152,1.978,0.364,0.49,9.907,2566.968,0.3,1.002,0.254,32.119,1287.642,0.714,-1.165,5.0,0.0,0.0,3.412
5639.045,0.153,1.963,0.354,0.498,9.966,2477.261,0.307,3.402,0.247,35.433,1460.439,0.03,2.742,3.0,0.408,1.25,5.359
4480.812,0.103,1.034,0.35,0.335,9.84,2659.956,0.3,2.018,0.241,31.99,1205.569,0.483,1.071,10.0,1.065,1.8,4.204
5627.327,0.155,1.006,0.364,0.567,9.843,2612.516,0.254,1.011,0.257,32.003,1203.29,0.711,-3.999,8.0,0.0,0.0,2.373
4517.786,0.151,1.965,0.353,0.49,9.973,2614.425,0.296,3.537,0.245,32.442,1210.135,0.221,1.858,4.0,0.647,1.5,4.331
5449.259,0.154,1.062,0.354,0.304,9.873,2572.765,0.3,3.472,0.23,31.825,1210.852,0.469,1.221,7.0,0.984,1.75,4.222
4391.626,0.152,1.1,0.363,0.595,9.892,2634.364,0.299,1.06,0.256,31.804,1203.064,0.697,-3.511,7.0,0.0,0.0,3.022
4481.014,0.151,2.04,0.354,0.585,10.92,2609.196,0.308,1.341,0.224,32.139,1288.167,0.617,0.085,8.0,1.786,2.1,3.401
4500.283,0.152,2.028,0.356,0.551,9.843,2667.708,0.3,1.003,0.257,31.825,1210.495,0.713,-2.947,6.0,0.0,0.0,3.622
5564.038,0.155,1.978,0.352,0.566,9.843,2612.488,0.254,3.41,0.257,32.002,1220.461,0.186,1.474,6.0,0.835,1.65,4.263
5649.125,0.158,1.928,0.322,0.558,9.881,2622.821,0.276,3.579,0.245,32.069,1366.161,0.116,1.698,8.0,0.732,1.55,4.445
5565.305,0.151,1.965,0.366,0.49,10.192,2583.842,0.311,3.546,0.259,32.598,1376.976,0.082,2.263,7.0,0.507,1.4,4.612
5837.272,0.106,1.004,0.322,0.587,9.845,2612.816,0.292,1.395,0.246,32.066,1203.128,0.601,0.651,9.0,1.353,1.9,3.853
5632.588,0.156,1.967,0.353,0.494,9.972,2610.771,0.291,3.568,0.257,31.819,1363.617,0.104,2.35,4.0,0.469,1.3,4.774
5640.197,0.153,1.977,0.354,0.493,9.842,2478.8,0.284,3.4,0.262,32.435,1379.154,0.086,2.301,5.0,0.497,1.35,4.65
5622.198,0.152,1.013,0.384,0.493,9.907,2684.199,0.239,1.745,0.228,32.014,1200.357,0.501,0.845,9.0,1.194,1.85,4.033
4503.919,0.151,1.006,0.35,0.596,9.844,2613.969,0.298,1.197,0.257,32.026,1203.064,0.658,-2.493,7.0,0.0,0.0,3.006
4473.519,0.153,1.961,0.353,0.578,9.843,2612.656,0.296,1.077,0.256,31.825,1205.107,0.692,-1.952,6.0,0.0,0.0,3.398
4404.726,0.157,1.978,0.363,0.551,9.843,2672.394,0.3,1.089,0.257,31.825,1210.495,0.689,-1.522,6.0,0.0,0.0,3.378
5641.861,0.153,1.997,0.354,0.498,9.966,2477.261,0.307,3.402,0.247,35.433,1452.839,0.031,2.438,3.0,0.503,1.4,4.785
4500.065,0.152,1.006,0.363,0.595,9.844,2613.791,0.298,1.096,0.256,31.824,1203.064,0.687,-2.813,7.0,0.0,0.0,3.205
4492.748,0.152,1.015,0.353,0.59,10.012,2579.324,0.291,1.091,0.23,31.825,1206.386,0.688,-3.741,8.0,0.0,0.0,2.79
5565.181,0.151,1.013,0.352,0.585,9.843,2581.037,0.3,1.671,0.245,31.83,1210.989,0.523,0.992,7.0,1.136,1.8,4.199
4472.24,0.153,1.949,0.356,0.492,9.908,2620.629,0.296,1.043,0.245,32.356,1256.958,0.702,0.573,5.0,1.362,1.85,3.615
4473.519,0.151,1.961,0.353,0.578,9.771,2614.413,0.296,1.276,0.245,31.825,1205.107,0.635,0.296,7.0,1.587,2.05,3.566
5615.959,0.155,1.965,0.353,0.493,9.93,2568.519,0.296,3.537,0.245,32.356,1257.027,0.162,2.042,4.0,0.579,1.45,4.45
5564.85,0.151,1.978,0.353,0.566,10.883,2609.112,0.308,3.265,0.245,32.139,1285.597,0.143,1.582,7.0,0.785,1.6,4.386
5598.844,0.148,1.006,0.364,0.566,9.88,2612.99,0.306,1.562,0.247,31.824,1205.11,0.554,0.767,7.0,1.269,1.85,4.055
5610.84,0.151,1.994,0.354,0.492,9.842,2610.25,0.298,3.538,0.246,32.059,1202.564,0.198,1.959,4.0,0.606,1.5,4.41
4473.519,0.151,1.961,0.353,0.577,9.843,2614.395,0.296,1.287,0.246,31.825,1205.107,0.632,0.305,6.0,1.58,2.05,3.536
4503.919,0.152,1.963,0.363,0.496,9.844,2613.791,0.298,1.197,0.248,32.061,1202.558,0.658,1.045,5.0,1.065,1.8,4.296
5539.034,0.152,1.978,0.365,0.513,9.933,2659.809,0.309,1.486,0.245,31.83,1257.027,0.575,1.381,5.0,0.882,1.65,4.303
5615.123,0.156,1.982,0.354,0.516,9.842,2612.341,0.284,1.44,0.245,32.41,1261.484,0.589,1.257,5.0,0.951,1.7,4.197
4494.299,0.152,1.938,0.364,0.585,9.843,2581.037,0.3,1.577,0.223,32.129,1210.056,0.549,0.916,7.0,1.139,1.8,3.824
5823.687,0.105,1.006,0.322,0.588,9.845,2610.759,0.292,1.395,0.246,31.782,1203.128,0.601,0.711,8.0,1.315,1.85,3.891
5702.162,0.152,2.001,0.353,0.574,9.886,2609.112,0.292,3.556,0.246,32.139,1288.167,0.148,1.696,5.0,0.727,1.55,4.366
4517.986,0.151,1.006,0.352,0.49,9.97,2613.791,0.296,3.519,0.256,31.821,1203.064,0.497,1.51,5.0,0.837,1.65,4.394
5616.07,0.152,1.982,0.365,0.513,9.933,2660.344,0.293,1.474,0.245,31.83,1257.027,0.579,1.334,5.0,0.907,1.65,4.183
5577.67,0.16,1.006,0.363,0.595,9.907,2613.791,0.298,1.744,0.256,31.824,1203.238,0.502,1.049,8.0,1.096,1.8,4.166
5448.178,0.155,1.965,0.355,0.493,9.911,2611.03,0.296,3.44,0.245,32.204,1262.237,0.159,2.117,4.0,0.548,1.4,4.582
5627.012,0.103,1.042,0.35,0.334,9.897,2623.255,0.29,2.007,0.257,31.977,1205.482,0.479,1.11,8.0,1.054,1.75,4.303
5823.51,0.156,1.933,0.335,0.555,9.881,2622.821,0.291,3.568,0.256,31.82,1363.683,0.11,2.141,4.0,0.541,1.4,4.464
5640.234,0.151,1.978,0.354,0.493,9.842,2619.723,0.295,3.4,0.259,32.452,1376.619,0.09,2.27,5.0,0.505,1.4,4.797
5653.783,0.102,1.06,0.35,0.334,9.897,2623.255,0.29,2.007,0.257,31.977,1210.871,0.47,1.173,8.0,1.015,1.75,4.286
5837.095,0.156,1.967,0.353,0.553,9.972,2612.828,0.291,3.568,0.256,32.068,1363.683,0.106,1.711,5.0,0.725,1.55,4.444
4486.243,0.152,1.027,0.364,0.585,9.843,2581.037,0.3,1.611,0.223,31.825,1210.056,0.54,0.831,8.0,1.203,1.8,3.883
5618.007,0.154,1.982,0.354,0.516,9.842,2612.341,0.308,3.411,0.245,32.41,1211.386,0.192,1.988,4.0,0.594,1.5,4.293
6008.714,0.153,1.949,0.353,0.492,9.908,2620.629,0.296,1.304,0.245,32.356,1256.958,0.627,1.235,5.0,0.966,1.7,4.198
5823.51,0.156,1.967,0.353,0.554,9.972,2610.771,0.291,3.568,0.256,31.82,1363.683,0.108,2.257,4.0,0.501,1.35,4.713
5822.433,0.143,1.991,0.338,0.519,9.936,2404.697,0.309,3.592,0.257,34.16,1419.993,0.053,2.773,2.0,0.394,1.2,5.376
5573.882,0.157,1.442,0.329,0.352,9.922,2689.258,0.32,2.81,0.241,33.865,1233.986,0.296,1.506,9.0,0.844,1.6,4.559
5822.412,0.144,2.068,0.338,0.52,9.936,2404.835,0.309,3.509,0.253,34.149,1203.628,0.198,2.581,2.0,0.436,1.3,5.022
5788.548,0.158,1.159,0.333,0.356,10.078,2685.568,0.319,3.44,0.254,34.062,1214.917,0.42,1.264,7.0,0.972,1.7,4.397
5788.548,0.143,1.159,0.333,0.356,10.078,2694.755,0.319,3.44,0.254,33.982,1225.569,0.42,1.291,6.0,0.958,1.7,4.52
5512.374,0.152,2.116,0.336,0.537,10.171,2651.848,0.318,3.512,0.232,32.259,1378.42,0.103,2.316,8.0,0.474,1.35,4.556
5427.425,0.157,2.12,0.338,0.518,9.936,2662.454,0.309,3.509,0.231,33.826,1331.352,0.112,2.268,6.0,0.494,1.35,4.322
5820.576,0.156,1.97,0.336,0.53,10.442,2391.559,0.311,3.587,0.263,33.496,1398.819,0.067,2.657,5.0,0.433,1.2,5.333
5672.903,0.157,2.116,0.336,0.515,9.936,2406.809,0.318,3.485,0.255,33.223,1414.618,0.064,2.685,4.0,0.381,1.25,5.373
5781.693,0.108,1.268,0.341,0.356,9.9,2684.533,0.306,2.757,0.254,34.273,1228.665,0.366,1.362,7.0,0.926,1.65,4.401
5822.796,0.143,1.277,0.338,0.519,9.935,2404.697,0.309,3.592,0.245,34.16,1205.599,0.362,1.956,3.0,0.662,1.5,4.753
5794.061,0.158,2.12,0.336,0.518,9.936,2655.049,0.31,3.708,0.231,34.125,1416.842,0.104,2.389,7.0,0.496,1.25,5.194
5821.441,0.157,2.115,0.336,0.515,9.936,2404.833,0.319,3.398,0.255,33.223,1414.618,0.064,2.7,3.0,0.421,1.2,5.545
5823.026,0.143,1.278,0.338,0.428,9.936,2408.619,0.309,3.489,0.254,34.063,1204.996,0.361,1.708,4.0,0.776,1.55,4.652
5787.706,0.108,1.268,0.33,0.356,9.9,2684.533,0.306,2.757,0.254,34.273,1228.665,0.366,1.344,8.0,0.938,1.65,4.468
5787.325,0.157,1.303,0.338,0.356,9.931,2681.511,0.321,3.412,0.246,33.162,1213.676,0.349,1.422,5.0,0.889,1.65,4.354
5807.235,0.111,1.268,0.33,0.356,9.9,2697.565,0.305,2.757,0.242,34.266,1228.621,0.366,1.302,9.0,0.953,1.7,4.223
5816.376,0.132,1.402,0.338,0.35,9.937,2696.042,0.306,2.761,0.257,34.21,1228.622,0.3,1.449,7.0,0.881,1.6,4.529
5787.325,0.143,1.349,0.338,0.356,9.931,2689.122,0.306,3.437,0.254,35.183,1225.572,0.326,1.54,5.0,0.84,1.65,4.306
5784.465,0.157,1.496,0.33,0.429,10.064,2697.511,0.307,3.498,0.254,34.184,1215.417,0.252,1.64,6.0,0.782,1.6,4.526
5822.433,0.157,1.987,0.346,0.514,9.936,2415.882,0.307,3.607,0.25,34.038,1378.759,0.081,2.74,2.0,0.405,1.2,5.424
6644.677,0.153,1.445,0.338,0.364,9.93,2696.148,0.306,3.497,0.253,34.084,1229.927,0.277,1.629,6.0,0.802,1.55,4.603
5227.65,0.157,1.562,0.338,0.428,10.069,2685.552,0.319,2.819,0.262,34.063,1215.417,0.219,1.57,8.0,0.796,1.65,4.197
5787.706,0.152,1.335,0.33,0.364,9.9,2684.26,0.306,2.746,0.254,34.273,1228.665,0.333,1.422,7.0,0.894,1.6,4.389
5793.914,0.146,1.702,0.336,0.432,9.912,2634.564,0.316,3.433,0.257,34.083,1297.048,0.149,1.983,5.0,0.644,1.5,4.76
5493.689,0.143,2.116,0.336,0.54,9.936,2683.64,0.309,3.648,0.257,34.122,1350.118,0.116,2.097,7.0,0.556,1.4,4.427
5791.006,0.158,1.586,0.336,0.523,9.912,2636.955,0.321,3.505,0.255,33.287,1215.217,0.207,1.827,5.0,0.672,1.55,4.304
5787.312,0.146,1.674,0.354,0.432,9.912,2634.668,0.316,3.433,0.257,33.972,1226.228,0.183,1.875,5.0,0.684,1.5,4.73
5818.421,0.153,1.437,0.336,0.364,9.897,2675.984,0.305,3.489,0.253,32.973,1224.787,0.281,1.571,5.0,0.816,1.6,4.548
5512.374,0.152,2.116,0.336,0.537,10.171,2654.597,0.306,3.498,0.228,33.204,1378.894,0.104,2.203,8.0,0.52,1.35,4.672
5822.718,0.144,2.13,0.338,0.52,9.841,2391.879,0.319,3.397,0.257,33.204,1386.611,0.076,2.418,4.0,0.503,1.3,5.525
5787.075,0.157,1.496,0.338,0.429,10.069,2683.578,0.307,3.489,0.25,34.043,1215.417,0.252,1.7,5.0,0.752,1.6,4.564
5822.441,0.143,1.987,0.338,0.465,9.937,2404.819,0.309,3.397,0.256,35.188,1417.81,0.07,2.531,3.0,0.472,1.3,5.473
5793.914,0.146,1.702,0.336,0.432,9.912,2634.564,0.316,3.614,0.257,34.083,1233.659,0.178,1.92,5.0,0.663,1.5,4.689
5787.312,0.146,1.674,0.354,0.432,9.912,2634.564,0.316,3.433,0.257,33.972,1297.048,0.163,1.968,5.0,0.647,1.5,4.859
5791.283,0.157,1.669,0.336,0.523,9.934,2391.357,0.306,3.507,0.252,34.378,1215.217,0.19,2.487,3.0,0.466,1.3,4.933
5823.026,0.143,1.304,0.338,0.428,9.936,2408.619,0.321,3.489,0.255,34.063,1204.996,0.348,1.75,4.0,0.754,1.55,4.631
5427.425,0.157,2.132,0.336,0.433,9.936,2671.441,0.306,3.646,0.23,33.248,1412.758,0.134,2.018,8.0,0.61,1.45,4.695
5822.433,0.157,1.987,0.336,0.438,9.936,2397.276,0.307,3.49,0.252,34.357,1386.582,0.124,2.496,3.0,0.468,1.3,5.231
5807.235,0.111,1.296,0.33,0.356,9.9,2697.565,0.306,2.757,0.242,34.785,1230.778,0.352,1.326,9.0,0.941,1.7,4.378
5787.325,0.143,1.569,0.338,0.428,10.069,2685.572,0.319,3.497,0.254,34.063,1215.417,0.216,1.718,5.0,0.75,1.55,4.578
5822.347,0.15,2.113,0.338,0.52,9.899,2681.321,0.31,3.511,0.255,34.068,1338.617,0.115,2.37,4.0,0.499,1.3,5.008
5241.393,0.146,1.964,0.336,0.44,10.079,2683.583,0.333,3.364,0.232,34.039,1381.725,0.12,2.079,8.0,0.584,1.45,4.717
5822.441,0.143,1.441,0.338,0.465,9.937,2404.696,0.309,3.397,0.256,35.127,1215.051,0.279,1.771,4.0,0.754,1.55,4.955
5793.914,0.146,1.985,0.342,0.464,9.934,2634.564,0.316,3.433,0.252,34.083,1297.048,0.135,2.041,4.0,0.619,1.45,4.951
5791.032,0.157,1.586,0.336,0.523,9.934,2391.357,0.321,3.508,0.255,33.287,1215.217,0.207,2.237,3.0,0.546,1.4,4.841
5585.312,0.145,1.867,0.336,0.432,9.935,2693.908,0.301,3.437,0.257,33.068,1289.67,0.14,1.757,6.0,0.709,1.55,4.415
5207.185,0.153,2.051,0.338,0.428,9.904,2682.235,0.315,2.81,0.255,34.349,1229.891,0.197,1.684,6.0,0.738,1.6,4.33
5245.368,0.157,1.698,0.336,0.432,9.936,2693.901,0.307,3.438,0.252,33.241,1246.473,0.169,1.705,6.0,0.733,1.6,4.317
5822.412,0.144,1.983,0.338,0.52,9.936,2404.717,0.322,3.509,0.253,34.149,1219.843,0.187,2.613,2.0,0.425,1.3,5.075
5692.258,0.149,1.959,0.356,0.554,10.178,2690.43,0.32,3.269,0.242,32.443,1256.617,0.162,1.499,8.0,0.822,1.6,4.244
5782.408,0.155,1.955,0.337,0.49,10.123,2568.347,0.283,3.581,0.248,33.038,1494.248,0.069,3.328,2.0,0.353,0.95,5.859
5778.104,0.155,1.934,0.337,0.489,10.123,2649.844,0.295,3.581,0.248,31.867,1497.394,0.102,2.302,2.0,0.498,1.3,4.9
4826.917,0.155,1.095,0.357,0.559,10.111,2687.955,0.316,1.042,0.256,31.769,1207.608,0.702,-3.648,7.0,0.0,0.0,2.788
5761.681,0.149,1.941,0.342,0.555,10.132,2687.648,0.318,1.029,0.253,31.773,1201.594,0.706,-2.941,6.0,0.0,0.0,3.616
5783.144,0.157,1.968,0.355,0.584,9.96,2690.528,0.28,1.784,0.254,31.878,1200.765,0.49,0.833,5.0,1.191,1.85,3.79
5778.116,0.157,1.786,0.355,0.557,10.123,2699.484,0.278,2.75,0.253,31.767,1200.59,0.214,1.139,6.0,1.019,1.7,4.15
5792.512,0.146,1.941,0.354,0.555,10.132,2689.876,0.283,1.029,0.253,31.773,1506.872,0.706,-2.17,4.0,0.0,0.0,4.234
5792.339,0.146,1.973,0.354,0.557,10.082,2687.349,0.318,1.033,0.253,31.753,1496.015,0.705,-1.25,4.0,0.0,0.0,4.031
5817.197,0.158,1.955,0.352,0.598,10.146,2671.767,0.286,1.316,0.248,32.696,1238.822,0.624,0.157,6.0,1.761,2.15,3.413
5777.677,0.156,2.145,0.34,0.489,10.132,2588.314,0.278,3.548,0.257,32.963,1501.777,0.077,2.673,3.0,0.419,1.2,5.435
5755.344,0.156,2.136,0.34,0.489,10.131,2568.846,0.291,3.546,0.252,32.932,1500.652,0.072,2.951,4.0,0.301,1.0,5.346
5308.014,0.149,1.095,0.337,0.552,9.485,2687.955,0.318,1.545,0.253,32.431,1201.631,0.559,0.753,8.0,1.28,1.85,3.783
5776.053,0.131,1.978,0.355,0.554,10.026,2666.367,0.273,3.152,0.255,31.879,1302.143,0.132,1.566,7.0,0.789,1.6,4.426
5777.72,0.155,1.935,0.357,0.555,10.108,2668.959,0.26,1.087,0.248,31.902,1251.519,0.689,-2.391,6.0,0.0,0.0,3.536
5798.034,0.146,1.985,0.358,0.488,10.126,2698.745,0.284,3.482,0.253,31.796,1226.747,0.182,1.606,3.0,0.757,1.6,4.169
5755.344,0.156,2.136,0.34,0.489,10.131,2568.846,0.283,3.589,0.257,32.932,1409.007,0.072,2.409,5.0,0.459,1.35,4.806
5798.291,0.158,1.955,0.343,0.486,10.106,2647.675,0.272,3.248,0.248,31.902,1485.283,0.101,2.291,6.0,0.504,1.3,4.92
5785.968,0.146,1.941,0.354,0.555,10.132,2682.295,0.286,1.029,0.253,31.775,1239.039,0.706,-2.888,5.0,0.0,0.0,3.693
5777.72,0.155,1.975,0.357,0.555,10.108,2684.488,0.293,1.089,0.248,31.758,1247.837,0.689,-1.57,5.0,0.0,0.0,3.236
5817.197,0.155,1.955,0.354,0.597,10.146,2670.942,0.286,1.316,0.248,32.696,1505.033,0.624,0.523,4.0,1.351,1.85,3.784
5791.501,0.146,1.984,0.358,0.553,10.13,2699.325,0.291,1.077,0.253,31.776,1200.092,0.692,-2.854,5.0,0.0,0.0,3.755
5787.391,0.157,1.984,0.361,0.503,10.132,2671.384,0.277,1.434,0.255,32.512,1203.35,0.59,1.078,4.0,1.057,1.75,4.074
5783.788,0.147,1.967,0.355,0.488,10.126,2699.661,0.283,1.598,0.257,32.342,1203.438,0.543,1.157,4.0,1.006,1.7,4.163
5778.017,0.155,1.934,0.337,0.49,10.123,2589.085,0.295,3.581,0.257,32.635,1502.223,0.081,3.19,2.0,0.333,1.0,6.79
5787.124,0.156,1.985,0.355,0.489,10.131,2667.368,0.283,1.378,0.256,32.513,1203.35,0.606,1.051,4.0,1.076,1.75,4.089
5778.999,0.155,1.932,0.338,0.553,10.025,2587.866,0.283,3.554,0.248,31.879,1507.401,0.106,1.967,3.0,0.626,1.45,4.824
5778.001,0.155,1.933,0.337,0.489,10.123,2589.085,0.283,3.582,0.248,32.518,1502.223,0.084,2.85,2.0,0.317,1.1,5.169
5793.502,0.147,1.969,0.337,0.555,10.136,2664.743,0.28,3.087,0.248,32.152,1499.573,0.118,1.952,4.0,0.63,1.45,4.672
5334.028,0.149,1.095,0.354,0.559,10.111,2687.955,0.316,1.526,0.256,32.395,1207.608,0.564,0.773,7.0,1.27,1.85,3.762
5783.144,0.156,1.968,0.355,0.594,10.143,2649.919,0.319,1.682,0.248,31.822,1200.341,0.519,0.8,5.0,1.215,1.85,3.75
5796.712,0.13,1.981,0.351,0.554,9.965,2648.434,0.273,3.573,0.248,31.879,1283.534,0.144,1.554,6.0,0.793,1.6,4.296
5795.131,0.155,1.955,0.355,0.487,10.757,2647.496,0.283,3.132,0.248,31.801,1474.206,0.105,2.243,5.0,0.519,1.35,4.949
5783.144,0.156,1.968,0.355,0.489,9.961,2649.919,0.319,1.7,0.255,31.878,1200.329,0.514,1.274,4.0,0.934,1.7,4.108
5817.173,0.155,1.955,0.393,0.597,9.957,2670.739,0.286,1.342,0.248,32.696,1505.033,0.617,0.622,5.0,1.298,1.85,3.806
5795.408,0.155,1.979,0.355,0.506,10.122,2587.141,0.283,3.592,0.247,32.183,1474.206,0.093,2.45,3.0,0.448,1.3,4.888
5817.511,0.156,1.955,0.354,0.594,10.132,2671.767,0.32,1.32,0.25,32.512,1203.359,0.623,0.311,5.0,1.589,2.05,3.499
5778.104,0.155,1.936,0.353,0.489,10.123,2672.149,0.293,3.581,0.248,31.835,1238.782,0.174,1.845,3.0,0.652,1.5,4.323
5776.053,0.151,1.978,0.355,0.554,10.026,2666.367,0.283,3.489,0.257,31.879,1297.079,0.135,1.655,4.0,0.745,1.55,4.358
5817.281,0.147,1.955,0.354,0.584,10.146,2597.15,0.293,1.325,0.253,32.725,1239.085,0.621,0.451,5.0,1.54,2.1,3.32
5797.923,0.155,1.984,0.337,0.49,10.123,2698.713,0.283,3.486,0.248,32.469,1228.096,0.181,1.76,3.0,0.694,1.55,4.215
5783.144,0.156,1.968,0.355,0.489,9.961,2649.919,0.319,1.756,0.255,31.878,1200.341,0.498,1.275,4.0,0.932,1.7,4.084
5785.802,0.157,1.786,0.355,0.557,10.132,2693.589,0.278,2.79,0.253,31.767,1205.754,0.203,1.17,6.0,1.004,1.7,4.049
5659.672,0.155,1.98,0.356,0.553,10.125,2654.507,0.295,3.112,0.242,32.419,1211.164,0.193,1.386,7.0,0.879,1.7,4.242
5784.502,0.155,1.978,0.352,0.584,10.146,2647.106,0.286,1.371,0.248,32.339,1204.926,0.608,0.712,5.0,1.278,1.9,3.329
5755.344,0.156,2.145,0.34,0.491,10.131,2568.028,0.283,3.498,0.257,32.961,1494.135,0.073,2.554,4.0,0.415,1.25,5.024
5692.258,0.149,1.959,0.356,0.554,10.03,2695.41,0.32,3.268,0.242,32.466,1256.617,0.162,1.501,7.0,0.823,1.6,4.235
5783.281,0.156,1.968,0.355,0.487,9.961,2690.528,0.319,1.784,0.247,31.8,1200.765,0.49,1.282,4.0,0.929,1.65,4.109
5778.17,0.155,1.963,0.34,0.49,10.123,2568.347,0.278,3.582,0.248,33.038,1494.248,0.073,3.318,2.0,0.356,0.95,5.862
5692.258,0.149,1.959,0.356,0.554,10.019,2666.473,0.325,3.269,0.242,32.451,1238.279,0.174,1.453,8.0,0.848,1.65,4.253
4851.757,0.156,1.833,0.327,0.575,10.005,2692.895,0.279,1.074,0.247,31.716,1213.635,0.693,-3.019,8.0,0.0,0.0,3.53
5826.089,0.152,2.024,0.353,0.48,10.02,2503.045,0.295,3.541,0.246,35.368,1505.279,0.041,2.812,1.0,0.388,1.15,5.39
5788.819,0.148,1.939,0.365,0.55,9.873,2693.426,0.299,1.061,0.243,31.705,1218.284,0.697,-2.523,5.0,0.0,0.0,3.459
5606.119,0.149,2.024,0.348,0.519,10.02,2499.35,0.295,3.541,0.246,35.368,1505.279,0.04,2.814,2.0,0.389,1.15,5.373
5721.394,0.156,1.829,0.377,0.56,9.869,2699.856,0.303,3.278,0.261,31.767,1323.022,0.123,1.535,9.0,0.807,1.6,4.469
5812.453,0.148,2.021,0.359,0.519,10.02,2499.376,0.296,3.565,0.249,35.426,1505.279,0.04,3.038,1.0,0.333,1.1,5.466
5810.062,0.145,2.077,0.354,0.587,10.029,2693.021,0.295,1.873,0.25,31.765,1239.385,0.465,0.931,5.0,1.129,1.8,3.767
5790.541,0.15,1.829,0.353,0.551,10.012,2692.841,0.3,3.543,0.249,31.834,1206.622,0.196,1.239,5.0,0.957,1.75,4.116
5017.879,0.148,2.008,0.354,0.587,10.01,2698.961,0.3,1.579,0.25,31.769,1239.233,0.549,0.059,6.0,1.783,2.1,3.162
5795.643,0.156,1.853,0.364,0.575,10.01,2690.468,0.279,1.136,0.248,31.749,1209.627,0.675,-1.525,6.0,0.0,0.0,3.004
5810.062,0.148,2.077,0.353,0.586,9.977,2693.021,0.296,1.367,0.247,31.769,1508.143,0.609,0.49,4.0,1.355,1.8,4.19
5778.281,0.148,2.018,0.359,0.521,9.87,2542.544,0.299,3.557,0.249,35.349,1218.374,0.188,2.013,2.0,0.635,1.5,4.483
5735.034,0.15,2.018,0.363,0.521,9.997,2542.524,0.3,3.537,0.249,35.368,1484.999,0.058,2.391,3.0,0.519,1.35,4.847
5775.768,0.155,2.018,0.365,0.552,9.869,2655.216,0.299,3.217,0.248,31.818,1360.386,0.104,1.717,5.0,0.721,1.55,4.584
4988.791,0.161,2.017,0.365,0.586,10.027,2696.108,0.292,3.258,0.266,31.767,1243.599,0.172,1.1,8.0,1.019,1.75,3.82
4914.012,0.148,1.827,0.365,0.55,10.011,2697.528,0.299,3.543,0.249,31.835,1259.408,0.16,1.428,6.0,0.858,1.65,4.19
5789.351,0.15,1.833,0.364,0.575,10.02,2692.894,0.279,1.077,0.247,31.75,1217.666,0.692,-2.593,6.0,0.0,0.0,3.547
5718.574,0.15,1.829,0.379,0.551,10.012,2692.841,0.3,3.543,0.249,31.751,1324.225,0.12,1.565,7.0,0.789,1.6,4.45
5803.021,0.148,2.074,0.353,0.589,9.853,2697.739,0.296,1.433,0.246,35.378,1507.503,0.591,1.297,3.0,0.933,1.7,4.035
4915.278,0.15,1.829,0.295,0.576,9.516,2692.894,0.279,1.1,0.246,31.75,1202.043,0.686,-2.941,9.0,0.0,0.0,3.457
5022.749,0.156,1.832,0.354,0.574,10.009,2699.141,0.309,1.077,0.247,31.749,1209.881,0.692,-2.95,7.0,0.0,0.0,3.466
5789.775,0.153,1.92,0.353,0.518,9.876,2501.876,0.312,3.54,0.248,34.878,1453.578,0.041,2.425,4.0,0.504,1.35,4.893
4915.278,0.15,1.829,0.295,0.576,9.516,2692.893,0.279,1.215,0.246,31.751,1202.043,0.653,-1.539,9.0,0.0,0.0,3.118
5656.154,0.15,2.077,0.362,0.575,9.862,2692.895,0.279,1.09,0.248,31.819,1215.071,0.689,-1.988,6.0,0.0,0.0,3.349
5798.446,0.15,2.024,0.365,0.518,9.999,2546.981,0.321,3.539,0.247,35.368,1531.164,0.07,2.435,2.0,0.505,1.35,4.831
5790.766,0.15,2.077,0.353,0.585,10.015,2698.859,0.291,1.469,0.248,31.76,1232.27,0.58,0.148,5.0,1.745,2.15,3.142
5792.482,0.157,2.01,0.364,0.431,9.873,2654.122,0.28,3.428,0.247,31.749,1341.486,0.138,1.883,4.0,0.655,1.5,4.619
5826.661,0.148,1.938,0.359,0.519,10.02,2501.801,0.3,3.565,0.249,35.425,1505.279,0.041,2.647,2.0,0.452,1.3,5.33
5790.974,0.15,2.074,0.353,0.551,10.019,2692.894,0.296,1.112,0.247,31.829,1213.894,0.682,-1.923,5.0,0.0,0.0,3.056
5788.544,0.157,1.832,0.354,0.574,10.009,2699.141,0.309,1.123,0.249,31.834,1206.602,0.679,-1.584,6.0,0.0,0.0,3.071
5775.887,0.155,1.94,0.351,0.596,10.027,2699.814,0.291,1.744,0.266,31.76,1209.474,0.502,0.83,6.0,1.194,1.85,3.767
4915.278,0.15,1.829,0.295,0.576,9.874,2692.894,0.279,1.1,0.247,31.75,1209.731,0.686,-2.867,8.0,0.0,0.0,3.355
5781.034,0.166,2.054,0.358,0.6,9.917,2695.156,0.279,1.647,0.247,31.739,1209.082,0.529,0.628,6.0,1.308,1.85,3.69
4751.059,0.161,1.94,0.353,0.588,10.027,2699.814,0.291,1.635,0.266,31.76,1243.599,0.533,0.244,8.0,1.608,2.0,3.662
5803.021,0.15,2.074,0.355,0.589,9.853,2697.687,0.296,1.433,0.246,31.735,1507.659,0.591,0.755,4.0,1.209,1.8,4.211
4969.099,0.145,2.018,0.354,0.589,10.029,2698.792,0.3,1.706,0.25,31.769,1231.305,0.513,0.709,6.0,1.247,1.9,3.299
5825.214,0.157,2.012,0.333,0.434,9.876,2654.122,0.28,3.428,0.247,31.749,1341.486,0.132,1.67,5.0,0.749,1.55,4.619
5790.766,0.15,2.076,0.353,0.585,10.015,2692.907,0.291,1.686,0.248,32.043,1232.27,0.518,0.837,5.0,1.187,1.85,3.828
5780.629,0.155,2.021,0.365,0.518,10.01,2695.414,0.299,1.742,0.249,31.767,1209.628,0.502,1.219,4.0,0.969,1.7,4.089
4969.099,0.148,2.138,0.365,0.589,9.976,2698.892,0.309,1.605,0.247,31.769,1247.55,0.541,0.352,7.0,1.54,2.0,3.754
5794.438,0.148,1.944,0.354,0.519,9.881,2690.961,0.298,3.484,0.247,31.701,1257.721,0.162,1.598,3.0,0.764,1.6,4.262
4923.966,0.161,2.023,0.353,0.589,9.489,2692.982,0.279,3.252,0.266,31.723,1243.599,0.178,0.942,9.0,1.1,1.8,3.905
5775.768,0.155,2.018,0.365,0.552,9.869,2655.219,0.299,3.222,0.248,31.818,1342.081,0.105,1.716,5.0,0.718,1.5,4.431
5826.661,0.148,2.102,0.365,0.519,10.026,2503.657,0.296,3.325,0.25,35.425,1503.479,0.051,2.421,4.0,0.509,1.35,4.793
4722.566,0.148,2.008,0.354,0.587,10.01,2691.717,0.299,1.587,0.248,31.749,1238.648,0.547,0.446,6.0,1.435,1.9,3.783
4914.012,0.15,1.827,0.365,0.55,10.012,2697.528,0.299,3.543,0.249,31.834,1207.531,0.195,1.34,6.0,0.906,1.65,4.263
4969.099,0.145,2.138,0.365,0.589,10.028,2698.892,0.309,1.595,0.25,31.765,1239.438,0.544,0.33,7.0,1.554,2.0,3.812
5800.626,0.148,2.141,0.365,0.589,9.976,2693.021,0.309,3.52,0.247,31.769,1247.55,0.178,1.48,5.0,0.821,1.6,3.956
5017.879,0.148,2.008,0.354,0.587,10.377,2698.961,0.3,3.245,0.25,31.759,1239.233,0.174,1.398,7.0,0.866,1.65,3.976
5022.381,0.156,1.832,0.336,0.574,10.008,2652.52,0.309,1.082,0.247,31.766,1201.612,0.691,-2.59,7.0,0.0,0.0,3.219
4764.373,0.148,2.021,0.355,0.57,9.966,2680.829,0.313,1.046,0.25,32.066,1229.577,0.701,-2.936,6.0,0.0,0.0,3.596
4755.604,0.148,2.02,0.353,0.57,10.002,2401.541,0.309,1.006,0.25,32.132,1247.131,0.713,0.096,5.0,1.825,2.15,3.558
5802.067,0.152,2.055,0.354,0.515,10.018,2407.466,0.306,3.584,0.25,33.723,1255.5,0.163,2.65,2.0,0.423,1.2,5.201
6009.268,0.152,2.023,0.358,0.515,10.018,2407.811,0.291,3.607,0.249,34.349,1494.101,0.036,2.911,2.0,0.365,1.15,5.635
4764.977,0.126,2.021,0.338,0.571,9.971,2688.536,0.324,1.078,0.254,32.072,1228.575,0.692,-2.596,8.0,0.0,0.0,3.542
4568.736,0.147,2.027,0.365,0.514,10.039,2694.901,0.315,3.463,0.249,32.134,1228.514,0.212,1.78,4.0,0.676,1.55,4.257
4577.996,0.145,1.952,0.36,0.59,10.039,2687.474,0.315,1.862,0.251,32.065,1228.514,0.468,1.006,6.0,1.082,1.8,3.745
4897.727,0.137,2.027,0.343,0.551,9.519,2652.705,0.321,3.554,0.257,32.139,1256.333,0.162,1.544,7.0,0.8,1.6,4.377
5201.382,0.147,2.024,0.346,0.551,9.516,2547.245,0.309,3.549,0.257,31.765,1419.976,0.105,1.894,6.0,0.651,1.45,4.693
5790.73,0.145,2.014,0.361,0.585,10.1,2626.256,0.305,1.076,0.256,32.075,1495.674,0.693,0.447,4.0,1.398,1.85,4.993
5923.7,0.15,2.023,0.352,0.503,9.575,2407.791,0.302,3.543,0.257,34.344,1479.058,0.043,2.814,4.0,0.394,1.15,5.559
5912.901,0.15,2.063,0.352,0.515,9.575,2407.791,0.302,3.543,0.249,34.344,1494.013,0.043,2.835,3.0,0.388,1.15,5.525
5211.499,0.146,2.023,0.353,0.515,10.041,2392.632,0.292,3.542,0.255,32.132,1220.464,0.186,1.951,3.0,0.629,1.5,4.549
4818.712,0.128,2.021,0.355,0.571,9.966,2697.249,0.313,1.074,0.251,32.074,1228.575,0.693,-2.604,7.0,0.0,0.0,3.53
6150.132,0.148,2.023,0.371,0.503,10.002,2613.996,0.31,3.543,0.257,32.884,1479.32,0.087,2.54,5.0,0.455,1.25,5.242
4938.854,0.145,2.014,0.346,0.586,10.036,2626.256,0.323,1.318,0.256,32.094,1252.569,0.623,0.159,6.0,1.742,2.15,3.301
5785.239,0.145,2.014,0.36,0.585,10.099,2628.224,0.305,1.084,0.256,32.075,1493.297,0.69,0.536,4.0,1.32,1.75,4.713
5202.728,0.145,1.952,0.355,0.59,9.967,2697.532,0.306,1.746,0.251,32.405,1228.637,0.501,0.869,6.0,1.169,1.85,3.737
6018.295,0.157,2.024,0.353,0.514,9.916,2391.221,0.302,3.555,0.257,33.839,1420.165,0.053,2.766,3.0,0.4,1.15,5.433
4607.473,0.148,2.024,0.36,0.584,10.039,2688.205,0.31,1.857,0.251,32.057,1230.728,0.469,1.001,6.0,1.086,1.8,3.748
4755.604,0.148,2.02,0.355,0.57,9.967,2698.035,0.322,1.052,0.257,32.071,1208.682,0.699,-2.639,6.0,0.0,0.0,3.366
6139.333,0.148,2.023,0.371,0.515,10.002,2613.996,0.31,3.543,0.248,32.884,1494.275,0.087,2.562,4.0,0.446,1.15,5.225
4764.423,0.148,2.027,0.358,0.585,10.039,2662.411,0.306,1.497,0.257,32.066,1228.174,0.572,0.202,6.0,1.712,2.15,3.127
4595.959,0.148,2.028,0.349,0.585,9.159,2681.946,0.307,1.59,0.257,32.066,1229.427,0.546,0.37,7.0,1.545,2.05,3.699
5211.499,0.146,2.0,0.358,0.503,10.04,2699.728,0.292,1.438,0.257,32.053,1218.531,0.589,1.293,5.0,0.93,1.7,4.13
5206.719,0.154,2.024,0.346,0.511,10.039,2685.198,0.309,3.549,0.257,31.765,1419.976,0.117,1.969,4.0,0.618,1.4,4.551
4755.752,0.148,2.055,0.353,0.514,9.916,2646.207,0.306,1.655,0.255,32.066,1209.381,0.527,1.303,5.0,0.923,1.65,4.125
5249.342,0.148,2.073,0.344,0.511,10.042,2633.997,0.309,3.549,0.254,31.986,1422.611,0.099,2.211,4.0,0.526,1.35,4.726
5293.013,0.148,2.021,0.353,0.514,9.614,2567.913,0.309,3.496,0.254,32.135,1437.569,0.095,2.41,5.0,0.46,1.3,4.86
4582.241,0.145,1.952,0.364,0.586,10.039,2662.346,0.315,1.539,0.256,31.735,1288.335,0.56,0.277,6.0,1.597,2.05,3.913
5198.079,0.145,2.014,0.358,0.586,10.019,2588.966,0.323,1.556,0.256,31.735,1208.368,0.555,0.604,6.0,1.339,1.9,3.409
4578.94,0.147,1.95,0.365,0.59,10.039,2694.901,0.315,3.463,0.255,32.052,1228.514,0.211,1.382,5.0,0.877,1.65,3.977
4971.855,0.147,2.0,0.343,0.551,10.04,2694.852,0.319,3.456,0.25,32.053,1271.454,0.152,1.628,5.0,0.756,1.55,4.374
5206.768,0.156,2.024,0.347,0.512,10.04,2658.544,0.323,1.361,0.257,32.86,1226.621,0.611,1.109,5.0,1.038,1.75,4.081
5210.94,0.146,2.023,0.358,0.514,10.041,2667.967,0.314,1.379,0.257,32.087,1220.464,0.606,1.259,5.0,0.952,1.7,4.171
4849.491,0.147,1.952,0.353,0.515,10.018,2408.276,0.306,3.525,0.251,32.085,1233.225,0.178,2.054,3.0,0.585,1.45,4.665
5211.184,0.147,2.023,0.365,0.511,10.033,2661.675,0.313,3.541,0.255,31.863,1207.725,0.195,1.831,4.0,0.655,1.5,4.249
5211.184,0.147,2.023,0.365,0.514,10.041,2661.675,0.313,3.605,0.255,32.132,1292.438,0.138,1.949,4.0,0.616,1.45,4.375
4916.332,0.146,2.023,0.353,0.515,10.001,2392.632,0.31,3.542,0.256,32.074,1247.27,0.168,2.092,3.0,0.572,1.45,4.666
4600.091,0.145,1.95,0.358,0.586,9.748,2685.346,0.322,1.627,0.256,31.748,1290.347,0.535,0.518,7.0,1.43,2.05,3.666
4749.115,0.145,1.999,0.359,0.554,10.04,2664.259,0.314,3.601,0.264,32.541,1220.148,0.187,1.459,6.0,0.84,1.6,4.196
5203.619,0.154,2.027,0.347,0.515,10.033,2673.272,0.309,3.649,0.254,32.147,1421.52,0.112,2.179,5.0,0.537,1.35,4.7
4952.917,0.148,2.199,0.344,0.586,10.033,2635.843,0.313,3.542,0.256,32.131,1208.541,0.194,1.202,6.0,0.96,1.7,3.817
4830.147,0.145,2.014,0.353,0.586,10.02,2626.256,0.323,1.318,0.256,32.075,1493.594,0.623,0.719,5.0,1.227,1.75,3.984
5211.499,0.146,2.023,0.358,0.504,10.041,2414.504,0.292,1.342,0.257,32.132,1220.464,0.617,1.705,4.0,0.729,1.55,4.402
5208.023,0.153,2.022,0.365,0.586,10.02,2626.256,0.313,1.341,0.256,32.074,1493.594,0.617,0.765,5.0,1.212,1.8,4.536
5211.184,0.147,2.023,0.365,0.514,10.04,2661.675,0.313,3.605,0.255,32.111,1285.731,0.143,1.917,4.0,0.625,1.45,4.495
4877.399,0.145,2.014,0.353,0.519,10.02,2557.188,0.323,3.584,0.256,32.037,1493.594,0.159,2.626,3.0,0.388,1.2,5.054
5169.215,0.148,1.93,0.35,0.592,9.749,2687.92,0.31,1.651,0.254,32.141,1209.446,0.528,0.859,7.0,1.176,1.85,3.734
5276.277,0.148,2.021,0.353,0.514,9.538,2567.913,0.309,3.496,0.254,32.271,1437.569,0.091,2.459,5.0,0.44,1.3,4.843
5823.163,0.156,1.929,0.36,0.519,10.012,2698.098,0.284,3.401,0.251,31.727,1505.432,0.122,2.09,2.0,0.577,1.4,4.688
6952.375,0.128,1.149,0.27,0.338,11.169,2690.847,0.289,3.263,0.251,31.976,1217.095,0.425,1.254,10.0,0.97,1.7,4.11
5826.881,0.155,1.937,0.363,0.494,10.142,2589.855,0.302,3.45,0.243,32.758,1499.144,0.077,3.176,3.0,0.337,1.0,6.786
5801.076,0.156,1.929,0.335,0.523,9.979,2598.144,0.3,3.39,0.252,32.963,1502.289,0.081,3.602,2.0,0.261,0.85,7.069
5641.085,0.148,1.929,0.341,0.554,9.82,2690.869,0.286,1.032,0.251,31.723,1201.387,0.705,0.229,7.0,1.651,2.0,3.839
5823.231,0.132,1.003,0.228,0.304,10.102,2659.926,0.32,1.073,0.251,32.822,1203.559,0.693,-0.327,8.0,1.673,2.0,4.098
5961.081,0.118,1.93,0.363,0.552,9.858,2697.433,0.284,3.074,0.242,31.84,1206.614,0.213,1.321,8.0,0.913,1.7,4.125
6543.37,0.103,1.258,0.365,0.374,10.009,2690.666,0.286,3.468,0.252,31.84,1205.482,0.371,1.401,7.0,0.887,1.65,4.367
5824.062,0.155,1.929,0.363,0.519,10.011,2699.564,0.288,3.428,0.251,31.84,1217.748,0.188,1.537,3.0,0.793,1.6,4.267
5823.473,0.155,1.003,0.341,0.519,9.913,2688.575,0.297,1.182,0.251,32.113,1214.264,0.662,0.469,5.0,1.467,1.9,3.592
5823.476,0.156,1.003,0.364,0.519,9.829,2688.575,0.298,1.183,0.249,32.828,1212.887,0.662,0.375,6.0,1.641,2.1,3.45
5734.467,0.106,1.091,0.247,0.399,11.455,2685.091,0.289,3.453,0.244,32.097,1200.25,0.455,1.244,9.0,0.982,1.75,4.487
5823.476,0.156,1.964,0.364,0.519,10.007,2688.575,0.298,1.211,0.249,32.828,1212.887,0.654,1.054,4.0,1.075,1.8,4.113
5673.912,0.156,2.2,0.335,0.54,9.808,2614.257,0.284,3.363,0.251,31.867,1366.758,0.102,2.194,8.0,0.522,1.4,4.62
5732.267,0.139,1.945,0.352,0.521,10.015,2597.212,0.276,3.225,0.243,32.228,1502.289,0.092,2.488,6.0,0.438,1.3,5.03
5511.575,0.108,1.0,0.327,0.302,9.663,2660.882,0.286,1.206,0.253,32.772,1212.818,0.655,0.456,10.0,1.454,1.9,4.108
5801.075,0.156,2.135,0.327,0.521,9.979,2597.24,0.321,3.797,0.252,32.771,1502.289,0.085,2.513,5.0,0.429,1.3,4.988
5801.075,0.156,2.142,0.327,0.521,9.999,2597.212,0.321,3.459,0.252,32.973,1502.289,0.08,2.622,4.0,0.435,1.2,5.46
6952.201,0.106,1.148,0.247,0.399,11.455,2685.091,0.289,3.449,0.243,32.219,1202.894,0.426,1.265,9.0,0.966,1.75,4.449
5671.029,0.156,2.196,0.335,0.545,10.001,2614.257,0.284,3.364,0.251,31.867,1366.758,0.102,2.256,7.0,0.496,1.35,4.386
5822.727,0.156,2.146,0.362,0.519,9.999,2597.212,0.321,3.459,0.252,32.973,1502.289,0.08,2.705,3.0,0.405,1.2,5.405
5822.14,0.156,1.929,0.36,0.519,10.012,2699.803,0.289,3.402,0.251,31.704,1268.812,0.154,1.635,3.0,0.747,1.55,4.477
5800.927,0.155,1.929,0.335,0.522,9.979,2619.277,0.288,3.398,0.252,32.106,1502.289,0.096,3.367,2.0,0.299,0.95,6.967
5973.657,0.156,1.925,0.344,0.518,10.223,2688.123,0.295,3.425,0.252,31.718,1298.445,0.134,1.962,5.0,0.609,1.45,4.383
5668.47,0.153,1.93,0.361,0.552,9.915,2686.337,0.284,3.071,0.252,31.851,1360.361,0.123,1.725,6.0,0.715,1.5,4.425
5820.77,0.156,1.964,0.363,0.523,9.92,2617.878,0.287,1.601,0.253,31.868,1201.487,0.543,1.17,4.0,0.999,1.75,4.181
5795.114,0.155,1.003,0.363,0.308,9.825,2596.682,0.299,1.534,0.249,32.11,1212.993,0.562,0.903,7.0,1.171,1.8,4.271
5834.691,0.126,1.032,0.337,0.304,10.104,2699.203,0.299,3.179,0.252,32.827,1273.979,0.484,1.065,8.0,1.083,1.75,4.166
5972.245,0.156,1.93,0.363,0.551,9.858,2696.523,0.284,3.364,0.251,31.84,1205.859,0.196,1.441,6.0,0.849,1.65,4.139
5812.2,0.148,1.938,0.341,0.52,10.016,2620.407,0.282,3.56,0.243,33.151,1494.468,0.09,3.587,2.0,0.263,0.85,7.046
5671.029,0.156,2.195,0.335,0.475,10.042,2606.188,0.284,3.429,0.251,32.788,1366.082,0.097,2.373,6.0,0.462,1.35,4.709
5823.954,0.155,1.001,0.362,0.519,9.99,2697.164,0.297,1.245,0.252,31.915,1216.659,0.644,0.711,5.0,1.308,1.9,3.852
5968.924,0.118,1.063,0.363,0.374,9.886,2697.433,0.284,3.276,0.25,31.84,1206.637,0.469,1.196,8.0,1.0,1.7,4.385
5968.924,0.118,1.132,0.363,0.374,9.886,2697.433,0.284,3.276,0.25,31.84,1206.637,0.434,1.303,8.0,0.939,1.7,4.446
5800.365,0.157,1.003,0.335,0.523,9.979,2688.682,0.289,1.426,0.249,31.755,1260.335,0.593,0.87,5.0,1.202,1.8,4.229
5795.114,0.108,1.013,0.352,0.308,9.825,2686.828,0.299,1.509,0.25,32.22,1212.993,0.569,0.775,8.0,1.254,1.85,4.102
5671.029,0.145,2.195,0.342,0.519,10.042,2687.583,0.284,3.419,0.251,32.101,1366.12,0.118,2.257,5.0,0.499,1.35,4.356
5805.281,0.108,1.003,0.363,0.302,10.022,2673.375,0.32,1.301,0.252,32.236,1212.487,0.628,0.549,7.0,1.408,1.9,4.082
5967.413,0.156,1.925,0.344,0.553,10.223,2688.123,0.295,3.411,0.252,31.712,1298.445,0.134,1.658,6.0,0.742,1.55,4.321
5823.163,0.156,1.029,0.363,0.519,11.085,2699.654,0.296,1.474,0.253,31.852,1202.694,0.579,0.739,6.0,1.288,1.85,4.035
5822.301,0.156,1.003,0.352,0.521,9.829,2594.007,0.276,1.318,0.249,32.828,1206.111,0.623,0.66,7.0,1.338,1.9,3.921
6551.024,0.103,1.207,0.365,0.374,9.915,2699.669,0.291,3.468,0.252,31.84,1205.482,0.396,1.39,7.0,0.898,1.65,4.43
5773.934,0.1,1.002,0.248,0.304,10.005,2686.303,0.286,1.376,0.252,31.849,1210.987,0.607,0.622,8.0,1.363,1.9,4.157
6397.084,0.124,1.006,0.237,0.309,10.103,2663.214,0.32,3.393,0.252,32.768,1273.885,0.497,0.85,8.0,1.199,1.85,3.959
5960.802,0.155,1.935,0.363,0.522,9.915,2699.667,0.287,1.664,0.248,31.843,1203.393,0.525,1.228,5.0,0.965,1.7,4.04
5823.167,0.154,1.002,0.364,0.305,10.005,2622.499,0.286,3.418,0.253,31.827,1202.62,0.499,1.414,5.0,0.897,1.65,4.171
5372.26,0.128,1.074,0.248,0.55,11.199,2691.247,0.296,1.373,0.253,31.725,1202.747,0.608,0.553,10.0,1.422,1.95,3.536
6551.024,0.154,1.207,0.358,0.367,9.915,2699.856,0.291,3.469,0.252,32.704,1205.482,0.396,1.402,6.0,0.888,1.65,4.329
5820.95,0.155,1.937,0.387,0.494,9.981,2589.855,0.302,3.443,0.243,32.732,1499.144,0.106,2.551,3.0,0.415,1.3,4.975
5826.994,0.156,1.929,0.335,0.523,10.135,2699.808,0.288,1.682,0.253,31.785,1208.077,0.519,1.237,5.0,0.958,1.7,4.096
4691.989,0.155,1.421,0.358,0.428,11.965,2657.944,0.314,3.375,0.249,33.764,1200.532,0.289,1.441,8.0,0.863,1.7,4.228
5783.606,0.155,1.083,0.36,0.508,9.867,2662.151,0.297,1.011,0.248,32.454,1200.058,0.711,-1.393,5.0,0.0,0.0,3.183
5785.367,0.155,1.051,0.363,0.508,10.036,2405.364,0.313,1.012,0.248,32.529,1207.213,0.711,0.688,4.0,1.325,1.85,4.19
5787.854,0.155,1.951,0.36,0.491,10.044,2412.665,0.314,3.554,0.247,35.618,1434.017,0.047,3.067,1.0,0.324,1.1,5.577
5777.962,0.155,1.949,0.36,0.48,9.87,2403.118,0.313,3.476,0.243,35.442,1318.312,0.121,2.701,1.0,0.412,1.25,5.131
5783.606,0.155,1.083,0.36,0.498,10.01,2677.463,0.297,1.029,0.248,33.658,1206.672,0.706,0.141,5.0,1.839,2.15,3.452
4814.493,0.155,1.114,0.36,0.558,10.036,2658.453,0.311,1.434,0.247,32.529,1224.43,0.59,0.904,7.0,1.184,1.8,4.068
5805.225,0.155,1.522,0.343,0.512,10.109,2393.699,0.314,3.45,0.248,35.635,1246.914,0.239,2.183,2.0,0.586,1.4,4.896
5790.167,0.155,2.007,0.352,0.51,9.876,2668.736,0.282,1.752,0.247,31.705,1200.012,0.499,1.219,4.0,0.967,1.75,4.12
5783.371,0.155,1.083,0.363,0.427,9.874,2406.274,0.315,3.551,0.249,35.509,1207.454,0.459,1.523,3.0,0.868,1.65,4.56
5790.828,0.15,1.845,0.36,0.495,10.585,2566.994,0.313,3.475,0.249,35.037,1382.755,0.078,2.607,5.0,0.439,1.25,5.211
5766.655,0.155,1.079,0.359,0.513,9.875,2665.46,0.314,1.094,0.245,32.244,1200.785,0.687,0.434,6.0,1.623,2.15,3.623
5847.678,0.14,1.963,0.364,0.427,9.883,2668.567,0.313,3.449,0.245,31.855,1362.209,0.146,1.824,6.0,0.691,1.5,4.689
4805.087,0.155,1.111,0.341,0.428,9.956,2637.589,0.313,3.426,0.248,32.408,1207.439,0.445,1.361,6.0,0.905,1.7,4.242
5805.016,0.159,2.005,0.363,0.513,9.875,2403.193,0.313,3.449,0.245,32.245,1358.325,0.094,2.57,3.0,0.397,1.3,4.966
5805.795,0.159,2.005,0.363,0.514,9.875,2410.686,0.313,3.45,0.245,35.449,1358.325,0.094,2.773,2.0,0.394,1.2,5.314
5777.465,0.15,1.845,0.36,0.495,10.031,2566.994,0.313,3.472,0.247,35.037,1435.768,0.078,2.727,4.0,0.409,1.2,5.295
5783.371,0.155,1.286,0.363,0.427,9.874,2406.274,0.309,3.551,0.249,35.509,1207.454,0.357,1.65,3.0,0.815,1.6,4.695
4727.178,0.155,1.269,0.35,0.491,9.915,2687.893,0.317,1.446,0.248,32.504,1224.045,0.587,0.917,6.0,1.164,1.8,4.156
6413.045,0.155,1.305,0.362,0.419,9.875,2412.665,0.314,3.413,0.249,35.636,1216.24,0.348,1.699,4.0,0.794,1.6,4.76
5777.116,0.155,1.951,0.353,0.478,9.875,2412.665,0.314,3.554,0.249,35.636,1412.393,0.058,2.787,1.0,0.396,1.2,5.348
5790.09,0.155,1.96,0.353,0.506,9.932,2667.823,0.282,1.35,0.256,32.643,1200.042,0.614,1.011,4.0,1.098,1.75,4.023
5881.534,0.155,1.963,0.358,0.427,9.883,2668.567,0.313,3.449,0.249,31.888,1202.306,0.198,1.599,5.0,0.77,1.6,4.426
4769.731,0.149,1.983,0.36,0.495,10.01,2677.703,0.313,3.048,0.246,31.9,1370.304,0.178,1.923,5.0,0.629,1.45,4.523
5805.192,0.145,2.006,0.36,0.513,9.876,2682.56,0.306,1.834,0.245,32.247,1200.951,0.476,1.367,4.0,0.891,1.7,4.26
5777.06,0.155,1.149,0.36,0.508,10.008,2676.644,0.314,1.211,0.248,31.941,1211.226,0.654,0.733,5.0,1.294,1.85,3.773
5777.116,0.155,1.951,0.36,0.429,10.044,2403.021,0.314,3.554,0.247,35.636,1322.429,0.142,2.533,2.0,0.464,1.3,5.17
5806.185,0.155,1.057,0.36,0.512,9.873,2682.422,0.315,1.421,0.248,31.935,1200.828,0.594,0.801,5.0,1.25,1.85,4.106
5790.211,0.155,2.036,0.353,0.51,9.932,2667.85,0.283,1.372,0.247,32.584,1200.042,0.608,1.014,4.0,1.097,1.75,4.036
5792.003,0.159,2.005,0.364,0.513,9.875,2403.193,0.313,3.449,0.245,31.894,1351.305,0.102,2.255,3.0,0.52,1.4,4.914
5783.606,0.155,1.083,0.36,0.508,9.871,2662.151,0.297,1.052,0.248,32.803,1200.139,0.699,0.267,5.0,1.761,2.15,3.433
5804.473,0.155,1.083,0.36,0.498,10.01,2677.463,0.295,1.073,0.248,33.769,1203.354,0.693,0.322,5.0,1.687,2.1,3.488
5779.785,0.155,1.152,0.36,0.503,10.008,2676.455,0.314,1.156,0.251,32.006,1211.371,0.67,0.654,5.0,1.342,1.9,3.631
5777.862,0.14,1.951,0.364,0.427,9.884,2668.567,0.313,3.554,0.245,31.855,1390.101,0.146,1.937,5.0,0.64,1.45,4.826
5775.628,0.155,1.924,0.353,0.507,10.036,2658.453,0.312,1.439,0.247,32.534,1224.43,0.589,1.148,4.0,1.014,1.7,4.215
5783.371,0.155,2.023,0.363,0.427,9.874,2411.574,0.281,3.551,0.247,35.509,1207.454,0.195,2.421,2.0,0.492,1.35,5.004
5783.7,0.155,1.061,0.342,0.508,10.036,2662.08,0.314,1.128,0.238,32.538,1207.143,0.678,0.539,6.0,1.427,1.9,3.574
5792.003,0.159,2.005,0.364,0.504,9.875,2669.876,0.317,3.551,0.245,31.925,1388.948,0.111,2.13,4.0,0.551,1.35,4.688
5783.7,0.155,1.074,0.351,0.508,9.969,2665.196,0.314,1.145,0.249,32.538,1221.39,0.673,0.58,5.0,1.407,1.9,3.611
5783.7,0.155,1.061,0.351,0.508,10.036,2665.196,0.314,1.107,0.249,32.538,1207.143,0.684,0.458,5.0,1.468,1.9,3.614
5792.003,0.155,1.091,0.341,0.428,9.875,2403.193,0.313,3.427,0.248,31.894,1212.132,0.455,1.6,4.0,0.807,1.6,4.481
5790.371,0.155,1.839,0.36,0.512,10.585,2456.595,0.314,3.475,0.243,35.501,1382.502,0.081,2.581,4.0,0.45,1.3,5.117
5792.003,0.159,2.005,0.364,0.506,9.875,2403.193,0.313,3.32,0.245,31.917,1341.582,0.106,2.233,4.0,0.528,1.4,4.929
5642.605,0.155,1.949,0.364,0.475,9.87,2678.333,0.313,3.434,0.249,31.832,1356.595,0.114,1.942,5.0,0.626,1.5,4.575
5774.817,0.155,2.015,0.361,0.417,9.87,2412.665,0.314,3.413,0.249,35.636,1221.454,0.186,2.434,2.0,0.493,1.35,5.192
5807.739,0.168,2.008,0.363,0.562,9.878,2678.539,0.313,2.984,0.245,32.242,1210.074,0.193,1.471,6.0,0.834,1.65,4.136
5642.605,0.155,1.949,0.364,0.491,9.87,2678.333,0.313,3.434,0.249,31.832,1356.595,0.114,2.06,4.0,0.578,1.4,4.701
5783.7,0.154,2.001,0.351,0.508,9.969,2682.158,0.313,3.503,0.249,32.538,1221.39,0.186,2.017,3.0,0.58,1.45,4.367
5805.192,0.145,2.006,0.36,0.513,9.874,2682.56,0.323,3.45,0.248,32.247,1216.926,0.189,1.748,3.0,0.695,1.55,4.315
5836.81,0.144,2.044,0.342,0.504,10.071,2405.967,0.312,3.611,0.245,35.474,1503.103,0.04,2.818,1.0,0.404,1.25,5.308
5742.419,0.125,1.027,0.264,0.339,10.034,2631.126,0.285,1.823,0.242,32.581,1211.022,0.487,0.864,10.0,1.198,1.8,4.245
5820.79,0.145,2.063,0.342,0.516,10.011,2398.906,0.322,3.552,0.245,35.437,1503.824,0.073,2.735,0.0,0.444,1.2,5.976
5804.921,0.108,1.005,0.267,0.311,10.004,2411.352,0.319,1.001,0.248,33.365,1215.091,0.714,-1.393,7.0,0.0,0.0,3.64
5804.846,0.145,1.005,0.267,0.313,10.015,2411.352,0.319,1.002,0.248,33.365,1215.094,0.714,-0.888,6.0,0.0,0.0,3.56
5815.524,0.125,1.078,0.344,0.312,10.013,2683.621,0.317,3.315,0.245,32.835,1229.453,0.461,1.07,7.0,1.081,1.75,4.18
5821.407,0.149,1.298,0.341,0.399,10.001,2631.267,0.312,3.874,0.245,35.443,1228.432,0.351,1.496,5.0,0.87,1.6,4.53
5787.861,0.109,1.011,0.264,0.311,10.003,2577.1,0.289,1.13,0.244,33.366,1215.975,0.677,-0.323,8.0,1.648,1.95,4.334
5815.489,0.125,1.01,0.263,0.315,9.557,2632.017,0.317,1.05,0.244,32.89,1214.029,0.7,-0.483,9.0,1.724,1.95,3.936
5815.526,0.146,1.007,0.337,0.516,10.015,2412.861,0.322,1.007,0.245,32.664,1221.224,0.712,0.704,4.0,1.319,1.85,4.211
5821.094,0.148,2.125,0.346,0.504,9.777,2548.552,0.316,3.676,0.245,33.474,1500.527,0.062,2.576,5.0,0.452,1.2,5.482
5821.094,0.148,2.125,0.358,0.504,9.752,2548.552,0.316,3.627,0.245,32.52,1478.781,0.084,2.561,6.0,0.413,1.25,5.019
5836.81,0.147,2.059,0.344,0.428,10.068,2401.015,0.312,3.605,0.245,35.688,1494.947,0.144,2.657,2.0,0.435,1.25,5.466
6031.28,0.145,1.75,0.317,0.527,9.32,2532.969,0.331,3.252,0.243,32.518,1502.234,0.125,2.476,9.0,0.482,1.3,5.256
5820.79,0.147,1.015,0.346,0.516,9.987,2398.906,0.322,1.093,0.245,35.442,1221.929,0.688,1.263,3.0,0.985,1.65,4.608
5821.783,0.145,1.971,0.346,0.438,10.011,2552.55,0.315,3.681,0.245,35.688,1503.103,0.124,2.721,3.0,0.416,1.2,5.377
5820.79,0.147,2.063,0.339,0.516,9.987,2398.906,0.322,1.093,0.245,35.442,1221.929,0.688,2.235,2.0,0.541,1.3,4.74
5972.613,0.144,2.105,0.345,0.509,10.025,2547.221,0.288,3.72,0.245,35.457,1501.852,0.063,2.789,4.0,0.395,1.15,5.407
5804.846,0.146,1.001,0.346,0.326,10.015,2405.091,0.319,1.003,0.245,33.271,1214.692,0.713,0.26,5.0,1.568,1.9,4.015
5815.526,0.144,1.007,0.339,0.512,10.015,2412.861,0.318,1.259,0.245,32.664,1201.273,0.64,1.298,4.0,0.968,1.7,4.334
5808.257,0.145,1.005,0.267,0.313,10.015,2411.352,0.315,1.006,0.243,33.365,1215.094,0.713,-0.12,6.0,1.651,1.95,4.413
5816.827,0.145,1.005,0.357,0.502,10.015,2411.724,0.318,1.548,0.244,32.474,1228.753,0.558,1.661,4.0,0.772,1.55,4.666
5972.613,0.144,2.106,0.346,0.509,10.025,2547.221,0.324,3.72,0.245,33.466,1490.497,0.08,2.559,7.0,0.456,1.2,5.479
6031.28,0.145,1.75,0.312,0.515,9.352,2532.978,0.331,3.278,0.243,32.518,1502.234,0.125,2.493,8.0,0.477,1.25,5.255
5804.858,0.125,1.005,0.267,0.318,10.015,2406.982,0.319,1.046,0.243,33.307,1215.618,0.701,-0.529,7.0,1.705,1.95,4.129
5885.952,0.145,1.005,0.263,0.305,10.034,2629.779,0.318,1.421,0.249,32.514,1215.603,0.594,0.756,8.0,1.268,1.85,4.262
5809.166,0.144,1.475,0.346,0.395,10.001,2625.849,0.286,3.617,0.254,35.457,1207.701,0.262,1.67,5.0,0.789,1.55,4.739
5815.184,0.146,1.007,0.339,0.512,10.015,2412.861,0.318,1.712,0.245,32.522,1222.072,0.511,1.773,4.0,0.731,1.5,4.732
5815.567,0.124,1.001,0.257,0.312,9.983,2632.919,0.305,1.393,0.245,32.507,1200.301,0.602,0.6,8.0,1.38,1.9,4.292
6198.625,0.146,1.748,0.344,0.417,10.024,2682.903,0.286,3.598,0.254,35.455,1229.394,0.18,2.183,5.0,0.576,1.45,4.915
5805.463,0.144,1.42,0.345,0.501,10.069,2405.029,0.314,3.595,0.245,35.516,1206.929,0.29,2.341,2.0,0.53,1.35,4.807
5823.1,0.125,1.005,0.341,0.305,10.001,2406.982,0.319,1.046,0.243,33.314,1215.645,0.701,0.237,6.0,1.587,1.95,4.356
6201.548,0.145,1.638,0.329,0.417,10.024,2410.129,0.323,3.602,0.254,35.458,1209.28,0.194,2.035,5.0,0.648,1.45,4.949
5859.922,0.146,1.747,0.344,0.394,9.588,2630.875,0.285,3.892,0.243,35.653,1226.603,0.212,1.956,7.0,0.657,1.5,4.661
5810.705,0.147,1.547,0.353,0.399,10.001,2627.04,0.323,3.893,0.243,35.662,1210.86,0.227,1.734,5.0,0.76,1.55,4.577
5821.407,0.149,1.371,0.341,0.399,10.001,2631.653,0.312,3.874,0.245,35.443,1208.873,0.315,1.64,5.0,0.806,1.55,4.622
5881.913,0.149,1.357,0.314,0.39,10.028,2661.635,0.323,3.231,0.245,35.459,1225.138,0.322,1.554,7.0,0.839,1.6,4.577
5723.122,0.145,2.062,0.339,0.418,10.024,2411.588,0.322,3.531,0.245,32.465,1503.537,0.164,2.528,3.0,0.469,1.3,5.466
5810.705,0.147,1.548,0.339,0.399,10.001,2627.23,0.323,3.893,0.247,34.6,1210.821,0.226,1.8,6.0,0.724,1.55,4.562
5783.154,0.151,1.99,0.312,0.515,9.464,2650.868,0.315,3.263,0.246,35.618,1503.637,0.109,2.643,4.0,0.433,1.25,5.271
5787.861,0.109,1.011,0.267,0.311,10.004,2577.802,0.289,1.204,0.244,32.611,1215.615,0.656,0.545,8.0,1.417,1.9,3.898
5815.781,0.146,1.007,0.337,0.504,10.0,2412.705,0.322,1.047,0.245,32.686,1215.569,0.701,1.179,4.0,1.025,1.65,4.613
5805.463,0.144,1.442,0.345,0.492,10.069,2407.051,0.314,3.595,0.251,35.61,1206.929,0.279,2.393,2.0,0.508,1.35,4.993
5742.419,0.125,1.029,0.264,0.339,10.037,2630.774,0.285,1.823,0.245,32.581,1211.103,0.486,0.922,9.0,1.162,1.8,4.257
5807.607,0.108,1.01,0.339,0.315,10.008,2426.272,0.288,1.201,0.245,32.947,1211.622,0.657,0.442,7.0,1.474,1.9,3.859
5820.788,0.149,1.315,0.341,0.399,10.001,2631.267,0.31,3.874,0.245,35.443,1228.432,0.343,1.518,5.0,0.858,1.6,4.498
5673.795,0.125,1.001,0.257,0.312,9.983,2632.919,0.305,1.393,0.245,32.507,1200.301,0.602,0.381,9.0,1.497,1.95,3.845
5808.968,0.145,1.011,0.266,0.33,9.444,2409.075,0.337,1.731,0.244,32.526,1226.204,0.505,0.991,8.0,1.135,1.75,4.418
5821.789,0.149,1.961,0.346,0.399,10.001,2631.653,0.312,3.68,0.245,35.683,1503.201,0.202,2.415,3.0,0.499,1.35,5.271
5836.81,0.151,2.059,0.344,0.428,10.068,2401.015,0.312,3.653,0.245,35.688,1494.947,0.144,2.638,3.0,0.447,1.25,5.432
5328.584,0.152,1.03,0.341,0.595,9.985,2686.63,0.293,1.023,0.253,32.169,1240.11,0.708,-4.216,7.0,0.0,0.0,2.81
5776.445,0.151,1.972,0.347,0.522,9.961,2401.454,0.309,3.443,0.25,33.515,1497.65,0.056,2.927,1.0,0.362,1.1,5.655
4289.851,0.127,1.198,0.353,0.599,9.597,2698.332,0.3,1.909,0.254,31.926,1216.158,0.455,0.812,9.0,1.228,1.8,4.3
5987.002,0.149,1.974,0.331,0.522,9.978,2415.645,0.3,3.466,0.255,33.54,1497.65,0.055,2.947,3.0,0.356,1.1,5.613
4336.927,0.155,2.0,0.344,0.6,9.988,2686.759,0.3,3.509,0.255,32.27,1200.023,0.252,1.118,5.0,1.011,1.75,3.685
4218.421,0.153,1.053,0.347,0.599,9.989,2401.274,0.309,1.078,0.243,31.9,1539.147,0.692,-2.787,6.0,0.0,0.0,3.969
5506.498,0.153,1.514,0.347,0.599,9.988,2582.825,0.31,3.213,0.236,31.896,1214.141,0.243,1.266,8.0,0.958,1.7,4.249
4336.927,0.156,2.045,0.344,0.599,9.988,2686.63,0.318,1.782,0.255,31.912,1200.023,0.491,0.153,6.0,1.729,2.1,3.33
5823.867,0.151,1.014,0.344,0.6,9.988,2691.44,0.309,1.099,0.253,31.704,1498.74,0.686,-2.686,5.0,0.0,0.0,3.39
5782.837,0.153,1.974,0.347,0.522,9.991,2402.373,0.31,1.327,0.251,31.954,1505.651,0.621,2.411,2.0,0.494,1.25,5.107
4289.851,0.127,1.104,0.35,0.599,9.929,2698.332,0.3,1.207,0.254,31.8,1218.945,0.655,-1.55,8.0,0.0,0.0,3.068
4256.974,0.15,2.001,0.35,0.517,9.932,2397.566,0.297,1.049,0.244,31.933,1201.297,0.7,0.628,4.0,1.32,1.9,3.797
4277.954,0.152,1.059,0.348,0.6,9.987,2624.808,0.343,1.229,0.256,31.744,1214.723,0.649,-0.524,8.0,0.0,0.0,4.682
5190.381,0.151,1.943,0.331,0.565,9.703,2688.95,0.321,3.46,0.255,32.182,1218.874,0.187,1.47,7.0,0.832,1.6,4.153
6061.969,0.149,1.972,0.341,0.522,9.961,2401.454,0.309,3.467,0.255,33.509,1497.65,0.056,2.795,2.0,0.416,1.2,5.488
5455.654,0.15,1.998,0.347,0.522,9.934,2582.596,0.308,3.205,0.254,32.58,1464.108,0.084,2.412,5.0,0.464,1.3,5.037
5782.837,0.151,1.974,0.347,0.523,9.989,2402.409,0.31,1.151,0.25,33.454,1499.741,0.671,2.347,2.0,0.517,1.3,4.752
5414.019,0.155,1.999,0.347,0.527,9.979,2587.491,0.3,3.519,0.255,32.271,1498.186,0.091,2.496,4.0,0.43,1.3,4.943
5580.51,0.15,1.943,0.347,0.522,9.806,2582.596,0.308,3.205,0.254,32.19,1464.108,0.093,1.969,6.0,0.621,1.5,4.644
4337.223,0.151,1.035,0.344,0.6,9.894,2552.97,0.309,1.135,0.255,31.86,1201.624,0.676,-3.765,7.0,0.0,0.0,2.928
4289.851,0.127,1.104,0.353,0.599,9.598,2698.332,0.3,1.9,0.254,31.926,1216.158,0.457,0.802,9.0,1.216,1.85,3.717
5449.149,0.15,1.991,0.35,0.502,9.932,2397.566,0.297,3.466,0.256,32.165,1219.409,0.187,1.936,3.0,0.637,1.5,4.574
4277.991,0.153,1.514,0.347,0.6,9.988,2401.274,0.31,1.222,0.244,31.896,1214.635,0.651,-1.029,6.0,0.0,0.0,4.037
4336.335,0.151,1.13,0.347,0.6,9.988,2399.684,0.31,1.135,0.255,31.797,1207.274,0.676,-2.105,6.0,0.0,0.0,3.757
4349.615,0.151,2.05,0.344,0.6,9.9,2392.681,0.31,1.134,0.244,31.896,1209.414,0.676,0.099,5.0,1.792,2.1,3.498
5335.916,0.15,2.035,0.338,0.561,9.979,2681.677,0.285,3.426,0.255,31.934,1200.457,0.2,1.47,5.0,0.831,1.6,4.134
4336.317,0.151,1.035,0.344,0.6,9.987,2557.385,0.297,1.146,0.255,31.798,1207.274,0.673,-2.218,7.0,0.0,0.0,4.244
4336.476,0.151,2.017,0.341,0.586,9.986,2412.582,0.31,1.117,0.253,31.715,1248.122,0.681,-1.352,5.0,0.0,0.0,3.792
4336.815,0.151,1.078,0.346,0.596,9.98,2557.385,0.297,1.149,0.243,31.801,1207.183,0.672,-1.568,7.0,0.0,0.0,3.06
4288.357,0.128,2.048,0.353,0.599,9.982,2698.332,0.3,1.787,0.255,31.911,1201.61,0.489,0.436,7.0,1.523,2.05,3.42
4289.851,0.13,1.984,0.353,0.599,10.029,2696.353,0.3,1.893,0.255,31.811,1506.334,0.459,0.693,6.0,1.226,1.8,4.104
4294.387,0.151,1.019,0.343,0.6,9.988,2624.808,0.31,1.057,0.256,32.153,1210.017,0.698,-3.985,7.0,0.0,0.0,2.962
5449.149,0.15,1.991,0.35,0.502,9.932,2397.566,0.297,3.466,0.256,31.736,1288.579,0.141,2.155,3.0,0.552,1.45,4.853
4350.193,0.128,1.993,0.353,0.592,9.919,2656.889,0.31,3.535,0.247,31.748,1216.117,0.25,0.898,6.0,1.125,1.8,3.797
4351.262,0.151,1.974,0.347,0.586,9.991,2402.409,0.31,1.327,0.251,31.954,1508.74,0.621,1.304,4.0,0.916,1.65,4.259
4351.282,0.153,1.996,0.353,0.596,9.901,2401.274,0.31,1.266,0.244,31.759,1209.412,0.638,0.409,5.0,1.525,2.05,3.538
5210.768,0.155,1.946,0.346,0.519,9.932,2657.38,0.31,3.59,0.255,32.17,1240.911,0.173,1.837,4.0,0.659,1.5,4.336
4351.282,0.153,1.996,0.344,0.6,9.901,2401.274,0.31,1.264,0.244,31.759,1209.412,0.639,0.251,5.0,1.635,2.05,4.048
5776.445,0.151,1.972,0.347,0.528,9.961,2401.454,0.3,3.547,0.25,32.86,1452.481,0.074,2.715,3.0,0.419,1.2,5.501
5210.768,0.151,2.0,0.346,0.563,9.932,2676.876,0.31,3.59,0.255,32.179,1274.691,0.15,1.597,5.0,0.769,1.6,4.356
5363.448,0.151,1.96,0.342,0.56,9.988,2677.195,0.31,3.801,0.256,31.748,1364.381,0.12,1.793,6.0,0.682,1.5,4.54
5490.777,0.153,1.942,0.353,0.592,10.007,2405.317,0.309,3.398,0.244,31.754,1208.578,0.194,1.685,4.0,0.734,1.6,4.469
5573.135,0.151,2.003,0.347,0.522,9.988,2668.806,0.309,3.441,0.247,32.191,1452.098,0.11,2.2,4.0,0.532,1.35,4.751
5493.954,0.148,1.967,0.364,0.564,9.986,2647.95,0.319,3.403,0.254,31.797,1434.013,0.128,1.901,5.0,0.643,1.5,4.756
6027.324,0.149,1.947,0.347,0.522,9.93,2395.333,0.3,3.519,0.255,31.747,1497.65,0.106,2.572,2.0,0.458,1.25,5.582
5449.149,0.15,1.991,0.342,0.504,10.055,2397.566,0.3,3.466,0.256,31.942,1257.067,0.162,2.027,3.0,0.603,1.45,4.734
5227.164,0.149,1.947,0.344,0.521,10.07,2638.498,0.309,3.544,0.246,31.909,1497.65,0.101,2.334,3.0,0.489,1.3,4.841
6061.969,0.149,1.974,0.331,0.522,9.978,2415.645,0.32,3.467,0.255,33.509,1497.65,0.067,2.743,3.0,0.415,1.15,5.537
4347.16,0.155,1.069,0.347,0.598,9.97,2684.913,0.309,1.107,0.247,31.858,1216.532,0.684,-3.818,7.0,0.0,0.0,3.01
5210.768,0.151,1.937,0.346,0.563,9.931,2652.305,0.308,3.59,0.255,32.177,1257.068,0.162,1.565,5.0,0.788,1.6,4.362
5997.224,0.146,1.992,0.354,0.493,9.954,2500.288,0.288,3.421,0.243,35.339,1511.093,0.04,2.806,3.0,0.392,1.15,5.387
6173.433,0.101,1.01,0.212,0.347,11.334,2566.85,0.439,1.936,0.292,32.345,1216.453,0.495,0.954,12.0,1.153,1.8,4.229
6160.106,0.145,1.966,0.34,0.505,10.085,2553.713,0.301,3.421,0.245,35.335,1503.632,0.062,2.95,2.0,0.353,1.1,5.459
4573.711,0.143,2.016,0.364,0.556,9.909,2623.339,0.302,1.014,0.244,31.738,1215.05,0.71,-2.577,6.0,0.0,0.0,3.825
4884.155,0.153,2.014,0.362,0.574,9.516,2611.044,0.289,1.22,0.244,31.826,1275.318,0.651,0.194,7.0,1.696,2.1,3.192
4694.191,0.101,1.006,0.266,0.343,9.935,2622.785,0.306,1.099,0.245,35.685,1201.729,0.686,-1.157,8.0,0.0,0.0,3.548
4705.109,0.144,1.101,0.307,0.333,11.406,2619.56,0.318,1.983,0.24,32.043,1226.429,0.45,1.137,10.0,1.026,1.8,4.131
4705.499,0.101,1.0,0.292,0.347,11.281,2542.472,0.287,1.314,0.283,32.983,1215.197,0.625,0.539,11.0,1.405,1.9,4.148
4533.456,0.144,1.958,0.334,0.574,9.575,2541.465,0.301,1.075,0.244,31.831,1214.947,0.693,-2.43,8.0,0.0,0.0,3.524
4718.952,0.1,1.009,0.23,0.322,9.576,2626.599,0.285,1.112,0.244,35.69,1202.008,0.682,-1.613,9.0,0.0,0.0,3.725
4692.073,0.157,1.176,0.228,0.34,11.38,2623.068,0.273,1.983,0.24,32.328,1203.536,0.433,1.212,11.0,0.986,1.8,4.172
6113.361,0.145,1.99,0.34,0.514,9.961,2601.653,0.303,3.44,0.244,35.418,1208.158,0.195,2.299,3.0,0.526,1.35,4.59
6120.096,0.144,1.99,0.338,0.514,9.874,2602.735,0.303,3.44,0.24,35.311,1347.762,0.101,2.432,4.0,0.492,1.3,5.071
6127.109,0.155,1.979,0.339,0.499,10.624,2541.245,0.323,3.727,0.244,32.318,1512.451,0.09,2.521,6.0,0.466,1.2,5.329
6186.274,0.16,1.978,0.339,0.521,10.498,2541.575,0.322,3.722,0.244,32.485,1579.054,0.085,2.602,7.0,0.447,1.2,5.456
6271.902,0.144,2.064,0.359,0.526,9.533,2602.745,0.283,3.875,0.238,32.347,1334.977,0.11,2.348,8.0,0.51,1.3,5.078
4769.691,0.145,2.014,0.354,0.513,10.086,2541.096,0.302,3.447,0.246,31.731,1218.796,0.187,1.74,4.0,0.688,1.6,4.232
5996.15,0.146,1.881,0.353,0.499,10.624,2501.477,0.289,3.415,0.243,35.385,1511.147,0.062,2.716,5.0,0.416,1.25,5.262
4533.456,0.149,2.005,0.339,0.574,9.572,2541.465,0.301,1.075,0.245,31.748,1214.947,0.693,-1.839,7.0,0.0,0.0,3.574
4570.704,0.143,2.049,0.339,0.513,9.909,2540.489,0.302,1.024,0.244,31.751,1219.759,0.707,0.818,5.0,1.214,1.85,4.06
4372.681,0.145,1.326,0.365,0.365,9.951,2622.916,0.304,3.455,0.244,32.654,1201.708,0.337,1.419,6.0,0.876,1.7,4.372
6128.73,0.149,2.087,0.375,0.535,9.339,2578.355,0.323,3.722,0.244,32.347,1515.882,0.089,2.596,9.0,0.436,1.2,5.309
4573.711,0.143,2.016,0.364,0.556,9.909,2623.339,0.302,1.024,0.244,31.738,1220.057,0.707,-1.888,6.0,0.0,0.0,3.344
4343.121,0.143,2.035,0.339,0.558,9.909,2540.489,0.302,3.418,0.246,31.751,1204.497,0.251,1.6,5.0,0.769,1.65,3.973
6191.499,0.145,2.032,0.339,0.558,9.959,2602.747,0.283,3.443,0.244,31.847,1329.522,0.116,2.026,5.0,0.604,1.4,5.023
4557.923,0.144,2.049,0.338,0.576,9.909,2540.489,0.302,3.091,0.244,31.829,1219.759,0.214,1.718,6.0,0.715,1.55,4.253
4884.414,0.144,2.015,0.338,0.573,9.563,2514.683,0.295,3.497,0.244,31.83,1272.499,0.158,1.768,6.0,0.695,1.55,4.568
6077.993,0.103,1.01,0.339,0.343,10.168,2541.257,0.283,1.571,0.244,32.151,1232.299,0.551,0.997,9.0,1.116,1.8,4.412
6195.419,0.102,1.0,0.285,0.35,9.954,2569.154,0.265,1.935,0.291,32.559,1215.364,0.5,0.85,11.0,1.208,1.8,4.312
4532.194,0.145,1.2,0.363,0.361,9.517,2642.603,0.295,3.455,0.244,31.907,1203.763,0.4,1.313,7.0,0.923,1.7,4.185
4884.155,0.153,2.014,0.362,0.574,9.575,2611.044,0.289,1.083,0.244,31.826,1275.318,0.691,-1.489,7.0,0.0,0.0,3.62
4877.0,0.155,1.398,0.297,0.361,10.025,2622.762,0.295,3.455,0.246,31.989,1203.763,0.301,1.45,7.0,0.859,1.7,4.206
4884.155,0.145,2.012,0.341,0.514,9.518,2611.16,0.302,3.39,0.244,31.826,1275.318,0.158,1.995,5.0,0.593,1.45,4.421
4900.202,0.143,1.94,0.339,0.511,9.563,2514.683,0.295,1.039,0.246,31.752,1272.499,0.703,0.717,6.0,1.259,1.85,3.85
4584.321,0.149,1.454,0.332,0.361,10.251,2622.836,0.3,3.423,0.265,32.344,1203.768,0.278,1.528,9.0,0.815,1.65,4.179
4342.54,0.155,1.36,0.296,0.365,11.461,2642.446,0.3,3.455,0.246,32.075,1203.763,0.32,1.405,8.0,0.879,1.7,4.197
4532.763,0.145,1.196,0.364,0.366,9.513,2641.575,0.3,3.546,0.244,31.726,1203.701,0.402,1.282,7.0,0.942,1.7,4.235
4769.691,0.145,2.014,0.354,0.513,10.086,2541.096,0.302,3.447,0.246,31.731,1253.848,0.178,2.216,4.0,0.509,1.4,4.476
6146.304,0.149,2.007,0.339,0.588,10.158,2602.109,0.309,1.386,0.25,32.304,1202.747,0.604,1.226,6.0,0.973,1.7,4.223
5986.519,0.155,1.988,0.351,0.513,10.033,2580.313,0.288,3.421,0.244,35.649,1565.743,0.073,2.714,3.0,0.417,1.2,5.431
4533.456,0.143,1.966,0.34,0.364,9.186,2541.465,0.238,3.863,0.284,31.831,1214.947,0.272,1.579,9.0,0.791,1.6,4.6
4790.52,0.105,1.027,0.341,0.339,10.155,2620.576,0.322,1.519,0.244,32.301,1221.193,0.566,1.053,8.0,1.082,1.8,4.358
4708.613,0.154,1.047,0.23,0.346,11.383,2542.253,0.287,1.963,0.244,32.351,1203.693,0.477,1.06,9.0,1.083,1.8,4.104
4711.29,0.155,1.056,0.296,0.365,11.386,2622.762,0.3,1.961,0.246,32.081,1203.763,0.472,1.17,9.0,1.011,1.75,4.21
4708.613,0.154,1.047,0.355,0.347,9.95,2542.253,0.287,1.293,0.244,32.983,1215.197,0.631,1.018,7.0,1.105,1.8,4.407
4711.09,0.153,2.014,0.352,0.574,9.575,2611.014,0.289,1.079,0.244,31.826,1275.318,0.692,-1.81,7.0,0.0,0.0,3.233
4790.52,0.105,1.01,0.339,0.34,10.156,2620.576,0.3,1.468,0.253,32.301,1218.15,0.581,1.009,8.0,1.111,1.8,4.325
6146.304,0.155,2.06,0.339,0.524,10.158,2602.109,0.283,1.428,0.25,32.304,1218.133,0.592,1.354,6.0,0.909,1.7,4.361
4705.109,0.145,1.101,0.335,0.346,11.438,2619.56,0.318,1.983,0.24,32.038,1220.268,0.45,1.185,9.0,1.001,1.75,4.324
6127.138,0.144,1.99,0.338,0.514,9.874,2602.735,0.291,3.44,0.24,35.311,1234.558,0.177,2.34,4.0,0.516,1.35,4.763
5801.002,0.15,1.998,0.345,0.485,10.129,2598.145,0.305,3.602,0.246,35.545,1201.518,0.199,2.301,2.0,0.527,1.35,4.819
5778.034,0.148,2.069,0.345,0.491,9.897,2660.036,0.317,1.37,0.248,32.582,1208.025,0.609,1.024,4.0,1.091,1.75,4.089
5024.94,0.148,1.726,0.354,0.491,10.345,2671.924,0.321,1.693,0.249,32.04,1208.485,0.516,0.881,7.0,1.169,1.85,4.062
5818.874,0.146,1.932,0.347,0.523,9.563,2321.3,0.315,3.601,0.261,35.297,1437.651,0.05,2.812,4.0,0.397,1.25,5.503
5818.874,0.15,1.932,0.36,0.523,9.914,2318.599,0.288,3.601,0.261,35.319,1421.427,0.052,3.011,3.0,0.35,1.15,5.529
5558.662,0.152,2.007,0.34,0.484,10.041,2659.944,0.307,1.815,0.252,32.087,1219.416,0.481,1.454,5.0,0.847,1.65,4.286
5859.597,0.152,1.912,0.346,0.487,9.922,2649.339,0.321,1.448,0.249,32.23,1208.026,0.586,1.008,6.0,1.098,1.8,4.073
5777.087,0.153,1.913,0.346,0.485,10.128,2662.475,0.286,1.524,0.246,32.047,1200.512,0.565,1.047,5.0,1.074,1.8,4.205
5794.645,0.149,2.069,0.328,0.451,9.917,2637.018,0.305,3.601,0.247,31.975,1390.177,0.099,2.169,5.0,0.544,1.4,4.796
5800.694,0.15,2.063,0.36,0.523,9.916,2274.186,0.305,3.601,0.246,35.319,1421.427,0.054,2.808,2.0,0.401,1.2,5.601
5794.645,0.148,1.976,0.327,0.451,9.824,2615.684,0.305,3.43,0.247,32.316,1389.499,0.098,2.113,6.0,0.568,1.45,4.816
5778.034,0.149,2.069,0.345,0.485,9.897,2693.126,0.305,3.601,0.246,32.488,1204.847,0.197,1.697,3.0,0.721,1.55,4.321
5567.19,0.148,1.985,0.357,0.484,10.037,2659.946,0.28,1.806,0.251,32.088,1219.196,0.484,1.203,5.0,0.975,1.7,4.127
4733.089,0.15,2.052,0.346,0.403,10.991,2684.999,0.278,3.429,0.249,32.391,1210.15,0.194,1.391,6.0,0.879,1.65,4.308
5798.267,0.149,1.989,0.349,0.496,9.917,2598.373,0.321,3.494,0.252,35.339,1410.827,0.081,2.601,2.0,0.441,1.25,5.113
5778.232,0.15,2.071,0.345,0.487,9.899,2603.377,0.305,3.405,0.246,35.339,1311.283,0.126,2.39,2.0,0.499,1.3,4.897
5823.182,0.139,1.942,0.36,0.484,9.917,2250.608,0.317,3.627,0.246,35.319,1400.062,0.073,2.777,4.0,0.405,1.25,5.538
5800.694,0.148,2.063,0.36,0.493,9.916,2662.428,0.317,3.609,0.246,35.319,1421.427,0.107,2.575,2.0,0.446,1.25,5.219
5816.363,0.146,1.932,0.346,0.483,10.039,2659.691,0.32,1.666,0.249,32.091,1202.481,0.524,1.187,4.0,0.988,1.75,4.113
5823.176,0.149,2.004,0.346,0.511,10.241,2601.515,0.283,3.42,0.249,32.196,1387.684,0.093,2.274,4.0,0.506,1.35,4.823
5816.363,0.148,1.99,0.339,0.49,9.912,2649.811,0.316,1.398,0.249,32.4,1208.043,0.601,1.105,4.0,1.042,1.75,4.079
5816.42,0.146,1.932,0.346,0.483,10.039,2659.677,0.315,1.577,0.261,32.091,1202.481,0.549,1.149,5.0,1.013,1.75,4.107
5321.279,0.15,1.976,0.354,0.448,10.348,2648.594,0.321,3.486,0.257,32.178,1275.816,0.149,1.607,6.0,0.777,1.6,4.348
5345.085,0.148,1.977,0.335,0.412,8.456,2684.066,0.317,3.429,0.253,32.319,1230.369,0.18,1.487,6.0,0.829,1.65,4.437
5658.966,0.149,2.072,0.343,0.453,10.032,2660.732,0.323,3.597,0.252,31.975,1214.146,0.191,1.623,5.0,0.753,1.6,4.227
5321.279,0.15,1.976,0.354,0.448,10.348,2649.243,0.321,3.486,0.257,32.277,1253.773,0.164,1.542,6.0,0.804,1.6,4.423
5556.141,0.152,1.931,0.345,0.449,10.127,2650.1,0.304,3.486,0.253,31.79,1339.416,0.107,1.678,5.0,0.745,1.55,4.608
5345.131,0.149,1.999,0.36,0.482,10.118,2663.581,0.305,3.495,0.246,32.087,1308.682,0.128,1.954,4.0,0.616,1.45,4.466
5816.363,0.15,1.932,0.346,0.484,9.911,2649.339,0.321,1.452,0.249,32.228,1208.026,0.585,1.111,4.0,1.035,1.7,4.204
5345.051,0.143,2.072,0.343,0.453,9.966,2637.335,0.317,3.556,0.252,31.959,1390.177,0.1,1.99,5.0,0.613,1.45,4.62
5122.651,0.148,2.057,0.345,0.486,10.105,2675.198,0.31,3.558,0.253,32.073,1357.984,0.117,2.06,4.0,0.576,1.4,4.533
5587.199,0.152,2.03,0.361,0.485,10.041,2681.996,0.307,3.41,0.252,32.087,1301.46,0.132,1.906,4.0,0.635,1.45,4.512
5801.002,0.149,1.974,0.349,0.496,10.129,2677.157,0.31,3.405,0.253,32.069,1281.508,0.146,1.874,3.0,0.644,1.5,4.506
5796.962,0.149,2.072,0.343,0.507,10.039,2694.216,0.305,3.601,0.252,32.131,1244.427,0.17,1.785,3.0,0.68,1.5,4.327
5816.34,0.146,1.932,0.346,0.489,10.039,2659.691,0.285,1.519,0.249,32.296,1208.21,0.566,1.135,4.0,1.021,1.7,4.195
5811.622,0.152,1.977,0.358,0.522,10.223,2678.936,0.305,3.41,0.257,32.086,1254.862,0.163,1.818,4.0,0.669,1.5,4.356
5798.452,0.149,1.974,0.345,0.507,9.794,2694.216,0.305,3.599,0.252,32.129,1233.508,0.178,1.762,4.0,0.694,1.55,4.27
5565.159,0.149,1.974,0.357,0.485,9.918,2682.046,0.307,3.494,0.252,32.089,1294.87,0.137,1.891,4.0,0.641,1.45,4.514
5802.127,0.148,2.062,0.34,0.49,9.917,2608.812,0.293,3.585,0.252,32.308,1394.706,0.09,2.331,3.0,0.484,1.35,4.697
5340.387,0.145,2.072,0.345,0.485,9.966,2647.72,0.321,3.554,0.246,31.956,1395.421,0.101,2.151,4.0,0.547,1.35,4.658
5845.649,0.15,2.054,0.345,0.483,10.124,2659.88,0.304,3.612,0.252,32.074,1389.218,0.106,2.075,4.0,0.574,1.4,4.7
5818.893,0.146,1.932,0.346,0.483,10.039,2660.065,0.315,1.576,0.261,32.091,1202.481,0.55,1.146,5.0,1.015,1.75,4.109
5325.229,0.149,1.851,0.343,0.451,10.031,2635.027,0.307,3.556,0.247,31.975,1390.177,0.099,2.048,6.0,0.59,1.4,4.662
5778.034,0.149,1.974,0.345,0.485,9.895,2694.216,0.305,3.602,0.246,32.076,1231.354,0.179,1.732,3.0,0.705,1.55,4.339
5801.002,0.149,1.974,0.349,0.496,10.129,2598.373,0.321,3.405,0.252,35.339,1278.11,0.148,2.361,2.0,0.507,1.35,4.982
5823.273,0.15,1.942,0.36,0.485,9.917,2268.392,0.322,3.627,0.246,35.319,1400.062,0.073,2.784,3.0,0.399,1.25,5.404
5823.176,0.149,1.998,0.346,0.511,10.243,2601.515,0.283,3.42,0.249,32.372,1387.684,0.088,2.298,4.0,0.495,1.35,4.8
5801.002,0.15,1.999,0.36,0.483,10.126,2682.285,0.314,3.604,0.246,31.916,1254.74,0.164,1.838,3.0,0.66,1.5,4.368
5819.545,0.152,1.977,0.336,0.522,10.105,2660.654,0.305,3.41,0.252,32.086,1251.982,0.165,1.804,3.0,0.673,1.5,4.339
5024.94,0.148,1.726,0.335,0.491,10.126,2671.924,0.321,1.693,0.249,32.047,1208.485,0.516,1.131,6.0,1.028,1.75,4.144
5818.776,0.152,1.959,0.349,0.511,9.938,2415.152,0.305,3.585,0.256,34.834,1507.959,0.024,2.869,1.0,0.377,1.15,5.443
5818.922,0.152,1.995,0.356,0.493,9.869,2415.813,0.305,1.023,0.255,35.338,1507.959,0.708,2.408,1.0,0.507,1.3,5.069
5808.504,0.146,1.01,0.337,0.315,9.868,2398.06,0.319,1.032,0.257,33.401,1201.582,0.705,0.208,5.0,1.62,1.95,3.955
6071.605,0.152,1.836,0.328,0.458,10.725,2417.078,0.305,3.189,0.256,35.83,1363.632,0.091,2.352,9.0,0.536,1.4,4.937
5818.776,0.152,1.959,0.349,0.511,10.071,2411.235,0.305,3.585,0.256,35.44,1507.959,0.024,3.691,0.0,0.3,0.9,7.134
5808.817,0.157,1.047,0.35,0.398,10.745,2417.36,0.304,3.181,0.29,31.722,1222.923,0.477,1.353,8.0,0.926,1.7,4.624
6072.63,0.148,1.86,0.328,0.489,10.51,2417.098,0.304,3.416,0.255,36.773,1419.949,0.07,2.607,7.0,0.452,1.25,5.203
5813.381,0.155,2.004,0.35,0.483,10.361,2442.897,0.304,3.6,0.256,35.338,1508.175,0.036,2.797,2.0,0.39,1.2,5.339
5660.048,0.157,1.023,0.336,0.319,9.869,2447.254,0.302,1.41,0.258,32.565,1210.78,0.597,0.935,8.0,1.153,1.8,4.423
5810.873,0.148,2.028,0.362,0.479,9.836,2392.185,0.304,3.6,0.257,31.943,1203.653,0.198,2.271,3.0,0.492,1.4,4.699
5816.243,0.145,1.012,0.351,0.486,9.887,2391.546,0.292,1.044,0.255,32.405,1200.519,0.702,0.39,4.0,1.497,1.9,3.748
5818.851,0.149,1.416,0.336,0.492,9.851,2412.489,0.294,3.579,0.256,35.461,1201.59,0.292,2.313,2.0,0.536,1.35,4.874
5639.976,0.151,1.899,0.346,0.483,10.727,2392.635,0.304,3.394,0.256,32.005,1424.142,0.098,2.488,5.0,0.438,1.3,5.06
6069.018,0.151,1.004,0.337,0.315,9.868,2376.324,0.301,1.067,0.256,33.261,1204.22,0.695,0.302,7.0,1.535,1.9,4.197
5811.732,0.149,1.385,0.336,0.492,9.858,2412.489,0.304,3.435,0.256,35.456,1200.14,0.307,1.977,2.0,0.666,1.55,4.79
5803.826,0.152,1.003,0.354,0.317,9.869,2421.195,0.292,1.191,0.256,31.8,1200.071,0.66,0.733,6.0,1.276,1.8,4.05
6066.998,0.151,1.002,0.337,0.315,9.874,2392.532,0.302,1.071,0.256,33.278,1204.217,0.694,0.326,6.0,1.516,1.9,4.184
6058.117,0.155,1.913,0.347,0.483,9.866,2416.008,0.304,3.582,0.255,35.534,1431.669,0.046,2.777,3.0,0.404,1.2,5.528
6061.051,0.155,1.913,0.347,0.499,10.35,2441.54,0.304,3.582,0.256,35.772,1428.505,0.048,2.665,6.0,0.434,1.25,5.295
6058.117,0.155,1.913,0.347,0.483,9.866,2416.008,0.304,3.582,0.255,35.775,1428.505,0.048,2.732,4.0,0.41,1.25,5.338
6203.144,0.11,1.019,0.335,0.378,9.868,2414.327,0.313,1.586,0.211,31.946,1203.872,0.547,1.189,8.0,1.014,1.7,4.702
5784.717,0.148,2.036,0.35,0.499,9.86,2392.479,0.305,1.036,0.257,32.081,1203.033,0.704,1.625,3.0,0.757,1.6,4.037
5800.017,0.157,1.021,0.337,0.319,9.869,2411.177,0.302,1.368,0.258,32.395,1210.78,0.609,0.755,6.0,1.265,1.85,4.201
5815.422,0.148,1.145,0.383,0.404,9.92,2390.245,0.307,3.443,0.211,34.875,1200.678,0.427,1.462,7.0,0.891,1.65,4.519
5803.93,0.149,1.003,0.354,0.317,9.869,2393.797,0.292,1.136,0.256,33.232,1210.872,0.675,0.589,5.0,1.381,1.85,4.419
5779.033,0.157,1.372,0.337,0.394,9.868,2391.755,0.302,3.408,0.258,31.997,1204.23,0.314,1.75,5.0,0.737,1.6,4.666
5786.439,0.152,1.078,0.35,0.494,9.863,2409.487,0.304,3.487,0.257,31.99,1207.178,0.461,1.959,3.0,0.631,1.55,4.571
5800.017,0.157,1.021,0.351,0.319,9.869,2411.186,0.302,1.426,0.257,32.403,1210.78,0.593,0.999,5.0,1.12,1.75,4.533
5810.807,0.152,1.928,0.335,0.498,10.38,2420.317,0.304,3.487,0.257,31.778,1320.294,0.12,2.173,4.0,0.547,1.4,4.834
5784.305,0.148,2.035,0.362,0.459,9.822,2419.683,0.304,3.481,0.212,31.725,1210.737,0.193,1.853,6.0,0.667,1.5,4.596
5808.473,0.142,1.324,0.336,0.406,9.938,2476.181,0.304,3.441,0.251,34.199,1203.328,0.338,1.669,6.0,0.788,1.55,4.75
6189.576,0.156,1.024,0.352,0.323,9.629,2409.721,0.303,1.474,0.257,32.256,1206.451,0.579,1.174,7.0,1.018,1.7,4.285
5811.292,0.162,1.185,0.337,0.4,9.955,2412.437,0.306,3.532,0.255,34.552,1212.728,0.407,1.551,5.0,0.853,1.6,4.655
5815.759,0.149,1.069,0.356,0.378,9.887,2412.689,0.296,1.534,0.255,32.393,1200.506,0.562,1.263,5.0,0.972,1.7,4.707
5775.788,0.148,1.913,0.347,0.483,9.866,2416.008,0.304,3.582,0.255,32.028,1227.81,0.181,2.389,3.0,0.495,1.3,5.121
5800.194,0.148,1.021,0.337,0.319,10.018,2411.177,0.304,1.376,0.257,32.395,1294.509,0.607,0.873,5.0,1.185,1.8,4.392
5817.215,0.154,1.301,0.321,0.404,10.233,2391.698,0.317,3.528,0.265,34.846,1200.528,0.35,1.656,7.0,0.809,1.6,4.681
5811.17,0.142,1.247,0.337,0.403,9.854,2398.083,0.304,3.441,0.256,34.875,1203.328,0.376,1.604,5.0,0.835,1.6,4.685
5808.519,0.116,1.207,0.383,0.405,9.872,2391.266,0.308,3.45,0.255,34.915,1231.367,0.396,1.501,6.0,0.878,1.6,4.489
5818.686,0.162,1.901,0.347,0.497,9.657,2415.152,0.304,3.59,0.257,31.979,1342.205,0.105,2.091,5.0,0.588,1.45,4.872
5795.303,0.153,1.004,0.337,0.315,9.868,2376.293,0.289,1.093,0.256,33.261,1204.407,0.688,0.532,6.0,1.415,1.85,4.317
5808.653,0.149,1.06,0.347,0.411,9.867,2405.064,0.304,3.397,0.256,33.341,1200.308,0.47,1.42,4.0,0.901,1.65,4.423
5818.851,0.149,1.412,0.336,0.492,9.851,2412.489,0.305,3.587,0.256,35.461,1206.505,0.294,2.016,2.0,0.654,1.5,4.814
5784.698,0.148,2.036,0.343,0.459,10.602,2392.764,0.304,3.485,0.257,31.717,1279.081,0.147,1.973,4.0,0.626,1.5,4.805
5844.096,0.154,1.883,0.364,0.473,9.88,2487.313,0.304,3.441,0.257,32.377,1387.651,0.088,2.43,6.0,0.491,1.3,5.205
5810.807,0.152,1.928,0.338,0.511,10.38,2420.317,0.304,3.487,0.257,31.778,1334.931,0.11,2.233,4.0,0.526,1.4,4.906
6066.202,0.15,1.021,0.337,0.315,9.869,2411.62,0.302,1.078,0.26,33.261,1204.044,0.692,0.475,7.0,1.462,1.9,3.838
5818.904,0.156,2.035,0.35,0.498,10.114,2392.479,0.319,3.343,0.257,32.073,1348.571,0.101,2.538,3.0,0.408,1.3,4.978
5784.305,0.148,2.035,0.362,0.459,10.376,2419.683,0.304,3.487,0.257,31.717,1282.297,0.145,1.973,5.0,0.621,1.45,4.668
5819.022,0.152,1.021,0.349,0.312,9.935,2415.16,0.305,1.505,0.258,32.395,1210.78,0.57,1.22,6.0,1.008,1.7,4.259
4537.434,0.197,1.053,0.368,0.594,8.331,2607.982,0.468,1.147,0.25,31.708,1282.066,0.672,-3.333,11.0,0.0,0.0,3.134
6350.096,0.146,2.05,0.36,0.519,10.029,2576.624,0.32,3.435,0.248,35.671,1201.983,0.199,2.476,3.0,0.464,1.3,4.817
6238.896,0.143,1.004,0.359,0.591,9.909,2579.34,0.344,1.013,0.253,31.956,1200.047,0.711,-4.186,8.0,0.0,0.0,2.503
6085.897,0.143,2.076,0.347,0.518,10.069,2509.855,0.301,3.521,0.25,36.065,1399.188,0.067,2.735,4.0,0.402,1.2,5.265
6085.897,0.153,2.076,0.342,0.518,10.069,2333.807,0.319,3.521,0.254,35.518,1399.188,0.067,2.775,3.0,0.405,1.25,5.501
4519.367,0.189,1.032,0.36,0.588,8.266,2578.722,0.468,1.184,0.25,31.708,1285.449,0.662,-1.348,10.0,0.0,0.0,3.147
4322.288,0.141,2.369,0.36,0.588,9.938,2587.759,0.319,1.871,0.246,32.223,1282.668,0.465,0.92,8.0,1.102,1.75,4.377
4802.797,0.194,2.06,0.363,0.599,10.25,2638.06,0.319,3.517,0.248,31.924,1210.611,0.293,0.956,7.0,1.09,1.8,3.763
4388.001,0.144,2.03,0.356,0.584,9.956,2410.31,0.313,1.09,0.251,32.098,1242.152,0.689,0.037,5.0,1.841,2.15,3.66
5159.883,0.197,1.053,0.368,0.59,9.922,2607.244,0.278,1.147,0.249,31.708,1253.581,0.672,-2.658,9.0,0.0,0.0,3.361
4594.218,0.145,2.07,0.36,0.6,10.058,2587.806,0.3,1.634,0.245,32.151,1202.118,0.533,0.054,6.0,1.785,2.15,3.173
4406.712,0.143,1.017,0.36,0.588,10.066,2412.559,0.315,1.039,0.247,32.149,1243.585,0.703,-3.059,6.0,0.0,0.0,3.019
6225.562,0.145,2.052,0.368,0.441,9.888,2606.048,0.32,3.336,0.249,31.965,1375.542,0.118,1.916,7.0,0.664,1.45,5.115
4405.8,0.144,2.027,0.36,0.585,8.556,2396.986,0.316,1.153,0.246,31.702,1242.258,0.671,-1.167,6.0,0.0,0.0,3.71
6233.194,0.145,2.052,0.368,0.475,9.862,2606.048,0.325,3.336,0.249,31.842,1375.542,0.103,2.179,8.0,0.567,1.35,5.24
4692.608,0.141,1.07,0.309,0.589,8.334,2679.77,0.309,1.041,0.246,31.945,1233.024,0.703,-3.914,10.0,0.0,0.0,2.825
6267.777,0.147,2.059,0.342,0.547,10.026,2599.749,0.319,3.514,0.248,32.171,1398.828,0.094,2.356,5.0,0.503,1.25,5.178
4308.229,0.143,1.017,0.36,0.519,10.066,2412.559,0.315,1.087,0.247,35.691,1243.532,0.689,1.595,4.0,0.811,1.5,4.646
4417.703,0.143,1.017,0.36,0.588,10.04,2636.057,0.315,1.037,0.253,32.149,1202.758,0.704,-3.927,7.0,0.0,0.0,2.625
6267.777,0.147,2.019,0.342,0.547,10.616,2599.749,0.319,3.514,0.248,32.188,1396.745,0.094,2.349,6.0,0.505,1.25,5.171
4519.956,0.195,2.055,0.359,0.59,10.069,2622.262,0.278,1.729,0.253,32.115,1201.827,0.506,0.725,7.0,1.236,1.8,3.384
4417.703,0.146,2.051,0.36,0.588,10.03,2637.576,0.315,3.5,0.248,32.149,1202.758,0.238,1.37,5.0,0.883,1.65,3.969
4817.915,0.194,2.126,0.359,0.596,10.069,2653.497,0.318,1.729,0.253,32.112,1201.827,0.506,0.598,8.0,1.318,1.85,3.542
4414.407,0.196,1.032,0.356,0.597,9.922,2585.454,0.318,1.158,0.25,31.712,1203.029,0.669,-2.388,8.0,0.0,0.0,3.306
4405.8,0.144,2.027,0.36,0.585,10.08,2396.986,0.313,1.173,0.246,32.226,1242.258,0.665,0.291,5.0,1.661,2.1,3.469
4400.704,0.148,1.063,0.361,0.591,9.922,2473.261,0.277,1.139,0.25,32.115,1247.244,0.675,-2.101,7.0,0.0,0.0,3.354
4807.172,0.191,2.06,0.356,0.599,9.949,2638.06,0.319,3.533,0.251,31.924,1210.611,0.273,1.129,6.0,1.001,1.75,3.94
4729.008,0.143,1.021,0.363,0.597,9.912,2580.289,0.315,1.049,0.251,31.949,1277.73,0.7,-3.702,7.0,0.0,0.0,2.894
4773.774,0.148,2.051,0.36,0.585,9.866,2408.241,0.313,3.521,0.253,31.797,1242.152,0.177,1.772,4.0,0.698,1.55,4.583
4911.386,0.145,2.051,0.36,0.59,10.068,2414.625,0.313,3.521,0.253,32.247,1201.703,0.199,1.613,4.0,0.773,1.6,4.415
4394.459,0.143,1.105,0.361,0.591,9.941,2472.152,0.306,1.096,0.255,32.096,1247.084,0.687,-3.565,7.0,0.0,0.0,2.982
6233.163,0.144,2.05,0.36,0.519,10.029,2565.832,0.316,3.538,0.246,31.951,1282.312,0.145,2.398,4.0,0.487,1.3,5.051
4592.052,0.145,2.064,0.363,0.585,9.874,2593.365,0.319,1.658,0.253,31.719,1202.18,0.526,0.965,6.0,1.11,1.8,3.933
4512.214,0.197,1.032,0.357,0.588,9.922,2586.266,0.279,1.138,0.25,31.713,1201.799,0.675,-2.731,8.0,0.0,0.0,3.276
4728.545,0.146,1.032,0.357,0.588,9.922,2585.52,0.277,1.147,0.25,31.859,1247.244,0.672,-1.836,7.0,0.0,0.0,2.968
4835.413,0.189,2.052,0.363,0.599,10.25,2638.06,0.319,3.524,0.248,31.924,1213.609,0.26,1.139,7.0,0.994,1.75,3.927
6084.289,0.144,2.03,0.356,0.442,10.095,2581.202,0.315,3.471,0.253,31.859,1242.963,0.171,1.655,5.0,0.748,1.6,4.517
6233.163,0.151,2.03,0.356,0.517,10.103,2594.217,0.318,3.609,0.253,36.073,1389.122,0.079,2.567,4.0,0.447,1.25,5.134
4414.194,0.145,2.051,0.368,0.588,10.015,2618.557,0.316,3.399,0.253,31.703,1202.758,0.239,1.165,6.0,0.978,1.7,3.928
4406.271,0.144,2.027,0.356,0.585,8.551,2410.31,0.316,1.09,0.246,31.702,1242.152,0.689,-1.677,6.0,0.0,0.0,3.775
6238.896,0.143,1.0,0.362,0.596,9.913,2580.388,0.325,1.019,0.251,31.949,1277.73,0.709,-4.031,8.0,0.0,0.0,2.693
6256.085,0.144,2.033,0.363,0.568,9.976,2635.825,0.32,3.517,0.253,32.699,1269.863,0.153,1.998,5.0,0.61,1.4,4.843
6209.626,0.14,2.09,0.351,0.443,9.96,2595.993,0.315,3.328,0.244,31.853,1360.982,0.114,2.028,8.0,0.62,1.4,5.195
4537.434,0.197,1.055,0.359,0.594,8.331,2608.749,0.465,1.147,0.25,31.706,1285.609,0.672,-3.296,10.0,0.0,0.0,3.42
6085.897,0.143,2.076,0.342,0.518,10.069,2574.491,0.3,3.609,0.246,35.671,1399.188,0.071,2.586,3.0,0.446,1.25,5.125
4802.797,0.144,2.04,0.363,0.569,9.976,2635.825,0.32,3.517,0.253,32.659,1209.911,0.193,1.544,5.0,0.799,1.6,4.193
4405.8,0.145,2.051,0.36,0.585,8.504,2410.31,0.316,1.122,0.255,31.702,1200.786,0.679,-1.474,6.0,0.0,0.0,3.939
4809.397,0.145,2.206,0.356,0.599,9.938,2638.06,0.319,3.502,0.251,31.924,1210.611,0.198,1.256,6.0,0.929,1.7,3.844
4520.649,0.196,1.041,0.356,0.597,10.072,2622.306,0.297,1.17,0.25,31.712,1201.797,0.666,-1.499,8.0,0.0,0.0,2.755
6234.68,0.145,2.072,0.36,0.568,10.029,2602.989,0.301,3.517,0.248,32.152,1273.155,0.151,2.146,5.0,0.566,1.35,4.92
4600.258,0.125,1.392,0.344,0.353,10.403,2685.634,0.314,3.476,0.254,34.907,1246.397,0.304,1.383,8.0,0.911,1.7,4.291
5779.421,0.148,1.943,0.343,0.489,10.09,2409.097,0.31,3.493,0.252,35.434,1509.38,0.033,2.839,1.0,0.387,1.2,5.532
5779.419,0.148,1.943,0.343,0.49,10.09,2414.27,0.31,3.446,0.256,35.471,1499.865,0.033,3.689,0.0,0.3,0.9,7.109
5779.421,0.145,1.934,0.343,0.486,10.09,2409.097,0.317,3.405,0.252,35.331,1500.151,0.057,2.729,0.0,0.447,1.2,5.982
5790.298,0.149,2.032,0.365,0.523,10.106,2696.585,0.316,1.0,0.25,35.518,1499.314,0.714,1.682,2.0,0.769,1.5,4.378
5775.857,0.148,1.939,0.344,0.576,10.091,2698.671,0.31,1.07,0.24,32.103,1222.417,0.694,-2.943,6.0,0.0,0.0,3.586
5775.857,0.144,1.939,0.344,0.575,10.105,2698.671,0.316,1.07,0.25,32.103,1222.417,0.694,-2.618,5.0,0.0,0.0,3.394
4600.258,0.125,1.366,0.344,0.353,10.403,2685.634,0.314,3.476,0.254,34.907,1246.397,0.317,1.354,8.0,0.924,1.7,4.256
5811.956,0.145,1.939,0.342,0.599,10.395,2699.246,0.285,1.761,0.278,32.082,1259.608,0.497,1.089,7.0,1.042,1.75,3.921
5599.797,0.146,2.117,0.343,0.496,10.09,2413.899,0.285,3.508,0.251,32.375,1454.938,0.088,2.478,4.0,0.447,1.3,5.276
4595.517,0.124,1.98,0.344,0.353,10.403,2696.985,0.314,3.476,0.251,32.195,1223.044,0.294,1.439,7.0,0.851,1.6,4.446
5775.97,0.145,1.937,0.338,0.577,10.085,2699.642,0.315,1.008,0.246,31.723,1254.131,0.712,-2.641,5.0,0.0,0.0,3.604
5649.767,0.145,1.942,0.349,0.574,10.105,2667.706,0.315,3.462,0.254,32.088,1212.28,0.192,1.527,5.0,0.806,1.6,4.164
5779.865,0.147,1.935,0.36,0.589,10.081,2661.11,0.286,1.276,0.248,31.798,1495.38,0.635,0.357,4.0,1.569,2.0,3.9
5830.119,0.145,1.936,0.356,0.557,10.088,2696.405,0.315,3.663,0.256,32.086,1305.767,0.129,1.625,6.0,0.76,1.55,4.32
5746.16,0.143,1.942,0.326,0.575,10.105,2634.127,0.315,3.476,0.258,32.136,1220.517,0.186,1.487,7.0,0.831,1.6,4.259
5606.232,0.146,2.13,0.343,0.523,10.09,2413.899,0.286,3.456,0.252,32.322,1501.207,0.09,2.527,3.0,0.435,1.3,5.239
5810.903,0.146,1.939,0.344,0.593,10.092,2697.39,0.296,1.008,0.249,35.464,1495.381,0.712,0.782,3.0,1.234,1.85,4.473
5780.578,0.145,1.926,0.337,0.484,10.091,2565.554,0.284,3.461,0.252,31.8,1498.178,0.104,2.561,2.0,0.412,1.25,5.066
5779.421,0.145,1.933,0.338,0.523,10.09,2412.642,0.31,3.458,0.252,35.331,1500.151,0.046,3.382,0.0,0.367,0.95,6.918
5810.98,0.146,1.939,0.348,0.522,10.092,2416.683,0.284,1.008,0.249,35.337,1497.999,0.712,2.46,1.0,0.498,1.25,5.048
5790.337,0.145,1.935,0.344,0.586,10.097,2696.408,0.285,1.467,0.274,32.119,1222.673,0.581,0.446,6.0,1.446,1.95,3.618
5881.023,0.145,1.924,0.349,0.475,10.155,2524.433,0.317,3.462,0.254,32.349,1449.285,0.089,2.347,5.0,0.484,1.3,5.108
5809.262,0.145,2.054,0.34,0.485,10.106,2697.103,0.316,1.688,0.254,32.087,1223.311,0.518,1.204,4.0,0.979,1.7,4.106
5779.421,0.147,1.934,0.361,0.486,10.09,2409.097,0.317,1.195,0.252,31.9,1495.226,0.659,2.401,2.0,0.499,1.3,5.155
5779.444,0.145,1.934,0.343,0.589,10.079,2683.981,0.286,1.38,0.254,32.226,1491.549,0.606,0.597,4.0,1.312,1.85,3.636
5524.389,0.145,1.938,0.349,0.471,10.09,2668.825,0.317,3.462,0.254,32.076,1449.771,0.11,2.094,5.0,0.576,1.45,4.788
5822.677,0.145,1.939,0.365,0.506,9.95,2695.333,0.315,3.351,0.25,32.087,1284.549,0.144,1.853,4.0,0.654,1.5,4.358
5941.379,0.147,1.939,0.36,0.599,10.049,2699.246,0.285,1.73,0.282,32.082,1265.262,0.506,0.661,7.0,1.294,1.95,3.4
5809.557,0.145,1.939,0.34,0.506,10.094,2695.336,0.315,3.398,0.25,32.119,1224.041,0.184,1.75,3.0,0.699,1.55,4.223
5777.127,0.145,1.936,0.367,0.486,10.106,2645.316,0.285,3.366,0.249,31.87,1466.886,0.102,2.257,5.0,0.514,1.3,4.717
5806.72,0.147,1.939,0.349,0.594,10.027,2685.205,0.286,1.056,0.254,35.452,1495.365,0.698,0.94,3.0,1.138,1.8,4.51
5810.903,0.146,1.935,0.342,0.523,10.025,2696.581,0.316,1.01,0.25,35.464,1498.707,0.711,2.034,2.0,0.606,1.4,4.715
5779.418,0.145,1.933,0.338,0.523,10.09,2384.383,0.31,3.5,0.252,35.331,1500.151,0.046,2.595,1.0,0.464,1.35,4.928
5779.865,0.147,1.935,0.337,0.597,10.081,2661.11,0.286,1.393,0.247,31.799,1498.177,0.602,0.953,4.0,1.103,1.75,4.538
5806.903,0.147,1.939,0.356,0.555,10.09,2685.227,0.311,3.478,0.248,32.167,1260.107,0.16,1.542,4.0,0.803,1.6,4.37
5790.518,0.147,1.988,0.338,0.587,10.105,2697.098,0.311,1.757,0.245,32.114,1223.303,0.498,0.811,5.0,1.206,1.85,3.764
5939.802,0.147,1.939,0.36,0.558,10.158,2697.378,0.286,3.58,0.282,32.082,1266.921,0.155,1.561,6.0,0.791,1.6,4.368
5779.501,0.147,1.926,0.342,0.49,10.09,2428.942,0.31,3.395,0.252,35.468,1498.487,0.037,2.809,1.0,0.389,1.2,5.361
5790.337,0.145,1.935,0.34,0.586,10.097,2696.405,0.285,1.42,0.25,32.087,1224.782,0.594,0.217,5.0,1.666,2.1,3.509
5790.337,0.145,1.935,0.344,0.586,10.097,2699.301,0.285,1.443,0.251,31.811,1222.673,0.588,0.264,5.0,1.611,2.05,3.578
5879.99,0.145,1.938,0.349,0.474,10.09,2528.335,0.317,3.462,0.254,32.076,1449.771,0.096,2.335,5.0,0.526,1.25,5.218
5793.309,0.145,1.936,0.356,0.557,10.088,2696.405,0.285,3.473,0.283,32.196,1501.935,0.132,1.927,4.0,0.635,1.4,4.777
5830.119,0.145,1.936,0.356,0.557,10.097,2696.405,0.315,3.402,0.256,32.087,1493.604,0.122,1.953,4.0,0.625,1.4,4.764
5649.834,0.145,1.942,0.349,0.56,10.105,2667.706,0.285,3.462,0.254,32.088,1450.382,0.12,1.901,5.0,0.645,1.45,4.758
5810.966,0.146,2.054,0.34,0.486,10.106,2697.103,0.284,1.689,0.25,32.096,1497.386,0.517,1.741,3.0,0.717,1.45,4.635
5811.545,0.147,1.938,0.342,0.514,10.024,2688.329,0.311,1.441,0.252,32.572,1263.585,0.588,1.197,4.0,0.988,1.7,4.157
5778.925,0.145,1.939,0.342,0.599,10.395,2699.246,0.285,1.761,0.252,32.082,1259.608,0.497,1.306,6.0,0.924,1.7,4.125
5780.17,0.147,1.946,0.36,0.592,10.082,2660.659,0.285,1.284,0.25,32.251,1282.335,0.633,0.124,5.0,1.767,2.15,3.116
5831.29,0.147,1.977,0.355,0.482,10.038,2443.411,0.309,3.531,0.25,35.51,1450.094,0.036,2.963,3.0,0.352,1.15,5.429
5784.099,0.147,1.977,0.355,0.482,10.036,2412.889,0.31,3.531,0.25,35.492,1384.137,0.077,2.75,1.0,0.405,1.2,5.358
5787.034,0.147,1.054,0.36,0.591,8.013,2540.907,0.321,1.093,0.25,32.101,1214.205,0.688,-1.182,7.0,0.0,0.0,4.047
4556.237,0.149,1.027,0.35,0.6,9.984,2486.43,0.315,1.087,0.254,33.727,1210.289,0.689,-1.962,7.0,0.0,0.0,2.957
5270.324,0.156,1.085,0.356,0.588,8.026,2540.054,0.312,1.093,0.251,32.177,1214.205,0.688,-2.209,8.0,0.0,0.0,3.538
5803.456,0.147,1.417,0.352,0.482,9.981,2397.855,0.321,3.54,0.249,35.324,1204.638,0.291,2.029,2.0,0.647,1.5,4.809
5185.322,0.146,1.71,0.358,0.455,9.992,2530.044,0.329,3.48,0.254,33.783,1280.046,0.147,2.08,7.0,0.581,1.45,4.628
4565.183,0.143,2.341,0.372,0.6,10.049,2471.088,0.316,1.542,0.254,32.482,1205.066,0.559,0.594,8.0,1.316,1.9,3.744
5707.457,0.147,1.9,0.358,0.481,9.662,2435.099,0.321,3.641,0.25,35.376,1437.639,0.07,2.499,6.0,0.495,1.35,5.233
5784.533,0.147,1.9,0.358,0.457,10.038,2489.757,0.321,3.608,0.255,33.765,1437.098,0.086,2.354,5.0,0.543,1.35,5.162
5831.29,0.147,1.977,0.355,0.482,10.038,2412.022,0.309,3.531,0.25,35.51,1433.698,0.044,2.531,2.0,0.474,1.35,4.864
5790.557,0.152,1.259,0.352,0.422,9.949,2409.937,0.285,3.561,0.253,35.388,1205.264,0.371,1.663,3.0,0.812,1.6,4.785
5801.841,0.149,1.095,0.361,0.6,9.983,2538.038,0.321,1.051,0.249,32.259,1204.491,0.7,-3.561,6.0,0.0,0.0,3.071
4565.181,0.155,2.553,0.373,0.6,8.026,2468.971,0.316,1.808,0.252,32.873,1205.142,0.483,1.168,9.0,0.973,1.65,4.487
5787.038,0.147,1.977,0.355,0.481,10.036,2412.88,0.312,3.509,0.25,35.532,1436.898,0.042,2.776,1.0,0.397,1.2,5.324
5710.441,0.147,1.933,0.358,0.481,9.715,2435.099,0.312,3.509,0.25,35.376,1437.639,0.042,2.56,4.0,0.459,1.35,4.842
5803.239,0.149,1.004,0.35,0.579,9.982,2399.779,0.32,1.052,0.249,33.775,1204.564,0.699,0.778,5.0,1.274,1.8,4.513
5784.951,0.149,1.115,0.35,0.599,10.033,2397.874,0.321,1.163,0.254,33.353,1212.197,0.668,0.892,5.0,1.207,1.8,4.224
5803.239,0.148,1.007,0.355,0.486,9.982,2411.572,0.32,1.052,0.25,33.775,1204.564,0.699,1.253,4.0,0.993,1.65,4.686
4218.324,0.147,2.056,0.35,0.599,9.985,2520.729,0.32,1.396,0.249,32.505,1222.167,0.601,0.383,6.0,1.566,2.1,3.556
5784.241,0.155,1.348,0.379,0.407,9.939,2528.742,0.352,3.541,0.253,35.36,1216.982,0.326,1.705,6.0,0.778,1.55,4.644
5212.72,0.146,1.796,0.359,0.45,9.864,2511.134,0.286,3.556,0.254,33.718,1340.774,0.106,2.199,6.0,0.539,1.45,4.806
4556.576,0.154,2.337,0.348,0.6,8.253,2528.662,0.313,1.52,0.254,33.168,1217.513,0.566,0.38,8.0,1.56,2.05,3.557
4484.7,0.152,2.274,0.359,0.593,9.985,2544.668,0.32,1.57,0.247,32.505,1201.999,0.551,0.982,7.0,1.088,1.8,3.787
6000.921,0.149,1.209,0.36,0.41,9.971,2434.972,0.321,3.564,0.25,34.397,1201.51,0.395,1.537,6.0,0.854,1.65,4.696
4218.324,0.147,2.133,0.35,0.598,9.985,2521.108,0.313,1.396,0.249,32.518,1215.182,0.601,0.172,7.0,1.723,2.1,3.375
4556.789,0.148,1.658,0.351,0.45,9.933,2527.083,0.287,3.538,0.257,32.423,1204.842,0.214,1.782,6.0,0.695,1.55,4.404
5790.978,0.147,1.117,0.358,0.407,10.036,2409.911,0.318,3.558,0.249,34.36,1222.479,0.442,1.476,4.0,0.884,1.65,4.538
5793.565,0.149,2.256,0.356,0.45,10.125,2469.792,0.281,3.542,0.251,33.093,1346.951,0.128,2.311,5.0,0.532,1.35,5.459
5805.759,0.147,1.052,0.234,0.42,10.034,2397.782,0.321,1.715,0.248,32.29,1212.2,0.51,1.427,6.0,0.898,1.65,4.728
5801.841,0.151,1.008,0.361,0.6,9.983,2538.038,0.321,1.072,0.249,32.16,1225.241,0.694,-3.508,6.0,0.0,0.0,2.95
5785.849,0.185,1.162,0.361,0.404,9.982,2399.766,0.32,3.564,0.25,34.385,1204.858,0.419,1.526,5.0,0.858,1.65,4.829
5798.737,0.141,1.063,0.361,0.4,10.226,2407.606,0.324,3.574,0.248,33.349,1203.705,0.469,1.381,7.0,0.92,1.65,4.438
5809.53,0.147,1.291,0.36,0.431,9.979,2413.04,0.32,3.62,0.25,35.495,1205.38,0.355,1.682,4.0,0.802,1.6,4.758
5802.281,0.149,1.457,0.358,0.417,10.024,2551.262,0.322,3.44,0.251,35.542,1220.392,0.271,1.871,4.0,0.708,1.55,4.71
5802.469,0.141,2.054,0.36,0.421,9.982,2412.629,0.32,3.541,0.249,35.329,1217.297,0.188,2.508,3.0,0.466,1.35,5.142
5803.456,0.147,1.502,0.352,0.482,9.981,2397.855,0.321,3.54,0.249,35.324,1204.638,0.249,2.397,2.0,0.506,1.35,4.965
5790.978,0.149,1.681,0.349,0.452,10.039,2409.625,0.285,3.608,0.255,33.778,1288.786,0.159,2.456,4.0,0.482,1.3,5.048
4556.77,0.156,2.239,0.349,0.6,9.936,2471.743,0.314,1.8,0.254,32.441,1203.846,0.486,1.019,7.0,1.061,1.75,3.825
5802.469,0.147,2.054,0.36,0.421,9.982,2412.629,0.32,3.541,0.249,35.324,1204.413,0.197,2.414,2.0,0.496,1.35,5.026
5784.193,0.147,1.053,0.213,0.42,10.034,2397.874,0.321,1.74,0.254,32.29,1212.2,0.503,1.458,6.0,0.881,1.65,4.679
4639.751,0.156,1.095,0.356,0.599,8.026,2540.054,0.312,1.101,0.251,32.177,1214.491,0.685,-2.132,8.0,0.0,0.0,4.283
5802.469,0.147,1.432,0.36,0.423,9.93,2412.764,0.32,3.54,0.25,35.468,1205.235,0.284,1.821,3.0,0.734,1.5,4.96
5804.767,0.145,1.493,0.352,0.483,9.981,2397.855,0.32,3.561,0.249,35.324,1205.356,0.253,2.386,2.0,0.51,1.35,4.97
5809.53,0.147,1.267,0.36,0.431,10.325,2412.877,0.32,3.62,0.25,35.495,1205.38,0.367,1.639,5.0,0.821,1.6,4.585
5644.448,0.156,1.027,0.368,0.6,10.041,2529.329,0.31,1.11,0.294,31.743,1217.139,0.683,-4.09,9.0,0.0,0.0,2.842
4565.086,0.142,2.52,0.373,0.6,8.011,2468.69,0.316,1.852,0.254,32.482,1201.274,0.471,0.719,10.0,1.219,1.85,3.913
5876.477,0.155,1.027,0.368,0.6,8.03,2487.072,0.316,1.183,0.249,31.745,1217.224,0.662,-1.416,9.0,0.0,0.0,2.975


==> experimental_data/CARLA/SUN/carla_sun_rs_file_30.csv <==
max_rpm,dampRateFullT,dampRateZero_CE,dampRateZero_CD,gearSwitchTime,clutchStrength,mass,dragCoeff,tireFric,dampRate,radius,maxBrakeTorque,MaxPercentage,SaftyDegree,numbers,TIT,TET,Dece
4683.89,0.116,2.311,0.269,0.59,11.245,2606.698,0.309,2.937,0.253,32.722,1379.371,0.231,2.006,10.0,0.596,1.45,4.525
4633.205,0.173,1.962,0.291,0.419,10.274,2572.312,0.313,3.587,0.258,31.847,1215.487,0.201,2.113,9.0,0.548,1.45,4.578
5733.756,0.161,1.781,0.327,0.431,10.584,2681.243,0.241,2.821,0.263,35.943,1260.241,0.197,2.242,12.0,0.547,1.4,4.762
4974.459,0.193,2.267,0.31,0.561,8.681,2613.261,0.286,1.341,0.281,32.136,1220.511,0.617,0.96,11.0,1.099,1.8,3.792
4774.009,0.185,2.984,0.323,0.539,11.463,2630.213,0.42,1.046,0.254,32.988,1264.01,0.701,0.762,11.0,1.211,1.85,4.298
4900.426,0.151,2.06,0.286,0.469,9.4,2429.291,0.317,3.518,0.241,32.273,1471.407,0.183,3.027,8.0,0.348,1.05,6.165
4782.063,0.12,1.073,0.248,0.582,10.863,2694.63,0.364,1.781,0.245,32.027,1259.86,0.491,1.22,11.0,1.003,1.75,4.238
6694.652,0.155,1.798,0.322,0.593,11.1,2399.29,0.311,3.426,0.227,33.704,1277.619,0.186,2.72,8.0,0.402,1.2,5.129
4815.229,0.183,1.762,0.388,0.392,8.436,2624.186,0.32,2.536,0.239,32.984,1293.232,0.275,1.855,11.0,0.674,1.5,4.531
6050.559,0.156,2.027,0.308,0.433,10.376,2377.911,0.315,3.223,0.214,34.875,1345.55,0.144,2.863,9.0,0.377,1.15,5.163
5783.83,0.125,1.714,0.347,0.415,8.142,2370.447,0.347,3.805,0.249,32.231,1267.68,0.186,2.322,9.0,0.523,1.35,5.063
4917.371,0.196,2.925,0.265,0.593,11.834,2320.557,0.309,1.032,0.273,31.78,1205.445,0.705,0.737,11.0,1.225,1.85,4.642
4461.016,0.14,2.031,0.363,0.497,8.491,2581.249,0.365,1.606,0.243,32.874,1482.99,0.541,2.047,8.0,0.6,1.35,4.859
4738.36,0.152,2.01,0.346,0.502,10.95,2177.959,0.456,3.542,0.266,35.624,1620.27,0.52,3.283,6.0,0.291,1.05,5.897
6213.274,0.143,1.281,0.255,0.378,8.442,2404.025,0.216,2.12,0.249,33.566,1377.223,0.394,1.847,9.0,0.724,1.5,4.723
4591.348,0.134,1.907,0.278,0.594,8.351,2424.48,0.413,1.051,0.281,34.938,1264.642,0.7,0.715,12.0,1.282,1.9,3.782
4977.282,0.15,1.937,0.338,0.473,9.233,2157.123,0.313,3.29,0.287,33.577,1383.579,0.148,3.146,8.0,0.311,1.05,6.108
5362.774,0.158,1.318,0.341,0.489,11.187,2694.775,0.426,1.207,0.212,32.636,1367.244,0.655,1.246,10.0,0.973,1.65,4.336
4586.995,0.155,2.306,0.338,0.387,10.302,2632.808,0.298,2.513,0.228,31.859,1280.128,0.282,2.073,9.0,0.565,1.45,4.6
4246.477,0.15,2.967,0.32,0.59,8.186,2325.199,0.371,1.023,0.253,34.296,1476.073,0.708,0.804,10.0,1.187,1.75,4.716
4590.123,0.144,2.075,0.3,0.426,11.054,2663.604,0.302,3.163,0.254,34.402,1223.275,0.209,2.085,8.0,0.569,1.45,4.457
4733.922,0.166,1.847,0.262,0.57,10.873,2514.557,0.256,1.008,0.201,32.219,1595.935,0.712,0.634,12.0,1.287,1.85,4.611
6101.892,0.195,1.369,0.354,0.376,9.9,2585.277,0.378,3.068,0.276,35.224,1247.535,0.316,1.703,10.0,0.776,1.55,4.597
5713.073,0.146,1.928,0.347,0.597,10.057,2063.531,0.278,3.61,0.274,35.619,1350.696,0.194,3.32,5.0,0.267,1.05,5.602
5939.216,0.128,2.069,0.342,0.515,10.278,2488.833,0.336,3.819,0.277,35.502,1611.142,0.147,3.165,8.0,0.307,1.1,5.623
6669.801,0.142,1.952,0.339,0.448,9.101,2338.288,0.283,3.439,0.223,34.529,1201.628,0.199,2.568,8.0,0.45,1.3,5.195
6522.658,0.182,1.438,0.339,0.405,9.749,2598.456,0.251,3.363,0.213,35.55,1218.028,0.281,1.762,10.0,0.745,1.55,4.774
6164.215,0.154,1.615,0.337,0.5,11.815,2600.009,0.286,3.461,0.21,36.552,1379.362,0.193,2.607,7.0,0.444,1.25,5.027
5786.332,0.178,1.407,0.27,0.477,9.925,2382.045,0.31,2.355,0.251,32.186,1401.877,0.327,2.473,7.0,0.487,1.25,5.06
5608.909,0.155,2.194,0.292,0.49,10.362,2426.306,0.258,3.772,0.26,32.922,1455.622,0.166,2.809,10.0,0.347,1.15,5.48
4810.036,0.111,1.231,0.25,0.365,11.396,2633.024,0.311,1.555,0.255,32.572,1228.921,0.556,1.35,10.0,0.916,1.7,4.346
5549.809,0.157,1.838,0.352,0.496,11.044,2693.531,0.232,1.609,0.285,32.025,1304.334,0.54,1.428,9.0,0.866,1.65,4.352
4743.703,0.162,1.366,0.388,0.414,9.377,2559.445,0.317,2.58,0.246,34.51,1209.906,0.317,1.392,10.0,0.894,1.65,4.376
6115.146,0.155,1.968,0.305,0.539,9.189,2444.36,0.262,3.407,0.23,36.01,1415.969,0.129,2.895,9.0,0.37,1.15,5.434
6776.878,0.136,1.803,0.361,0.415,11.02,2453.73,0.251,3.658,0.249,35.375,1294.894,0.17,2.378,9.0,0.521,1.4,4.952
6983.69,0.154,1.665,0.363,0.585,8.544,2665.238,0.213,1.106,0.292,32.752,1493.233,0.684,0.814,9.0,1.214,1.8,4.521
5220.851,0.154,1.466,0.379,0.353,8.364,2582.909,0.371,2.693,0.216,32.777,1218.935,0.294,1.626,11.0,0.779,1.6,4.358
5014.023,0.152,1.173,0.347,0.472,8.851,2414.504,0.487,3.469,0.217,32.769,1267.409,0.623,1.908,8.0,0.662,1.55,4.67
6203.452,0.151,1.698,0.323,0.437,11.565,2589.096,0.36,3.01,0.228,31.911,1299.611,0.2,2.08,11.0,0.597,1.4,4.897
6052.48,0.15,2.236,0.342,0.577,8.847,2589.865,0.273,3.525,0.252,33.209,1362.523,0.154,2.363,8.0,0.492,1.25,5.155
6010.997,0.18,1.226,0.285,0.387,9.984,2468.026,0.281,2.619,0.281,34.354,1204.315,0.387,1.552,10.0,0.844,1.65,4.727
4722.602,0.125,1.381,0.342,0.383,9.826,2691.872,0.336,3.119,0.268,33.509,1496.637,0.309,2.148,10.0,0.578,1.45,4.736
6699.63,0.153,1.634,0.397,0.463,11.422,2668.437,0.348,3.358,0.284,33.141,1375.613,0.183,2.187,11.0,0.567,1.4,4.96
6856.916,0.179,1.269,0.35,0.397,10.089,2495.81,0.24,3.167,0.257,34.332,1526.994,0.366,1.901,9.0,0.699,1.45,5.067
5959.577,0.107,1.599,0.308,0.426,10.656,2397.943,0.286,1.137,0.256,35.399,1356.983,0.675,2.014,8.0,0.654,1.4,4.946
5829.14,0.147,2.214,0.378,0.565,9.262,2537.484,0.275,3.754,0.277,33.95,1337.631,0.13,2.554,11.0,0.442,1.2,5.172
5038.82,0.137,1.977,0.345,0.553,9.887,2406.892,0.323,2.072,0.292,34.887,1500.611,0.408,3.154,6.0,0.313,1.05,5.761
6105.14,0.151,1.53,0.244,0.455,11.863,2357.784,0.292,3.5,0.205,36.944,1386.326,0.303,2.179,9.0,0.618,1.45,5.234
5502.211,0.188,1.062,0.261,0.508,10.737,2607.963,0.278,1.247,0.251,32.218,1632.13,0.644,1.886,9.0,0.698,1.4,5.368
4320.793,0.156,1.19,0.238,0.464,9.921,2089.746,0.295,3.433,0.252,32.008,1242.21,0.405,2.325,7.0,0.491,1.45,5.106
5398.719,0.115,1.382,0.335,0.511,9.921,2399.321,0.29,3.598,0.288,32.127,1628.241,0.309,3.17,6.0,0.345,1.05,6.478
4600.696,0.165,2.027,0.367,0.594,8.472,2605.343,0.262,3.008,0.206,32.616,1325.966,0.207,2.014,11.0,0.59,1.4,4.551
4805.304,0.135,1.785,0.355,0.396,8.315,2475.019,0.308,3.9,0.278,36.595,1275.22,0.208,2.357,10.0,0.528,1.4,4.853
6879.594,0.159,2.155,0.382,0.444,9.829,2508.544,0.294,3.242,0.269,33.87,1272.62,0.186,2.171,11.0,0.574,1.35,5.213
6495.141,0.146,1.267,0.254,0.487,9.496,2206.601,0.428,2.485,0.248,35.43,1381.516,0.427,2.079,8.0,0.652,1.45,5.251
6957.139,0.171,1.985,0.346,0.381,11.689,2621.016,0.368,2.77,0.284,34.092,1305.5,0.238,2.257,10.0,0.537,1.4,4.783
6006.001,0.137,1.108,0.215,0.315,8.421,2545.996,0.489,1.15,0.271,32.862,1233.024,0.671,0.705,12.0,1.296,1.85,4.187
4265.446,0.163,1.824,0.342,0.329,8.893,2698.299,0.379,1.977,0.238,33.064,1207.748,0.435,1.457,11.0,0.843,1.65,4.261
6200.744,0.1,1.075,0.208,0.358,9.091,2555.804,0.448,2.602,0.255,32.671,1335.38,0.493,1.428,11.0,0.914,1.65,4.435
6006.865,0.156,2.012,0.381,0.492,11.504,2412.181,0.401,3.364,0.253,36.481,1437.685,0.337,2.761,7.0,0.401,1.2,5.295
5801.267,0.172,1.341,0.23,0.402,11.462,2587.771,0.321,3.61,0.23,34.043,1554.917,0.343,2.066,9.0,0.635,1.4,5.185
5716.744,0.146,1.418,0.311,0.515,10.012,2133.644,0.28,3.676,0.263,33.828,1495.683,0.291,2.823,7.0,0.405,1.2,5.639
6225.267,0.154,2.221,0.322,0.568,10.657,2595.794,0.486,1.088,0.206,32.125,1217.375,0.689,0.801,11.0,1.23,1.9,4.211
6594.701,0.154,2.208,0.392,0.452,8.683,2268.134,0.263,3.591,0.252,34.84,1271.562,0.152,2.912,9.0,0.356,1.15,5.396
6339.261,0.143,1.37,0.379,0.432,11.644,2611.915,0.321,2.615,0.226,34.059,1285.936,0.315,1.665,10.0,0.773,1.55,4.559
4601.983,0.13,2.138,0.32,0.595,8.182,2665.66,0.206,1.299,0.207,32.264,1320.814,0.629,0.732,12.0,1.21,1.75,4.521
4854.577,0.198,1.473,0.278,0.349,8.354,2651.634,0.226,2.888,0.251,32.579,1271.835,0.32,1.646,11.0,0.764,1.6,4.485
5140.753,0.129,1.46,0.27,0.355,9.875,2605.37,0.226,2.48,0.204,32.985,1209.229,0.291,1.783,11.0,0.725,1.6,4.51
6773.941,0.155,1.26,0.214,0.496,11.917,2129.21,0.286,3.455,0.247,32.566,1302.518,0.389,2.353,7.0,0.542,1.4,5.206
5849.972,0.187,1.467,0.315,0.425,9.545,2443.638,0.371,3.06,0.288,34.633,1214.312,0.266,1.959,12.0,0.671,1.5,4.672
6744.659,0.184,1.461,0.249,0.393,8.44,2677.164,0.25,3.61,0.229,32.884,1358.9,0.289,1.956,11.0,0.653,1.45,4.78
4442.79,0.194,2.326,0.355,0.593,11.68,2516.971,0.387,1.263,0.244,32.833,1347.781,0.639,0.869,10.0,1.145,1.75,4.424
5090.896,0.149,1.934,0.29,0.549,9.889,2322.508,0.308,3.306,0.253,33.503,1593.568,0.171,3.4,7.0,0.277,0.95,6.23
5666.714,0.148,1.611,0.332,0.506,9.85,2052.843,0.356,2.993,0.243,36.609,1502.317,0.195,2.982,7.0,0.382,1.15,5.804
5400.7,0.146,2.859,0.327,0.557,10.116,2587.412,0.479,1.086,0.266,32.386,1381.915,0.69,0.645,10.0,1.274,1.85,4.13
4703.977,0.118,1.201,0.33,0.484,9.989,2481.123,0.322,1.084,0.279,32.177,1315.959,0.69,1.605,9.0,0.8,1.55,4.738
5440.837,0.136,1.556,0.266,0.464,8.163,2398.3,0.277,2.907,0.219,34.525,1203.959,0.24,2.171,10.0,0.589,1.45,4.96
5792.165,0.171,2.07,0.335,0.488,10.011,2626.32,0.323,1.165,0.229,33.523,1534.581,0.667,2.213,6.0,0.553,1.3,4.922
6309.361,0.16,2.249,0.373,0.558,9.539,2345.104,0.298,3.134,0.275,36.862,1533.524,0.125,3.215,11.0,0.294,1.05,5.666
4753.911,0.189,1.465,0.283,0.452,9.7,2416.674,0.294,2.593,0.27,34.776,1240.408,0.267,2.161,10.0,0.566,1.5,4.638
5173.66,0.13,1.175,0.38,0.386,9.099,2613.176,0.498,1.157,0.208,33.751,1219.294,0.669,1.06,12.0,1.086,1.8,4.235
6279.601,0.144,1.239,0.305,0.406,9.916,2510.772,0.283,1.083,0.286,32.845,1417.066,0.691,1.52,9.0,0.847,1.55,4.867
4791.576,0.121,1.373,0.215,0.596,9.762,2580.679,0.356,2.288,0.26,31.795,1271.064,0.386,1.503,12.0,0.842,1.65,4.329
5619.308,0.13,2.075,0.345,0.52,10.506,2566.693,0.285,2.231,0.203,31.784,1206.136,0.363,1.685,8.0,0.731,1.6,4.418
5326.849,0.165,2.147,0.382,0.451,9.097,2665.231,0.339,3.137,0.253,34.211,1317.857,0.13,3.825,11.0,0.241,0.8,6.993
5366.66,0.161,2.393,0.396,0.573,11.251,2623.366,0.306,1.153,0.27,33.036,1283.765,0.671,0.637,11.0,1.303,1.85,3.584
6158.914,0.146,2.464,0.341,0.391,8.797,2560.441,0.311,3.637,0.246,33.252,1551.119,0.232,2.634,8.0,0.438,1.2,5.677
5350.446,0.187,1.925,0.351,0.568,11.681,2440.772,0.309,3.746,0.273,35.392,1309.832,0.247,2.519,8.0,0.449,1.35,5.004
5370.352,0.156,1.163,0.373,0.324,11.194,2458.767,0.282,2.194,0.294,32.583,1210.672,0.418,1.402,10.0,0.913,1.7,4.343
5702.247,0.124,1.332,0.385,0.584,9.362,2673.468,0.272,1.534,0.266,31.77,1259.436,0.562,1.399,12.0,0.899,1.7,4.237
5627.498,0.151,1.932,0.312,0.403,9.516,2597.31,0.316,3.806,0.204,34.62,1276.994,0.194,2.417,9.0,0.488,1.3,4.973
5042.419,0.195,2.497,0.356,0.487,8.904,2392.306,0.308,2.337,0.255,36.393,1499.493,0.332,3.172,6.0,0.296,1.0,5.8
6138.809,0.144,2.001,0.345,0.585,11.401,2402.419,0.335,3.881,0.268,33.816,1633.425,0.17,3.535,8.0,0.283,0.95,7.023
6020.779,0.101,1.069,0.317,0.301,11.525,2247.912,0.316,1.275,0.21,32.882,1254.644,0.636,1.258,11.0,0.999,1.65,4.587
4897.022,0.144,1.921,0.273,0.592,8.52,2568.06,0.331,1.121,0.294,31.804,1421.524,0.68,0.384,10.0,1.555,2.05,4.329
5124.987,0.124,1.685,0.263,0.522,11.321,2660.087,0.365,3.486,0.249,32.862,1257.161,0.249,1.915,9.0,0.637,1.55,4.37
6435.242,0.128,1.335,0.383,0.375,10.076,2638.409,0.211,3.551,0.295,31.954,1325.391,0.333,1.791,10.0,0.714,1.55,4.603
5399.301,0.173,2.193,0.362,0.425,8.043,2485.657,0.366,3.336,0.294,32.052,1290.097,0.22,2.115,11.0,0.56,1.4,4.712
4796.301,0.187,1.732,0.34,0.39,10.004,2660.87,0.375,3.078,0.252,35.251,1260.684,0.25,1.857,9.0,0.674,1.55,4.35
6944.028,0.148,2.112,0.396,0.518,9.167,2626.961,0.309,3.612,0.298,35.067,1518.907,0.197,2.651,8.0,0.42,1.15,5.231
5382.108,0.152,2.03,0.275,0.48,8.306,2458.722,0.309,3.475,0.21,34.294,1305.601,0.214,2.727,7.0,0.405,1.2,5.228
4365.191,0.185,2.682,0.239,0.598,8.77,2511.683,0.23,1.461,0.255,33.258,1509.004,0.583,1.314,11.0,0.889,1.6,4.634
5623.746,0.106,1.071,0.3,0.395,11.227,2163.635,0.22,1.262,0.271,32.333,1224.149,0.639,1.106,12.0,1.068,1.65,4.704
4845.589,0.117,1.249,0.318,0.363,11.506,2560.656,0.252,2.601,0.261,33.893,1263.07,0.375,1.529,12.0,0.848,1.65,4.226
5222.769,0.116,2.335,0.379,0.509,10.727,2476.06,0.293,3.009,0.258,33.709,1219.209,0.227,2.156,10.0,0.541,1.4,4.518
4442.885,0.142,2.99,0.35,0.515,8.984,2372.887,0.292,1.203,0.256,35.645,1373.045,0.656,2.679,7.0,0.393,1.2,4.912
6361.845,0.121,1.965,0.361,0.483,8.833,2111.567,0.268,2.853,0.292,35.508,1256.209,0.193,2.988,8.0,0.348,1.2,5.459
5266.344,0.109,2.683,0.258,0.574,11.222,2633.36,0.473,1.118,0.239,32.144,1230.597,0.681,0.34,12.0,1.556,2.05,3.798
6196.256,0.143,2.039,0.264,0.445,10.067,2408.675,0.497,1.625,0.257,36.738,1311.715,0.657,2.328,7.0,0.539,1.35,4.791
5620.811,0.132,1.331,0.359,0.589,10.558,2643.254,0.235,2.669,0.225,32.541,1336.04,0.335,1.705,11.0,0.739,1.6,4.446
6198.57,0.143,2.264,0.38,0.469,9.08,2460.727,0.32,3.153,0.263,32.935,1286.959,0.142,2.265,10.0,0.542,1.35,5.016
4567.651,0.187,1.932,0.309,0.521,11.66,2325.428,0.325,3.705,0.254,32.259,1332.604,0.247,2.25,9.0,0.52,1.4,4.902
6666.699,0.17,2.023,0.295,0.531,11.328,2335.897,0.303,3.223,0.253,36.878,1290.283,0.157,3.011,9.0,0.33,1.15,5.273
4362.629,0.15,2.485,0.363,0.376,9.97,2694.48,0.361,3.754,0.256,35.211,1515.203,0.248,2.373,8.0,0.495,1.35,5.142
4896.219,0.172,2.228,0.367,0.52,9.504,2223.561,0.288,3.609,0.261,33.65,1475.43,0.156,3.103,9.0,0.334,1.0,6.24
6257.178,0.144,1.956,0.36,0.485,10.027,2096.022,0.24,3.895,0.232,33.222,1441.99,0.2,3.056,7.0,0.33,1.15,5.783
5263.926,0.154,2.262,0.28,0.563,8.638,2688.557,0.322,3.563,0.268,33.089,1643.797,0.2,2.253,9.0,0.522,1.3,4.736
6702.978,0.148,1.54,0.267,0.469,9.731,2595.968,0.226,3.457,0.285,34.826,1213.02,0.247,1.954,10.0,0.663,1.55,4.644
6566.298,0.131,2.087,0.322,0.451,10.049,2123.993,0.315,3.291,0.218,33.277,1296.433,0.136,2.938,10.0,0.352,1.2,5.597
5691.534,0.154,2.29,0.354,0.482,11.342,2356.04,0.306,3.786,0.218,35.019,1580.848,0.145,3.309,8.0,0.281,1.0,5.933
4394.256,0.174,1.969,0.373,0.486,9.937,2664.47,0.43,3.063,0.264,34.441,1297.884,0.433,2.015,9.0,0.584,1.45,4.42
4614.082,0.127,1.369,0.307,0.383,8.934,2644.063,0.336,3.293,0.248,32.214,1204.2,0.316,1.557,11.0,0.806,1.65,4.346
5752.086,0.171,2.031,0.398,0.507,11.904,2150.294,0.29,3.557,0.211,32.074,1311.433,0.19,2.59,8.0,0.395,1.25,5.337
5148.334,0.198,1.033,0.224,0.584,8.555,2677.107,0.41,1.178,0.261,32.102,1264.021,0.663,0.296,12.0,1.636,2.05,3.322
5861.283,0.151,2.115,0.309,0.519,10.387,2442.522,0.315,3.528,0.288,33.536,1499.725,0.152,3.021,7.0,0.336,1.1,5.498
5287.811,0.164,1.285,0.213,0.415,9.553,2559.792,0.414,1.946,0.292,33.243,1213.327,0.444,1.265,12.0,0.964,1.75,4.249
5592.263,0.125,1.407,0.356,0.388,8.866,2615.019,0.212,3.213,0.267,35.685,1204.638,0.296,1.606,10.0,0.815,1.6,4.663
4527.087,0.156,2.45,0.344,0.589,9.324,2629.621,0.337,1.431,0.244,34.171,1514.081,0.591,1.208,9.0,0.956,1.65,4.651
4260.543,0.156,2.312,0.381,0.497,11.872,2615.29,0.311,2.848,0.233,33.231,1406.391,0.265,2.087,9.0,0.554,1.35,4.534
4310.736,0.137,1.138,0.364,0.496,9.037,2695.882,0.399,1.786,0.223,31.796,1260.457,0.49,1.492,10.0,0.839,1.65,4.297
6861.029,0.157,1.432,0.4,0.463,8.301,2409.451,0.298,3.322,0.256,34.238,1393.553,0.284,2.091,8.0,0.627,1.4,5.097
4294.302,0.135,1.377,0.359,0.302,10.385,2652.859,0.312,2.414,0.264,33.15,1213.471,0.396,1.518,10.0,0.829,1.65,4.208
5046.431,0.145,1.938,0.323,0.41,9.071,2533.108,0.309,3.74,0.297,35.055,1414.813,0.188,2.486,9.0,0.482,1.3,5.221
4962.788,0.128,2.968,0.36,0.502,10.126,2597.379,0.454,1.645,0.244,35.549,1221.756,0.53,2.756,7.0,0.357,1.15,4.934
6701.038,0.152,1.072,0.346,0.448,8.72,2552.505,0.346,2.928,0.278,31.747,1262.967,0.464,1.495,10.0,0.847,1.6,4.522
4796.977,0.171,2.234,0.346,0.453,10.395,2492.745,0.243,3.187,0.274,32.274,1465.48,0.19,2.338,11.0,0.488,1.3,5.079
4477.676,0.15,2.028,0.289,0.377,8.904,2664.582,0.289,1.44,0.221,35.542,1405.239,0.589,2.031,8.0,0.611,1.45,4.665
5398.07,0.142,1.143,0.319,0.589,9.906,2666.592,0.257,1.539,0.234,32.194,1235.103,0.56,1.067,11.0,1.087,1.8,4.204
6680.649,0.123,1.594,0.355,0.466,9.626,2507.244,0.304,3.421,0.229,32.727,1299.573,0.203,2.202,9.0,0.562,1.4,4.889
4754.517,0.151,2.585,0.217,0.597,11.456,2299.577,0.219,1.06,0.254,31.956,1607.761,0.697,1.08,10.0,1.016,1.7,5.296
4474.739,0.107,1.751,0.359,0.375,11.153,2436.875,0.285,3.02,0.254,33.59,1265.466,0.287,2.046,9.0,0.599,1.55,4.587
5216.966,0.16,2.077,0.32,0.439,9.802,2681.077,0.347,3.323,0.288,36.485,1359.638,0.157,2.531,11.0,0.459,1.25,5.143
6729.509,0.156,1.109,0.238,0.342,10.476,2409.537,0.269,1.034,0.262,32.649,1254.997,0.705,0.893,10.0,1.181,1.75,4.562
6067.365,0.164,1.903,0.312,0.465,9.362,2342.824,0.28,3.269,0.265,32.47,1639.905,0.109,2.757,11.0,0.412,1.2,5.806
5373.78,0.179,2.395,0.36,0.435,10.864,2669.12,0.281,3.615,0.245,32.281,1509.73,0.198,2.406,9.0,0.457,1.3,4.99
6209.19,0.152,2.119,0.377,0.401,10.111,2665.615,0.347,3.625,0.27,33.794,1275.824,0.198,2.319,10.0,0.52,1.35,4.757
6766.946,0.13,2.137,0.364,0.511,8.142,2407.234,0.323,3.855,0.296,36.79,1227.813,0.186,2.66,8.0,0.424,1.25,5.216
4509.838,0.162,1.091,0.219,0.302,9.915,2235.616,0.443,1.004,0.266,36.253,1330.944,0.713,0.867,11.0,1.187,1.7,4.656
5262.895,0.124,2.209,0.341,0.54,8.019,2553.113,0.329,3.846,0.223,34.141,1252.302,0.198,2.095,11.0,0.558,1.45,4.426
4745.424,0.152,2.046,0.311,0.413,9.897,2404.486,0.36,3.403,0.228,32.955,1390.137,0.2,2.791,7.0,0.386,1.2,5.177
6218.036,0.143,1.27,0.345,0.393,10.919,2314.831,0.291,1.924,0.235,34.394,1227.718,0.45,1.639,9.0,0.809,1.6,4.567
5666.279,0.144,1.278,0.345,0.481,9.03,2467.595,0.316,1.447,0.25,32.091,1351.24,0.587,2.169,7.0,0.549,1.4,4.715
6238.482,0.153,1.776,0.364,0.482,9.416,2300.637,0.337,3.042,0.212,34.353,1287.708,0.152,2.655,9.0,0.425,1.25,5.161
4598.223,0.158,1.945,0.307,0.384,8.673,2637.783,0.31,3.163,0.214,32.647,1247.481,0.232,1.734,10.0,0.718,1.55,4.422
6124.39,0.131,2.067,0.349,0.455,10.32,2607.083,0.293,2.951,0.223,33.163,1308.192,0.157,2.182,9.0,0.562,1.4,5.019
5309.8,0.119,1.324,0.305,0.448,11.14,2598.633,0.331,3.031,0.253,34.466,1324.959,0.338,1.665,11.0,0.776,1.6,4.611
6219.144,0.153,1.93,0.369,0.448,10.458,2566.42,0.311,3.687,0.239,36.679,1575.122,0.104,2.706,9.0,0.423,1.25,5.363
5313.921,0.184,1.013,0.358,0.498,11.876,2407.943,0.299,1.04,0.245,33.28,1430.861,0.703,1.59,7.0,0.82,1.5,4.899
4909.016,0.186,2.236,0.276,0.568,9.699,2604.705,0.248,1.447,0.244,31.972,1207.498,0.587,1.082,11.0,1.036,1.8,3.852
4624.228,0.183,1.461,0.253,0.384,10.274,2616.45,0.301,3.522,0.253,34.817,1504.975,0.277,2.323,8.0,0.544,1.4,4.899
4788.427,0.15,2.062,0.34,0.347,9.372,2463.478,0.294,1.704,0.257,33.237,1499.193,0.513,2.53,6.0,0.465,1.25,5.252
4304.321,0.17,1.045,0.327,0.56,9.425,2696.3,0.232,1.164,0.208,32.779,1223.947,0.667,0.767,12.0,1.278,1.85,3.729
6864.661,0.153,1.585,0.249,0.425,10.362,2405.415,0.321,3.424,0.273,34.175,1311.418,0.289,2.158,8.0,0.6,1.45,5.027
5647.5,0.156,1.522,0.286,0.503,10.771,2391.349,0.318,3.85,0.258,35.4,1354.757,0.239,2.569,7.0,0.465,1.3,5.134
6744.502,0.124,1.658,0.321,0.551,10.14,2285.679,0.323,2.931,0.25,36.268,1492.268,0.173,2.917,8.0,0.38,1.15,5.529
5791.941,0.121,1.427,0.204,0.515,11.955,2389.931,0.305,3.484,0.257,36.204,1241.968,0.417,2.208,7.0,0.596,1.45,4.993
5585.504,0.185,2.301,0.328,0.59,9.399,2345.297,0.36,1.057,0.216,31.938,1381.596,0.698,0.313,12.0,1.606,2.05,4.344
5810.654,0.108,1.36,0.237,0.461,8.853,2306.579,0.313,3.439,0.292,33.762,1340.896,0.323,2.092,9.0,0.643,1.45,5.2
5354.59,0.149,1.217,0.364,0.356,8.005,2468.935,0.307,2.207,0.238,33.886,1499.303,0.391,1.937,8.0,0.694,1.45,4.686
6964.908,0.153,2.086,0.365,0.501,8.538,2221.767,0.303,3.089,0.289,35.586,1374.551,0.201,3.134,7.0,0.317,1.1,5.601
6556.723,0.115,1.062,0.235,0.313,11.345,2494.266,0.322,1.085,0.246,33.638,1525.116,0.69,1.048,10.0,1.083,1.65,4.873
4425.097,0.12,1.843,0.345,0.386,9.502,2676.061,0.216,2.933,0.248,34.107,1305.936,0.28,1.756,10.0,0.719,1.6,4.442
5454.105,0.185,1.196,0.357,0.365,11.575,2602.736,0.36,3.506,0.248,33.313,1406.813,0.402,1.656,9.0,0.792,1.6,4.828
4383.374,0.113,1.135,0.342,0.586,8.153,2660.954,0.218,1.007,0.271,33.39,1381.225,0.712,-2.691,11.0,0.0,0.0,3.91
6999.103,0.152,1.928,0.358,0.523,11.26,2389.973,0.28,3.84,0.217,33.669,1522.739,0.207,3.036,7.0,0.331,1.1,5.571
4768.513,0.17,1.9,0.306,0.59,10.714,2580.342,0.333,1.115,0.277,32.01,1632.283,0.681,0.702,12.0,1.224,1.7,4.985
6930.845,0.148,1.092,0.267,0.376,10.043,2635.821,0.268,1.381,0.296,31.932,1257.145,0.605,1.405,10.0,0.888,1.65,4.467
5913.54,0.116,1.032,0.355,0.444,10.233,2391.416,0.308,2.282,0.29,31.733,1322.307,0.484,1.447,9.0,0.887,1.65,4.774
4297.605,0.173,2.275,0.354,0.367,11.104,2561.938,0.323,3.336,0.201,32.007,1282.683,0.266,1.999,10.0,0.596,1.5,4.547
5396.195,0.176,1.579,0.351,0.389,10.222,2504.199,0.265,3.693,0.272,33.944,1322.759,0.222,2.044,11.0,0.629,1.45,4.912
5664.971,0.121,1.074,0.221,0.386,10.132,2141.92,0.392,2.049,0.276,33.436,1232.165,0.463,1.442,11.0,0.926,1.6,4.669
5037.438,0.167,1.773,0.348,0.373,9.767,2641.693,0.29,3.645,0.238,34.818,1442.851,0.254,2.15,10.0,0.592,1.4,4.999
5818.724,0.118,1.336,0.369,0.312,11.203,2406.852,0.282,1.039,0.256,33.656,1258.451,0.703,1.135,8.0,1.037,1.7,4.819
6637.808,0.147,1.249,0.228,0.392,9.199,2430.128,0.296,3.77,0.23,32.581,1220.28,0.375,1.568,10.0,0.834,1.6,4.535
5210.786,0.149,1.987,0.358,0.524,11.835,2506.119,0.302,3.823,0.209,35.039,1265.167,0.184,2.467,8.0,0.448,1.4,4.853
4490.403,0.143,1.993,0.35,0.576,10.485,2656.242,0.389,3.11,0.263,36.284,1309.913,0.297,2.152,9.0,0.535,1.45,4.318
4826.468,0.122,1.434,0.288,0.402,11.77,2649.185,0.282,3.844,0.236,34.384,1263.801,0.283,1.694,11.0,0.759,1.6,4.377
6245.258,0.15,1.019,0.388,0.306,10.694,2423.95,0.208,1.62,0.291,34.623,1222.483,0.537,1.321,11.0,0.969,1.65,4.306
4378.052,0.119,2.341,0.262,0.426,8.3,2663.736,0.217,3.301,0.247,35.421,1200.839,0.277,1.987,10.0,0.61,1.5,4.308
5454.254,0.103,2.534,0.313,0.582,8.695,2633.155,0.371,1.109,0.254,34.373,1242.241,0.683,0.931,11.0,1.151,1.85,3.79
6023.802,0.113,1.46,0.358,0.522,10.77,2414.765,0.319,3.757,0.248,36.54,1491.495,0.27,2.612,6.0,0.469,1.3,5.495
5813.128,0.149,1.389,0.319,0.407,9.003,2393.16,0.303,1.636,0.255,32.158,1310.832,0.533,2.163,7.0,0.583,1.4,4.84
4884.3,0.144,2.417,0.284,0.588,10.619,2272.767,0.322,3.597,0.256,35.518,1486.46,0.208,3.32,7.0,0.272,1.0,5.94
6490.154,0.156,1.042,0.364,0.362,8.787,2690.161,0.45,1.625,0.286,32.07,1260.984,0.536,1.233,10.0,0.976,1.65,4.439
5843.669,0.12,2.397,0.399,0.569,11.218,2627.2,0.219,1.016,0.297,32.219,1287.299,0.71,0.298,12.0,1.609,2.0,3.958
4327.038,0.128,1.98,0.334,0.387,11.108,2625.314,0.224,3.017,0.292,33.998,1215.708,0.254,1.729,11.0,0.722,1.6,4.371
4628.887,0.146,2.348,0.391,0.585,8.66,2616.261,0.315,2.982,0.253,31.899,1343.681,0.202,1.73,9.0,0.689,1.55,4.1
6968.764,0.155,2.186,0.355,0.508,9.924,2389.802,0.212,3.226,0.292,35.452,1297.982,0.293,2.878,7.0,0.358,1.2,5.269
5558.444,0.143,2.347,0.326,0.509,8.031,2414.019,0.314,3.246,0.291,35.474,1642.207,0.197,3.359,7.0,0.271,0.95,5.843
5252.847,0.185,1.943,0.35,0.56,11.132,2400.222,0.287,3.436,0.253,36.216,1304.961,0.233,3.802,6.0,0.257,0.85,7.154
4365.333,0.111,1.291,0.256,0.357,8.384,2664.169,0.266,3.51,0.286,33.699,1310.311,0.355,1.544,11.0,0.829,1.6,4.461
6357.571,0.164,1.743,0.286,0.439,8.816,2138.419,0.319,3.073,0.257,33.325,1309.83,0.183,2.54,10.0,0.469,1.3,5.283
5819.172,0.152,1.844,0.379,0.557,10.36,2622.433,0.278,3.892,0.278,35.488,1545.322,0.114,3.756,8.0,0.263,0.8,7.242
4956.291,0.123,1.697,0.371,0.507,9.774,2139.718,0.286,3.46,0.252,33.411,1293.079,0.18,3.006,8.0,0.34,1.1,5.956
6859.508,0.147,1.358,0.335,0.412,11.985,2409.048,0.323,3.569,0.234,33.826,1566.838,0.321,2.128,7.0,0.619,1.45,5.365
5123.523,0.122,1.404,0.275,0.497,11.959,2552.169,0.491,1.015,0.251,31.858,1258.847,0.71,0.741,10.0,1.277,1.85,3.774
6695.558,0.152,1.161,0.26,0.428,10.2,2306.507,0.305,3.546,0.254,32.445,1214.35,0.419,1.645,8.0,0.802,1.6,4.669
5254.375,0.126,2.315,0.339,0.549,8.947,2671.75,0.26,3.616,0.212,32.716,1387.729,0.16,2.433,11.0,0.433,1.3,4.617
6212.919,0.151,1.822,0.392,0.488,11.843,2398.129,0.321,3.259,0.279,32.93,1258.237,0.184,2.629,8.0,0.422,1.25,5.124
5804.599,0.181,1.302,0.286,0.407,11.688,2569.969,0.3,2.312,0.25,32.196,1362.44,0.349,1.631,9.0,0.792,1.55,4.771
6023.881,0.178,1.493,0.256,0.435,10.973,2698.965,0.299,3.447,0.245,33.608,1499.062,0.269,2.085,8.0,0.614,1.45,4.994
5438.76,0.102,2.466,0.36,0.587,9.833,2433.847,0.225,1.195,0.297,31.994,1237.617,0.659,0.605,11.0,1.311,1.85,3.653
6129.499,0.17,2.256,0.304,0.553,9.581,2494.823,0.339,3.471,0.252,31.977,1624.251,0.133,2.808,10.0,0.381,1.15,5.65
5973.793,0.125,1.804,0.342,0.522,8.499,2507.747,0.329,2.935,0.211,32.06,1217.966,0.188,2.208,10.0,0.554,1.35,5.012
5710.555,0.182,1.563,0.357,0.533,8.338,2690.951,0.299,1.8,0.296,31.84,1229.578,0.486,1.393,10.0,0.887,1.7,4.25
5809.632,0.158,2.012,0.299,0.481,10.391,2458.829,0.261,3.673,0.271,32.294,1458.417,0.146,3.212,9.0,0.32,1.0,6.446
5763.98,0.179,1.235,0.247,0.34,10.837,2568.295,0.252,1.98,0.275,32.813,1363.058,0.434,1.542,12.0,0.843,1.6,4.621
5413.569,0.159,2.306,0.364,0.457,9.202,2658.311,0.254,3.764,0.284,32.417,1489.268,0.153,2.746,11.0,0.342,1.2,4.975
5188.501,0.188,1.717,0.304,0.567,11.326,2632.909,0.264,1.505,0.262,32.532,1247.989,0.57,1.232,12.0,0.979,1.75,4.177
5620.167,0.148,1.63,0.336,0.401,11.612,2622.038,0.338,3.572,0.274,33.204,1290.921,0.198,2.079,9.0,0.603,1.4,4.889
5921.11,0.195,1.825,0.342,0.409,9.972,2694.432,0.376,2.329,0.262,31.734,1364.912,0.335,1.662,10.0,0.756,1.55,4.554
4980.93,0.172,1.942,0.278,0.417,11.545,2673.79,0.304,2.519,0.283,32.371,1342.403,0.28,1.77,10.0,0.703,1.55,4.541
6453.747,0.137,1.03,0.397,0.333,9.598,2563.33,0.313,2.436,0.226,33.377,1335.663,0.485,1.602,11.0,0.829,1.6,4.483
4535.457,0.16,2.235,0.273,0.583,8.426,2564.356,0.242,2.602,0.25,32.107,1204.914,0.257,1.802,11.0,0.668,1.55,4.313
6031.895,0.155,1.821,0.35,0.479,10.268,2591.742,0.304,3.797,0.226,32.741,1539.602,0.096,3.675,8.0,0.279,0.85,6.743
5872.309,0.167,1.114,0.273,0.31,11.528,2580.272,0.322,1.946,0.299,34.606,1264.143,0.444,1.611,11.0,0.833,1.6,4.371
5000.633,0.162,2.227,0.256,0.523,9.301,2659.018,0.362,3.456,0.231,34.034,1203.574,0.269,2.077,10.0,0.553,1.45,4.232
6196.852,0.182,1.869,0.399,0.56,10.918,2595.306,0.283,2.548,0.25,32.351,1415.395,0.272,1.98,10.0,0.625,1.35,4.931
6661.116,0.155,1.886,0.299,0.428,8.704,2214.853,0.303,3.271,0.277,34.38,1575.848,0.148,2.679,10.0,0.449,1.25,5.66
5286.364,0.159,2.117,0.386,0.438,9.809,2668.257,0.347,2.896,0.28,32.371,1535.319,0.173,2.29,12.0,0.509,1.35,4.617
4800.324,0.133,1.071,0.32,0.315,10.411,2322.182,0.466,1.592,0.246,34.511,1201.539,0.553,1.392,11.0,0.935,1.65,4.381
6784.37,0.146,2.503,0.34,0.404,10.034,2323.605,0.291,3.573,0.246,32.031,1310.79,0.252,2.713,6.0,0.409,1.2,5.623
4254.565,0.177,1.99,0.284,0.497,8.332,2479.795,0.388,1.505,0.239,32.37,1298.757,0.57,1.592,10.0,0.778,1.55,4.413
4823.555,0.124,1.001,0.298,0.35,8.042,2519.419,0.433,1.299,0.285,34.384,1350.456,0.629,1.057,12.0,1.088,1.75,4.641
5162.734,0.115,1.513,0.342,0.416,8.256,2395.018,0.25,2.138,0.243,34.455,1234.636,0.389,1.926,9.0,0.689,1.5,4.901
6772.814,0.101,1.462,0.384,0.357,8.721,2575.652,0.313,3.228,0.244,31.724,1498.337,0.327,2.035,9.0,0.636,1.45,5.045
5707.093,0.134,1.57,0.363,0.447,8.232,2468.083,0.33,3.09,0.267,32.199,1232.918,0.215,2.075,11.0,0.599,1.45,4.814
6104.735,0.155,1.145,0.204,0.423,9.813,2413.35,0.31,1.055,0.253,36.336,1396.481,0.699,1.798,8.0,0.763,1.4,5.538
6929.217,0.151,1.071,0.318,0.432,11.773,2316.8,0.299,1.137,0.207,32.45,1314.551,0.675,1.573,10.0,0.828,1.5,4.743
6019.465,0.168,2.226,0.397,0.45,9.052,2434.003,0.326,3.327,0.235,35.55,1342.025,0.134,2.731,11.0,0.399,1.2,5.173
6653.116,0.12,1.721,0.344,0.427,10.055,2600.268,0.284,3.344,0.245,35.397,1272.485,0.2,2.19,7.0,0.58,1.4,4.926
5891.352,0.155,1.831,0.359,0.457,11.891,2416.456,0.329,3.192,0.243,34.39,1341.457,0.189,2.656,8.0,0.424,1.25,5.221
6063.417,0.172,1.766,0.374,0.589,9.818,2458.487,0.356,3.412,0.23,35.53,1307.273,0.187,2.414,10.0,0.495,1.3,5.098
6033.581,0.148,1.73,0.34,0.569,8.586,2440.57,0.296,3.784,0.216,36.401,1507.91,0.141,2.888,8.0,0.377,1.15,5.505
6551.044,0.128,1.597,0.309,0.38,10.713,2630.544,0.363,3.643,0.291,31.888,1383.568,0.24,2.039,12.0,0.622,1.45,4.886
4520.339,0.152,1.143,0.365,0.411,10.452,2589.036,0.258,2.086,0.252,31.753,1216.025,0.428,1.743,9.0,0.717,1.6,4.351
5592.53,0.167,1.618,0.387,0.413,8.523,2251.263,0.254,3.35,0.205,33.993,1218.375,0.191,2.15,12.0,0.595,1.45,4.986
6145.644,0.157,1.606,0.35,0.516,10.02,2470.457,0.298,1.438,0.284,33.533,1332.594,0.589,2.153,7.0,0.574,1.4,4.738
5815.118,0.154,1.948,0.336,0.493,9.037,2614.464,0.249,3.313,0.257,35.646,1451.919,0.17,3.728,5.0,0.269,0.85,6.672
4337.062,0.148,2.315,0.342,0.594,11.39,2403.782,0.429,1.132,0.214,32.362,1304.093,0.677,0.576,9.0,1.329,1.85,4.263
6720.014,0.128,2.216,0.332,0.595,9.713,2661.009,0.294,2.902,0.263,32.356,1304.761,0.19,2.358,11.0,0.487,1.3,4.929
5719.576,0.128,1.884,0.38,0.447,11.612,2583.314,0.296,3.534,0.215,36.662,1373.084,0.161,2.484,10.0,0.484,1.3,5.119
4942.652,0.172,1.79,0.309,0.422,10.468,2548.872,0.299,3.692,0.238,33.114,1371.819,0.156,2.412,11.0,0.461,1.35,4.78
4826.038,0.161,2.738,0.333,0.596,11.041,2664.928,0.461,1.426,0.286,32.842,1539.943,0.593,1.114,12.0,0.982,1.65,4.961
5218.402,0.195,1.177,0.349,0.581,9.841,2634.149,0.368,1.34,0.255,31.809,1401.197,0.617,1.479,10.0,0.854,1.6,4.367
6587.506,0.131,1.142,0.262,0.329,11.382,2600.602,0.421,2.537,0.282,32.877,1251.359,0.429,1.553,12.0,0.85,1.6,4.538
4843.932,0.13,1.096,0.219,0.407,11.015,2514.152,0.283,2.68,0.22,32.956,1208.23,0.452,1.382,11.0,0.915,1.7,4.376
4936.46,0.142,2.286,0.282,0.513,9.056,2670.867,0.295,3.33,0.211,32.718,1240.182,0.194,2.049,10.0,0.561,1.45,4.359
5468.523,0.171,1.247,0.243,0.568,10.622,2522.552,0.262,1.566,0.273,32.242,1215.063,0.553,1.344,12.0,0.93,1.75,4.111
6532.674,0.144,2.004,0.304,0.454,10.97,2403.566,0.32,3.611,0.233,36.858,1511.01,0.131,2.794,7.0,0.409,1.25,5.539
4917.104,0.154,1.576,0.346,0.401,10.821,2495.677,0.285,1.821,0.249,33.144,1234.581,0.48,2.176,8.0,0.54,1.45,4.401
5225.175,0.157,1.908,0.349,0.419,8.359,2485.919,0.326,3.78,0.267,34.422,1255.761,0.164,2.456,10.0,0.479,1.3,5.058
4267.093,0.192,1.827,0.36,0.55,9.027,2551.693,0.212,1.108,0.215,31.834,1390.195,0.683,0.484,11.0,1.468,2.0,3.758
4552.978,0.124,2.391,0.337,0.572,11.001,2534.984,0.283,1.196,0.285,32.33,1476.565,0.658,0.877,10.0,1.135,1.75,4.339
4309.538,0.156,2.73,0.361,0.537,8.069,2403.705,0.374,1.008,0.255,33.223,1348.81,0.712,1.134,8.0,1.006,1.75,3.992
5787.355,0.136,2.424,0.349,0.511,8.423,2450.325,0.31,3.209,0.248,35.443,1406.257,0.212,3.15,6.0,0.302,1.05,5.651
6150.626,0.157,2.045,0.341,0.367,9.573,2469.641,0.309,2.284,0.284,35.362,1453.108,0.347,2.436,7.0,0.496,1.3,5.157
5753.087,0.109,1.052,0.292,0.478,9.253,2693.928,0.283,1.277,0.279,33.802,1389.521,0.635,1.109,10.0,1.066,1.7,4.373
5721.189,0.151,2.076,0.367,0.417,11.106,2592.389,0.318,3.063,0.249,32.379,1450.967,0.166,2.248,8.0,0.554,1.3,5.149
6861.213,0.2,1.261,0.341,0.362,10.103,2651.079,0.294,3.104,0.21,33.706,1252.102,0.37,1.57,9.0,0.822,1.6,4.471
4409.709,0.145,2.009,0.335,0.484,10.067,2643.476,0.427,1.076,0.299,32.369,1432.268,0.693,2.008,7.0,0.614,1.35,4.767
4760.379,0.123,1.487,0.338,0.423,10.193,2654.176,0.323,3.818,0.268,33.792,1235.192,0.256,1.836,10.0,0.683,1.55,4.356
4455.599,0.169,2.331,0.25,0.556,8.196,2554.965,0.263,3.212,0.245,33.325,1211.76,0.286,1.75,11.0,0.694,1.55,4.278
5204.249,0.17,1.493,0.327,0.351,9.959,2610.826,0.303,2.479,0.212,35.458,1262.502,0.298,1.734,9.0,0.757,1.55,4.602
6600.576,0.121,1.007,0.237,0.415,11.715,2356.399,0.403,1.657,0.262,32.405,1302.431,0.527,1.264,12.0,0.984,1.65,4.828
4304.15,0.125,1.095,0.368,0.306,9.483,2412.406,0.311,1.953,0.252,32.627,1214.514,0.453,1.798,9.0,0.721,1.6,4.421
5070.402,0.148,1.915,0.355,0.592,11.09,2444.611,0.314,1.321,0.294,35.505,1248.423,0.623,1.989,8.0,0.6,1.55,4.279
4234.675,0.159,2.832,0.379,0.592,8.956,2619.517,0.386,1.002,0.292,35.09,1227.891,0.714,0.664,12.0,1.311,1.95,3.937
4553.981,0.154,1.943,0.391,0.527,11.511,2404.024,0.277,1.321,0.253,32.987,1242.874,0.623,2.228,7.0,0.519,1.35,4.467
4787.386,0.197,1.285,0.296,0.411,9.913,2566.774,0.349,2.416,0.27,32.298,1232.203,0.358,1.529,11.0,0.816,1.65,4.355
4925.388,0.157,2.461,0.336,0.496,10.077,2401.849,0.477,2.567,0.213,33.381,1242.929,0.59,2.487,7.0,0.412,1.3,4.592
5717.869,0.118,1.076,0.241,0.316,9.236,2518.485,0.331,1.058,0.259,31.741,1277.204,0.698,0.73,12.0,1.278,1.85,4.364
5110.64,0.142,2.355,0.36,0.597,10.675,2613.535,0.286,3.508,0.212,35.49,1402.13,0.194,2.156,8.0,0.538,1.4,4.607
5017.775,0.156,2.122,0.273,0.58,10.511,2688.293,0.304,2.943,0.273,32.15,1384.186,0.22,1.922,10.0,0.627,1.45,4.534
6112.472,0.134,2.37,0.352,0.514,11.442,2308.025,0.28,3.567,0.246,33.755,1308.161,0.185,2.815,7.0,0.385,1.15,5.476
6611.93,0.195,1.463,0.382,0.378,11.55,2616.543,0.379,2.704,0.22,34.637,1263.428,0.3,1.761,12.0,0.741,1.55,4.744
5302.78,0.153,2.612,0.346,0.497,11.003,2598.788,0.306,1.248,0.255,32.663,1317.167,0.643,2.039,7.0,0.574,1.45,4.328
5380.236,0.142,2.556,0.247,0.595,10.739,2662.577,0.363,1.038,0.261,35.212,1414.419,0.703,0.684,12.0,1.247,1.75,4.797
4203.992,0.18,1.736,0.398,0.577,8.459,2506.822,0.312,1.002,0.297,34.764,1411.094,0.714,0.716,11.0,1.249,1.75,4.625
4563.105,0.124,1.78,0.297,0.444,9.967,2627.352,0.281,2.465,0.299,35.384,1204.236,0.296,2.07,9.0,0.574,1.5,4.208
5373.201,0.114,1.06,0.219,0.317,11.247,2468.796,0.31,1.264,0.267,32.842,1443.267,0.639,1.192,11.0,1.017,1.65,4.803
4707.622,0.151,2.426,0.383,0.477,8.329,2357.584,0.277,3.531,0.255,34.382,1382.211,0.213,2.778,7.0,0.359,1.2,5.207
5352.921,0.17,1.326,0.216,0.328,11.208,2669.516,0.383,1.704,0.235,32.082,1233.667,0.513,1.411,12.0,0.876,1.6,4.371
6797.556,0.106,1.078,0.365,0.487,11.962,2409.345,0.212,1.043,0.298,33.082,1576.236,0.702,1.465,9.0,0.882,1.55,4.942
5068.31,0.152,1.518,0.377,0.363,10.673,2688.02,0.213,2.887,0.237,35.318,1262.329,0.29,1.792,10.0,0.727,1.55,4.484
4319.704,0.145,2.044,0.398,0.419,11.347,2572.703,0.2,3.592,0.24,34.727,1214.083,0.333,1.89,9.0,0.658,1.55,4.359
6396.753,0.153,1.764,0.347,0.406,9.129,2429.099,0.294,3.047,0.215,33.958,1503.391,0.188,2.417,8.0,0.513,1.3,5.352
5060.604,0.193,1.925,0.379,0.584,9.524,2671.082,0.347,1.147,0.202,32.273,1358.776,0.672,0.851,11.0,1.13,1.7,5.656
4958.906,0.129,1.318,0.338,0.351,8.827,2575.336,0.232,3.035,0.256,32.344,1227.462,0.341,1.737,10.0,0.741,1.6,4.255
5484.754,0.125,1.951,0.363,0.511,9.772,2298.132,0.263,3.697,0.257,35.497,1510.804,0.167,3.118,7.0,0.326,1.1,5.678
6318.871,0.155,1.622,0.283,0.462,8.732,2209.667,0.275,3.702,0.209,36.092,1317.913,0.191,2.315,11.0,0.567,1.4,5.11
4291.591,0.193,1.047,0.345,0.353,10.909,2455.456,0.245,2.992,0.251,33.921,1260.473,0.477,1.483,10.0,0.859,1.65,4.312
5720.383,0.166,2.117,0.373,0.433,11.641,2688.653,0.365,3.404,0.226,33.151,1435.308,0.217,2.078,11.0,0.583,1.45,4.698
6846.619,0.143,1.02,0.242,0.309,11.05,2491.322,0.345,1.609,0.254,33.168,1216.746,0.54,1.356,10.0,0.943,1.65,4.333
5619.664,0.153,1.029,0.325,0.33,9.187,2270.538,0.223,1.171,0.256,32.881,1291.818,0.665,1.007,10.0,1.111,1.7,4.7
5197.721,0.171,1.968,0.336,0.479,10.877,2239.933,0.332,3.571,0.281,32.497,1304.494,0.14,2.529,8.0,0.412,1.3,5.196
5383.376,0.138,2.458,0.347,0.593,10.489,2641.14,0.423,1.104,0.245,31.94,1519.995,0.685,0.701,10.0,1.237,1.85,4.705
5862.736,0.174,1.017,0.281,0.416,8.517,2393.517,0.36,3.608,0.256,32.193,1221.249,0.492,1.447,9.0,0.886,1.65,4.679
5319.225,0.146,2.14,0.287,0.572,9.293,2583.304,0.303,3.001,0.284,31.975,1410.65,0.18,2.018,10.0,0.596,1.4,4.741
4200.191,0.187,2.183,0.285,0.353,8.765,2645.803,0.368,2.068,0.254,33.8,1217.545,0.409,1.381,11.0,0.876,1.65,4.234
6436.168,0.165,1.167,0.225,0.342,11.226,2699.292,0.332,2.986,0.267,32.841,1253.497,0.416,1.324,12.0,0.936,1.65,4.284
5827.085,0.138,2.111,0.355,0.454,11.393,2523.033,0.278,3.564,0.226,35.778,1396.3,0.139,2.744,9.0,0.401,1.25,5.192
6186.16,0.182,1.434,0.387,0.416,9.918,2625.63,0.272,2.985,0.232,33.065,1291.969,0.283,1.754,11.0,0.728,1.55,4.71
4928.293,0.148,2.019,0.343,0.556,9.456,2151.239,0.347,3.488,0.214,31.94,1516.189,0.157,3.373,8.0,0.282,1.0,6.525
4809.473,0.126,2.06,0.353,0.522,10.002,2299.907,0.21,3.552,0.3,33.398,1205.027,0.3,2.623,7.0,0.375,1.3,4.784
5974.417,0.124,1.935,0.328,0.495,10.106,2148.749,0.317,3.571,0.294,36.191,1358.009,0.176,2.897,7.0,0.381,1.2,5.425
5785.373,0.141,1.974,0.348,0.555,8.952,2212.447,0.281,3.031,0.27,35.761,1525.23,0.134,3.39,8.0,0.274,1.0,5.974
4573.287,0.143,1.41,0.267,0.388,10.961,2632.206,0.383,3.195,0.243,35.678,1231.842,0.295,1.484,9.0,0.856,1.65,4.401
5800.239,0.144,1.426,0.341,0.397,11.791,2503.881,0.425,3.843,0.246,35.691,1485.319,0.417,2.163,7.0,0.607,1.45,4.937
4985.139,0.147,2.244,0.347,0.55,11.104,2511.632,0.251,3.484,0.255,33.187,1269.389,0.163,2.246,8.0,0.493,1.35,4.262
4316.023,0.177,1.935,0.36,0.562,8.517,2519.208,0.314,3.621,0.241,32.08,1238.858,0.256,1.841,9.0,0.655,1.5,4.487
4320.403,0.107,1.167,0.369,0.592,8.012,2659.32,0.466,1.359,0.237,32.15,1491.662,0.612,0.689,11.0,1.285,1.85,3.859
5241.631,0.146,2.289,0.209,0.517,10.694,2670.766,0.229,3.526,0.249,34.686,1212.887,0.403,1.84,8.0,0.662,1.55,4.368
6059.081,0.149,2.145,0.235,0.494,10.061,2397.976,0.311,2.449,0.253,33.797,1412.055,0.329,3.05,6.0,0.318,1.1,5.314
4566.541,0.176,2.351,0.344,0.424,10.889,2675.647,0.32,3.518,0.269,34.642,1369.717,0.213,2.122,9.0,0.565,1.45,4.386
5199.753,0.17,2.505,0.324,0.593,8.024,2543.285,0.247,1.028,0.211,31.989,1381.051,0.706,0.52,12.0,1.411,2.0,4.477
5053.988,0.138,2.166,0.388,0.549,10.976,2519.472,0.301,3.887,0.22,34.33,1348.518,0.129,2.497,11.0,0.426,1.35,4.941
4928.74,0.177,2.588,0.335,0.569,9.972,2549.01,0.411,1.31,0.217,31.967,1582.65,0.626,1.112,10.0,0.981,1.65,4.992
5687.536,0.16,1.983,0.383,0.553,8.965,2224.213,0.302,3.516,0.239,35.484,1452.258,0.106,3.167,8.0,0.303,1.05,5.616
6078.494,0.151,2.661,0.382,0.594,11.556,2698.299,0.314,1.139,0.254,33.138,1597.732,0.675,1.568,9.0,0.781,1.6,5.005
5787.593,0.156,1.03,0.4,0.323,9.187,2472.434,0.424,3.387,0.284,33.609,1270.33,0.485,1.69,9.0,0.798,1.55,4.404
4825.153,0.185,2.136,0.356,0.594,9.345,2509.041,0.221,2.619,0.22,31.706,1360.543,0.263,1.558,11.0,0.775,1.6,4.178
4224.646,0.145,1.017,0.216,0.579,8.113,2621.461,0.428,1.752,0.283,31.905,1336.62,0.499,1.2,11.0,1.008,1.7,4.317
5451.096,0.137,1.865,0.358,0.571,10.055,2536.517,0.281,3.312,0.239,32.284,1266.273,0.156,3.022,9.0,0.375,1.0,6.659
4971.176,0.169,1.153,0.362,0.548,9.842,2665.32,0.282,1.13,0.278,34.237,1388.085,0.677,1.492,9.0,0.85,1.55,4.649
5292.609,0.182,2.604,0.215,0.591,10.447,2525.346,0.346,2.168,0.255,33.161,1339.067,0.386,1.489,11.0,0.814,1.65,4.169
5811.565,0.158,2.791,0.362,0.528,8.526,2399.301,0.291,3.565,0.208,35.679,1258.589,0.395,3.096,6.0,0.298,1.05,5.516
4356.401,0.157,1.699,0.384,0.59,9.72,2616.005,0.429,1.01,0.292,32.919,1333.987,0.711,0.473,11.0,1.376,1.8,4.571
5262.714,0.158,2.405,0.298,0.514,9.167,2689.959,0.243,3.087,0.216,32.673,1327.24,0.202,2.235,11.0,0.493,1.35,4.157
4386.414,0.182,2.193,0.272,0.589,11.399,2440.836,0.274,1.168,0.298,31.812,1254.321,0.666,0.251,12.0,1.69,2.15,3.496
5217.914,0.16,2.091,0.348,0.593,8.562,2538.782,0.338,3.644,0.232,31.874,1440.609,0.186,2.302,11.0,0.492,1.35,4.939
5330.084,0.134,2.729,0.382,0.599,9.199,2570.454,0.46,1.135,0.245,33.826,1508.65,0.676,1.008,10.0,1.068,1.7,4.5
4892.248,0.128,1.451,0.362,0.577,11.163,2619.852,0.243,1.028,0.255,34.295,1597.447,0.706,0.82,10.0,1.216,1.8,4.112
5737.273,0.135,1.769,0.387,0.52,10.98,2402.804,0.326,3.891,0.224,31.927,1296.119,0.136,2.487,10.0,0.421,1.35,4.855
5237.162,0.14,2.409,0.378,0.582,10.398,2631.505,0.332,3.454,0.207,35.154,1463.542,0.204,2.233,11.0,0.512,1.35,4.664
5790.542,0.19,2.012,0.361,0.511,9.873,2420.374,0.245,3.528,0.229,33.798,1504.181,0.267,3.808,5.0,0.256,0.8,7.3
5820.434,0.118,1.247,0.366,0.493,10.037,2434.576,0.348,3.006,0.223,33.469,1222.871,0.376,1.751,9.0,0.741,1.55,4.629
6001.596,0.12,2.197,0.299,0.583,10.489,2678.894,0.288,1.19,0.28,32.333,1438.186,0.66,1.029,11.0,1.077,1.75,4.066
6458.838,0.16,1.023,0.214,0.334,11.882,2574.831,0.282,1.864,0.251,35.963,1210.118,0.489,1.51,10.0,0.878,1.6,4.512
5289.732,0.162,2.014,0.355,0.504,11.612,2538.077,0.307,3.165,0.247,31.772,1349.873,0.161,2.358,7.0,0.466,1.35,4.811
4410.499,0.193,2.397,0.243,0.415,11.298,2694.946,0.384,3.546,0.244,35.304,1348.028,0.306,1.936,9.0,0.646,1.55,4.596
5222.137,0.15,1.234,0.362,0.376,9.311,2688.935,0.297,2.815,0.252,31.746,1603.255,0.383,2.22,8.0,0.553,1.4,5.139
4567.842,0.136,2.163,0.283,0.593,10.016,2611.698,0.477,1.41,0.244,32.075,1418.89,0.597,1.121,10.0,1.008,1.75,4.04
5342.565,0.152,1.82,0.352,0.494,8.528,2685.887,0.323,1.675,0.257,32.254,1237.938,0.521,2.21,7.0,0.555,1.3,4.788
4715.382,0.148,2.371,0.355,0.401,10.031,2684.169,0.497,3.828,0.247,36.454,1205.239,0.657,1.905,8.0,0.649,1.5,4.318
5640.738,0.158,2.347,0.396,0.586,8.78,2555.31,0.234,1.483,0.222,32.08,1376.863,0.576,1.046,12.0,1.04,1.7,4.538
6804.36,0.157,1.287,0.346,0.406,10.121,2111.111,0.282,1.05,0.239,33.283,1334.124,0.7,1.661,8.0,0.813,1.5,5.181
6146.083,0.149,2.053,0.332,0.428,10.317,2458.625,0.237,3.39,0.21,31.812,1208.121,0.21,2.097,9.0,0.601,1.4,5.014
5024.42,0.149,1.427,0.354,0.503,10.594,2451.363,0.216,3.553,0.21,35.438,1293.72,0.286,2.695,7.0,0.43,1.3,5.431
6077.457,0.15,2.107,0.309,0.511,11.06,2408.611,0.32,3.262,0.225,34.135,1336.939,0.117,2.995,8.0,0.333,1.15,5.314
5846.064,0.167,1.826,0.33,0.446,11.205,2181.878,0.32,3.474,0.253,32.155,1580.175,0.121,2.915,9.0,0.366,1.15,5.655
6535.517,0.155,1.536,0.391,0.408,10.006,2509.175,0.297,2.743,0.216,33.689,1450.178,0.232,2.266,9.0,0.552,1.4,4.884
6255.087,0.104,1.104,0.217,0.317,8.339,2194.061,0.293,1.197,0.26,32.678,1300.977,0.658,1.192,11.0,1.036,1.65,4.765
5421.332,0.133,1.821,0.39,0.524,10.018,2245.365,0.308,3.315,0.284,34.497,1501.003,0.136,2.699,9.0,0.425,1.25,5.54
5238.326,0.124,1.152,0.279,0.366,8.778,2687.596,0.278,1.146,0.222,32.226,1232.892,0.673,1.191,11.0,1.003,1.7,4.246
5766.269,0.143,2.031,0.277,0.393,10.205,2495.066,0.279,3.299,0.247,33.175,1552.115,0.214,2.614,8.0,0.445,1.25,5.395
6559.203,0.169,2.018,0.36,0.482,10.062,2359.243,0.326,2.719,0.246,35.115,1501.057,0.223,2.977,6.0,0.348,1.1,5.592
4472.039,0.183,2.198,0.294,0.592,8.84,2231.359,0.286,2.805,0.226,31.847,1218.099,0.229,2.235,11.0,0.506,1.4,4.733
5660.457,0.149,1.943,0.354,0.585,10.226,2505.951,0.294,2.823,0.292,31.845,1256.048,0.193,2.938,8.0,0.381,1.0,6.757
6735.854,0.15,1.518,0.311,0.466,9.856,2623.984,0.239,3.797,0.201,32.866,1214.831,0.241,2.136,10.0,0.577,1.4,4.751
4246.22,0.153,1.606,0.37,0.347,11.145,2593.77,0.392,2.25,0.285,32.345,1258.231,0.357,1.745,11.0,0.714,1.6,4.498
6298.8,0.18,1.929,0.356,0.536,8.787,2651.454,0.371,3.481,0.249,36.696,1286.589,0.237,2.252,8.0,0.53,1.35,4.868
6842.28,0.13,1.707,0.393,0.392,9.446,2374.093,0.254,3.142,0.291,33.242,1381.172,0.216,2.329,12.0,0.528,1.35,5.201
4864.246,0.148,2.24,0.344,0.463,11.898,2539.376,0.283,3.678,0.238,33.641,1303.977,0.19,2.458,9.0,0.437,1.35,4.733
6074.989,0.166,1.87,0.384,0.591,9.815,2627.051,0.222,3.621,0.264,31.993,1270.679,0.26,1.761,12.0,0.698,1.55,4.422
6847.78,0.125,2.353,0.365,0.515,10.459,2350.674,0.285,3.591,0.238,35.351,1257.325,0.181,3.12,7.0,0.297,1.1,5.462
6728.528,0.18,1.039,0.256,0.515,10.387,2648.694,0.308,1.345,0.272,31.738,1202.899,0.616,1.236,10.0,0.984,1.7,4.243
6937.438,0.143,1.579,0.287,0.413,11.216,2546.686,0.279,2.718,0.217,33.098,1417.879,0.223,2.274,10.0,0.545,1.4,5.065
6268.57,0.156,2.258,0.253,0.371,8.977,2588.956,0.341,3.471,0.25,31.738,1313.374,0.277,2.201,9.0,0.561,1.35,5.214
5724.369,0.159,1.829,0.34,0.387,8.603,2360.518,0.305,2.799,0.244,32.606,1239.331,0.226,2.38,9.0,0.497,1.35,4.993
6074.255,0.174,1.837,0.334,0.429,9.09,2467.722,0.324,2.838,0.206,31.826,1216.394,0.189,2.38,12.0,0.494,1.3,4.958
5616.973,0.161,1.872,0.295,0.425,10.435,2618.49,0.315,3.42,0.287,34.561,1312.055,0.157,2.387,10.0,0.495,1.35,4.883
6262.67,0.136,1.291,0.385,0.416,11.106,2501.324,0.372,3.602,0.238,36.053,1380.76,0.355,1.785,11.0,0.76,1.55,4.819
6974.943,0.182,1.831,0.352,0.514,9.862,2396.912,0.295,1.688,0.294,33.77,1295.257,0.518,2.524,7.0,0.456,1.25,4.94
4398.292,0.131,2.106,0.282,0.513,11.32,2661.101,0.313,2.518,0.256,31.703,1243.366,0.281,2.032,9.0,0.563,1.45,4.275
5370.226,0.159,1.893,0.381,0.432,9.535,2459.438,0.337,3.59,0.268,35.502,1479.992,0.136,2.632,10.0,0.437,1.3,5.292
4997.747,0.108,1.079,0.282,0.551,10.073,2403.527,0.236,1.114,0.251,31.804,1333.463,0.682,1.202,9.0,1.011,1.65,4.781
6183.082,0.14,1.208,0.348,0.38,10.005,2560.258,0.295,2.663,0.257,34.658,1201.855,0.396,1.366,8.0,0.926,1.65,4.419
4468.458,0.146,1.9,0.284,0.494,9.497,2510.208,0.327,3.503,0.203,34.672,1232.995,0.23,2.329,9.0,0.478,1.45,4.314
4608.749,0.136,1.376,0.25,0.362,9.978,2660.05,0.38,2.442,0.289,34.872,1469.287,0.312,1.848,11.0,0.704,1.5,4.656
4542.626,0.195,1.479,0.229,0.35,9.396,2654.876,0.322,2.533,0.3,32.608,1215.095,0.346,1.798,11.0,0.697,1.6,4.271
4814.372,0.129,2.35,0.359,0.501,9.961,2412.363,0.218,3.42,0.267,34.066,1371.885,0.273,2.889,7.0,0.332,1.25,5.482
4297.927,0.13,2.788,0.355,0.536,11.288,2659.882,0.454,1.118,0.239,32.475,1277.99,0.681,0.683,11.0,1.259,1.85,4.155
4371.652,0.171,1.784,0.347,0.379,11.409,2623.534,0.264,2.955,0.281,35.408,1260.734,0.246,1.876,10.0,0.667,1.5,4.363
5598.863,0.14,1.615,0.298,0.448,8.082,2206.451,0.259,2.925,0.241,35.271,1414.99,0.193,2.351,12.0,0.557,1.35,5.468
4498.914,0.171,1.234,0.262,0.406,9.444,2400.402,0.368,3.767,0.28,34.665,1234.488,0.383,1.634,11.0,0.803,1.65,4.476
5475.713,0.134,2.687,0.243,0.594,9.455,2484.955,0.469,1.233,0.219,32.891,1373.855,0.648,1.23,12.0,0.954,1.7,4.012
5716.609,0.141,1.946,0.297,0.431,10.111,2641.148,0.362,2.617,0.246,32.114,1342.663,0.252,1.743,9.0,0.719,1.5,4.69
5788.776,0.145,2.234,0.335,0.422,11.965,2447.838,0.278,3.028,0.214,32.418,1270.043,0.196,2.367,8.0,0.513,1.3,5.235
5294.086,0.144,2.201,0.306,0.52,9.776,2092.438,0.32,3.249,0.224,35.685,1574.316,0.13,3.347,8.0,0.279,1.1,6.066
4776.704,0.199,2.386,0.306,0.352,9.858,2391.433,0.28,2.433,0.249,32.106,1497.068,0.327,2.453,7.0,0.465,1.3,5.407
5101.217,0.107,1.416,0.216,0.401,8.0,2615.062,0.37,2.758,0.283,31.739,1217.18,0.383,1.536,12.0,0.821,1.7,4.303
5019.525,0.182,2.875,0.363,0.592,8.603,2371.95,0.215,1.169,0.276,34.127,1271.838,0.666,0.633,11.0,1.284,1.85,4.28
6458.379,0.108,1.127,0.298,0.333,9.994,2146.308,0.411,1.034,0.269,33.032,1283.852,0.705,0.609,11.0,1.346,1.8,4.491
4369.321,0.166,2.376,0.371,0.596,8.138,2590.819,0.414,1.546,0.277,32.107,1405.971,0.558,1.039,12.0,1.036,1.7,4.871
4760.873,0.161,2.418,0.329,0.594,9.619,2627.831,0.307,3.475,0.227,32.586,1250.498,0.209,1.893,10.0,0.623,1.45,4.277
5783.183,0.147,1.936,0.311,0.479,8.894,2377.072,0.322,2.556,0.247,32.189,1344.706,0.27,2.706,6.0,0.404,1.2,5.269
4211.912,0.142,2.448,0.288,0.577,8.995,2678.395,0.305,1.225,0.244,32.087,1234.027,0.65,0.975,10.0,1.086,1.75,4.264
4422.838,0.152,1.539,0.276,0.389,11.816,2665.728,0.321,3.76,0.201,35.336,1207.321,0.237,1.812,9.0,0.708,1.6,4.293
5084.797,0.156,1.12,0.296,0.463,11.714,2161.099,0.3,1.113,0.271,35.563,1266.333,0.682,1.577,9.0,0.841,1.5,5.133
5125.572,0.136,2.303,0.283,0.598,11.221,2665.739,0.212,2.411,0.285,31.934,1284.229,0.311,1.555,12.0,0.786,1.65,3.963
6458.148,0.128,1.734,0.307,0.486,10.052,2144.972,0.277,3.533,0.22,36.095,1277.721,0.148,2.583,8.0,0.486,1.3,5.524
6541.735,0.156,1.301,0.214,0.416,9.998,2662.842,0.391,3.564,0.217,35.693,1303.17,0.389,1.957,8.0,0.68,1.5,4.488
6154.147,0.153,1.818,0.341,0.441,10.051,2503.622,0.327,3.071,0.26,35.864,1515.013,0.123,2.564,9.0,0.476,1.25,5.45
4851.781,0.103,1.228,0.33,0.425,9.912,2628.102,0.312,1.281,0.246,33.303,1373.783,0.634,1.728,9.0,0.743,1.5,4.679
4768.666,0.143,1.519,0.317,0.499,11.312,2520.271,0.266,1.942,0.229,31.82,1236.297,0.445,1.625,10.0,0.765,1.6,4.382
4707.134,0.169,2.207,0.342,0.392,9.958,2619.843,0.348,3.079,0.246,34.348,1215.39,0.216,1.881,9.0,0.662,1.55,4.518
4924.316,0.186,2.135,0.374,0.482,10.8,2472.87,0.321,1.606,0.281,32.098,1219.164,0.541,1.577,10.0,0.781,1.6,4.283
5342.65,0.173,1.971,0.383,0.5,11.341,2631.468,0.263,3.467,0.234,31.923,1320.098,0.153,2.149,9.0,0.534,1.4,4.642
5405.532,0.154,2.223,0.333,0.523,10.583,2198.931,0.271,3.124,0.278,34.496,1442.798,0.112,3.4,10.0,0.252,1.0,5.661
4308.319,0.14,2.032,0.247,0.485,9.309,2696.366,0.303,3.838,0.247,32.516,1339.716,0.294,2.044,8.0,0.572,1.45,4.392
4429.892,0.126,2.852,0.339,0.591,11.047,2634.449,0.338,1.49,0.222,31.708,1206.907,0.574,1.213,11.0,0.93,1.65,4.587
4638.1,0.122,1.053,0.239,0.523,8.268,2526.432,0.423,1.247,0.271,32.643,1257.716,0.644,1.177,11.0,1.029,1.75,4.417
5311.343,0.153,1.21,0.226,0.353,10.455,2618.129,0.37,2.643,0.262,33.395,1214.107,0.395,1.32,11.0,0.944,1.65,4.529
5443.427,0.185,1.091,0.227,0.331,9.379,2563.339,0.327,1.935,0.293,33.211,1507.851,0.455,1.61,11.0,0.824,1.55,4.515
5481.881,0.195,2.013,0.366,0.337,9.877,2559.162,0.277,2.551,0.247,32.907,1279.134,0.326,2.216,8.0,0.545,1.35,4.968
5646.216,0.11,1.097,0.344,0.511,10.038,2520.424,0.464,2.751,0.244,31.906,1308.369,0.547,2.049,8.0,0.625,1.4,4.838
6064.346,0.136,1.599,0.392,0.571,10.077,2339.058,0.286,3.574,0.263,32.296,1266.135,0.201,2.604,9.0,0.433,1.25,5.084
4495.065,0.141,2.039,0.296,0.361,9.973,2570.862,0.299,3.557,0.211,33.224,1377.099,0.278,2.26,8.0,0.517,1.4,4.525
4421.574,0.149,1.535,0.329,0.316,8.891,2357.528,0.277,1.121,0.239,35.436,1491.367,0.68,1.881,8.0,0.71,1.45,5.071
4956.087,0.13,2.798,0.334,0.578,9.063,2425.587,0.256,1.08,0.27,31.914,1272.363,0.691,0.528,12.0,1.381,1.95,4.312
6132.163,0.175,1.811,0.353,0.447,10.142,2239.364,0.277,3.61,0.259,32.2,1436.154,0.167,2.78,8.0,0.396,1.2,5.385
4946.934,0.137,1.046,0.237,0.485,10.423,2194.791,0.351,1.08,0.247,35.559,1329.926,0.691,1.668,9.0,0.802,1.5,5.072
5259.437,0.127,2.252,0.397,0.538,9.431,2410.537,0.266,3.613,0.219,32.519,1430.88,0.153,2.983,10.0,0.329,1.05,5.782
6959.345,0.158,1.285,0.296,0.371,9.871,2599.772,0.297,2.038,0.203,32.98,1331.99,0.418,1.659,10.0,0.784,1.55,4.684
6060.752,0.118,1.086,0.277,0.359,9.363,2343.638,0.287,1.811,0.269,33.23,1254.621,0.483,1.375,11.0,0.945,1.65,4.498
6220.011,0.126,1.736,0.399,0.413,9.102,2242.406,0.291,2.902,0.276,35.578,1321.317,0.174,2.616,10.0,0.467,1.25,5.334
4668.93,0.108,2.181,0.273,0.581,10.372,2682.185,0.438,1.003,0.218,31.755,1269.737,0.713,-1.918,12.0,0.0,0.0,3.522
5589.505,0.182,2.079,0.351,0.59,10.457,2429.863,0.312,3.434,0.24,32.785,1220.201,0.213,1.753,9.0,0.704,1.6,4.389
4269.277,0.176,2.926,0.283,0.573,10.645,2699.026,0.455,1.498,0.222,35.566,1464.205,0.572,1.324,11.0,0.874,1.65,4.544
4587.403,0.12,1.979,0.206,0.598,8.935,2668.398,0.449,1.167,0.266,33.459,1232.054,0.667,0.616,11.0,1.377,2.05,3.558
5012.95,0.178,1.774,0.312,0.448,9.872,2553.388,0.259,3.049,0.232,36.036,1259.096,0.187,2.297,11.0,0.537,1.4,4.637
5558.283,0.144,1.321,0.362,0.395,11.961,2514.634,0.247,2.217,0.258,32.742,1248.178,0.367,1.723,10.0,0.748,1.55,4.568
4500.736,0.148,2.023,0.278,0.6,10.095,2403.504,0.246,3.488,0.245,32.334,1274.089,0.224,3.006,6.0,0.378,1.05,7.006
4303.744,0.137,1.101,0.369,0.356,11.35,2578.411,0.312,1.835,0.244,32.694,1235.501,0.476,1.441,10.0,0.868,1.7,4.403
5326.324,0.139,1.332,0.289,0.58,8.562,2653.68,0.473,1.045,0.293,32.364,1219.133,0.701,-1.888,12.0,0.0,0.0,2.967
6976.922,0.111,1.169,0.288,0.365,10.963,2677.203,0.202,3.308,0.294,31.825,1348.03,0.415,1.685,12.0,0.78,1.55,4.495
5816.332,0.119,1.765,0.296,0.585,9.962,2397.046,0.329,1.033,0.26,31.995,1204.159,0.705,1.442,9.0,0.864,1.65,4.024
5116.253,0.16,1.87,0.335,0.503,11.559,2067.245,0.318,3.555,0.254,36.57,1525.665,0.156,2.989,7.0,0.371,1.15,5.816
5386.925,0.166,1.68,0.302,0.41,9.689,2693.558,0.27,3.125,0.223,32.54,1414.757,0.18,2.287,12.0,0.533,1.35,4.942
5686.865,0.118,2.072,0.347,0.526,11.75,2541.42,0.292,2.35,0.253,35.616,1377.807,0.329,2.807,7.0,0.38,1.2,5.131
4273.532,0.138,1.987,0.341,0.498,11.244,2060.435,0.316,3.63,0.262,32.401,1277.059,0.263,2.612,8.0,0.388,1.25,5.516
5864.754,0.165,1.97,0.349,0.467,11.067,2244.956,0.302,3.435,0.233,32.013,1627.688,0.107,3.055,8.0,0.338,1.1,5.89
6475.968,0.173,2.282,0.358,0.525,8.408,2443.188,0.278,3.599,0.219,33.6,1361.449,0.159,2.848,9.0,0.37,1.1,5.464
5655.734,0.159,1.685,0.291,0.443,11.26,2497.198,0.26,3.287,0.256,35.212,1396.366,0.169,2.422,11.0,0.505,1.35,5.132
5995.073,0.112,1.472,0.356,0.492,9.806,2366.9,0.332,3.791,0.247,35.502,1269.636,0.264,2.454,8.0,0.501,1.35,5.215
6653.951,0.122,2.017,0.339,0.404,10.48,2628.129,0.338,3.275,0.247,32.812,1483.957,0.192,2.606,9.0,0.438,1.25,5.189
4923.024,0.175,1.094,0.307,0.361,11.309,2645.897,0.201,2.792,0.23,32.833,1200.523,0.453,1.185,12.0,1.006,1.75,4.106
4256.681,0.143,2.956,0.342,0.591,10.476,2326.397,0.382,1.193,0.291,33.815,1325.592,0.659,0.941,10.0,1.084,1.75,4.774
5349.105,0.123,2.747,0.384,0.599,10.465,2624.738,0.268,1.38,0.298,32.481,1314.111,0.606,0.766,12.0,1.195,1.8,4.666
5746.618,0.16,1.147,0.3,0.443,9.951,2394.612,0.302,3.537,0.246,33.009,1552.191,0.426,2.103,7.0,0.629,1.4,5.3
4657.561,0.16,1.292,0.342,0.586,9.365,2623.096,0.392,1.007,0.218,35.345,1214.75,0.712,0.898,10.0,1.179,1.75,4.309
6343.196,0.144,2.077,0.385,0.515,9.441,2488.68,0.301,2.925,0.207,34.976,1233.089,0.178,2.732,8.0,0.394,1.15,5.159
4948.427,0.173,2.245,0.341,0.498,9.468,2630.944,0.332,2.784,0.215,35.295,1216.116,0.205,2.025,9.0,0.58,1.5,4.241
5376.22,0.155,2.118,0.323,0.506,9.69,2677.138,0.292,3.756,0.265,32.56,1264.635,0.157,2.215,9.0,0.501,1.35,4.49
5633.133,0.173,1.719,0.387,0.455,9.494,2163.779,0.334,3.2,0.215,36.309,1458.193,0.153,2.603,12.0,0.476,1.25,5.605
6473.615,0.101,1.154,0.214,0.453,10.074,2518.291,0.344,3.571,0.253,32.119,1332.996,0.423,1.931,9.0,0.682,1.5,4.868
5099.7,0.153,1.136,0.269,0.403,10.013,2503.89,0.443,3.57,0.286,32.935,1264.603,0.477,1.662,9.0,0.778,1.6,4.6
4503.68,0.148,1.278,0.208,0.497,10.698,2488.202,0.286,1.065,0.289,32.794,1501.088,0.696,1.59,8.0,0.81,1.5,4.935
5004.413,0.137,1.988,0.285,0.593,8.765,2529.615,0.24,1.313,0.247,33.525,1313.396,0.625,1.296,10.0,0.939,1.75,3.987
6315.962,0.155,1.638,0.348,0.498,10.399,2226.161,0.319,3.087,0.245,34.13,1332.853,0.181,2.517,7.0,0.476,1.3,5.263
6430.468,0.154,1.008,0.207,0.323,9.861,2375.189,0.306,1.462,0.262,31.922,1411.377,0.582,1.623,9.0,0.828,1.55,4.761
6752.296,0.171,1.852,0.392,0.535,9.828,2635.161,0.356,3.767,0.295,32.362,1219.362,0.187,2.094,12.0,0.576,1.35,4.746
4284.935,0.154,1.664,0.394,0.412,10.034,2544.671,0.307,2.856,0.208,34.551,1221.957,0.261,2.027,9.0,0.599,1.5,4.489
4336.848,0.142,2.668,0.325,0.591,8.201,2585.008,0.449,1.391,0.294,35.152,1268.364,0.603,0.924,12.0,1.109,1.8,4.255
4229.927,0.168,1.608,0.22,0.407,9.704,2580.13,0.298,3.178,0.25,33.83,1218.737,0.371,1.597,10.0,0.792,1.65,4.296
5561.094,0.101,1.052,0.336,0.312,11.096,2434.881,0.211,2.703,0.294,33.261,1214.369,0.474,1.465,11.0,0.904,1.65,4.377
5148.406,0.155,1.079,0.251,0.462,9.07,2645.155,0.477,1.185,0.22,34.594,1252.272,0.661,0.987,11.0,1.135,1.8,4.125
5601.009,0.148,1.082,0.357,0.517,9.575,2377.33,0.281,2.488,0.203,35.431,1492.168,0.459,3.526,6.0,0.336,0.9,7.181
4817.462,0.193,2.395,0.22,0.585,9.98,2618.645,0.243,1.021,0.276,34.804,1516.674,0.708,0.454,11.0,1.498,2.0,4.152
6083.157,0.163,2.25,0.378,0.56,9.656,2220.622,0.285,3.166,0.26,32.262,1507.087,0.125,3.004,10.0,0.346,1.05,5.985
5775.033,0.116,1.301,0.339,0.449,11.64,2514.296,0.299,3.637,0.244,31.953,1485.013,0.35,2.173,8.0,0.586,1.4,5.018
6640.919,0.135,2.188,0.389,0.445,9.653,2474.78,0.298,3.44,0.256,36.925,1390.416,0.145,2.719,9.0,0.413,1.2,5.299
4708.447,0.166,2.503,0.347,0.503,9.965,2586.476,0.285,1.519,0.267,35.44,1292.44,0.566,2.081,7.0,0.562,1.45,4.457
6998.134,0.103,1.061,0.366,0.491,10.207,2474.987,0.497,1.017,0.246,32.41,1299.149,0.709,0.943,10.0,1.165,1.8,4.548
5477.221,0.153,1.901,0.31,0.432,11.045,2307.767,0.263,3.144,0.249,32.341,1625.558,0.136,2.893,10.0,0.37,1.15,5.693
4338.37,0.196,1.981,0.206,0.487,10.88,2586.604,0.367,1.41,0.253,32.221,1249.053,0.597,1.394,9.0,0.871,1.65,4.13
4569.162,0.152,1.603,0.281,0.423,11.72,2670.033,0.273,3.317,0.212,31.709,1226.359,0.212,1.582,11.0,0.777,1.6,4.31
4790.358,0.153,1.164,0.311,0.584,11.136,2588.819,0.373,1.095,0.205,35.063,1321.812,0.687,0.622,11.0,1.374,1.95,3.639
4619.654,0.121,1.997,0.381,0.564,11.814,2611.71,0.446,1.159,0.23,32.436,1367.747,0.669,0.949,11.0,1.116,1.8,4.019
6092.967,0.161,1.632,0.304,0.479,11.255,2594.73,0.284,3.517,0.257,36.798,1225.508,0.184,2.365,8.0,0.51,1.35,4.678
4789.85,0.184,2.047,0.319,0.551,10.198,2475.335,0.499,1.01,0.229,32.757,1500.342,0.711,0.867,10.0,1.161,1.8,4.308
6871.989,0.124,1.554,0.317,0.405,10.419,2646.488,0.249,3.487,0.247,36.1,1482.479,0.223,2.096,10.0,0.629,1.45,5.166
4919.373,0.188,2.009,0.392,0.578,10.69,2630.568,0.276,3.651,0.255,32.643,1258.387,0.253,1.84,10.0,0.657,1.55,4.322
5401.705,0.135,2.133,0.382,0.544,9.91,2423.312,0.296,3.438,0.216,35.228,1463.317,0.136,2.946,9.0,0.355,1.15,5.51
5721.546,0.148,1.793,0.329,0.502,9.585,2257.334,0.253,3.203,0.251,35.49,1498.492,0.157,2.979,7.0,0.361,1.15,5.568
5282.296,0.118,1.524,0.345,0.518,11.472,2370.812,0.314,3.476,0.25,36.303,1282.627,0.238,2.458,7.0,0.498,1.35,5.01
4937.917,0.136,2.189,0.302,0.511,11.135,2186.801,0.312,3.251,0.253,35.395,1424.652,0.149,3.274,8.0,0.283,1.05,5.783
5327.794,0.196,1.456,0.382,0.594,9.03,2544.698,0.28,1.087,0.263,32.99,1644.874,0.689,0.489,11.0,1.385,1.85,4.75
4300.046,0.17,1.195,0.369,0.389,10.829,2682.125,0.302,3.425,0.279,31.904,1225.231,0.402,1.524,10.0,0.816,1.65,4.285
5536.056,0.124,1.053,0.25,0.42,10.732,2461.865,0.232,3.081,0.279,32.311,1259.31,0.474,1.461,12.0,0.884,1.65,4.64
6104.994,0.128,2.1,0.364,0.424,10.146,2514.471,0.256,3.581,0.273,35.982,1445.751,0.152,2.717,9.0,0.413,1.25,5.448
4346.846,0.154,2.379,0.344,0.484,10.58,2101.644,0.443,3.478,0.245,35.315,1388.493,0.477,3.431,6.0,0.242,1.0,5.972
5587.487,0.163,2.007,0.361,0.407,10.287,2386.529,0.239,3.464,0.248,32.798,1503.66,0.203,2.724,7.0,0.409,1.2,5.509
5292.357,0.183,1.003,0.383,0.536,9.632,2646.104,0.416,1.808,0.251,31.702,1349.025,0.499,1.37,11.0,0.914,1.65,4.659
6627.279,0.18,1.526,0.369,0.38,10.344,2630.684,0.289,3.472,0.298,36.955,1252.191,0.24,1.927,10.0,0.684,1.5,4.449
4674.294,0.164,1.845,0.344,0.518,9.291,2398.045,0.311,2.54,0.244,35.335,1228.056,0.274,2.431,6.0,0.468,1.4,4.734
5804.95,0.184,1.091,0.285,0.376,11.611,2170.29,0.442,1.185,0.257,32.044,1219.86,0.661,1.513,10.0,0.86,1.6,4.913
4540.139,0.197,1.474,0.365,0.348,8.989,2589.971,0.214,1.899,0.231,36.631,1275.422,0.457,1.524,11.0,0.83,1.65,4.335
5372.608,0.128,1.13,0.362,0.56,10.002,2437.9,0.411,1.477,0.243,32.692,1311.161,0.578,1.774,9.0,0.732,1.55,4.716
6645.949,0.151,1.972,0.325,0.498,8.707,2525.96,0.344,3.061,0.239,32.456,1348.811,0.147,2.979,9.0,0.388,1.05,6.667
6020.549,0.155,1.528,0.267,0.49,9.992,2590.418,0.297,2.366,0.257,32.356,1229.665,0.324,2.341,7.0,0.502,1.3,4.607
4802.317,0.175,2.303,0.36,0.592,9.63,2650.137,0.246,2.087,0.217,31.855,1265.922,0.404,1.592,11.0,0.753,1.55,4.074
5744.544,0.157,1.447,0.354,0.415,10.718,2401.873,0.304,3.787,0.238,34.829,1229.935,0.276,1.976,8.0,0.672,1.5,4.922
4578.483,0.131,2.514,0.284,0.59,9.158,2645.233,0.3,3.705,0.222,32.874,1435.141,0.257,1.66,11.0,0.728,1.55,4.121
6554.593,0.18,1.629,0.382,0.424,10.201,2386.099,0.278,3.188,0.202,33.264,1281.766,0.2,2.351,11.0,0.51,1.35,5.011
5586.26,0.179,1.297,0.356,0.496,8.322,2696.12,0.392,1.078,0.275,33.816,1470.031,0.692,1.494,10.0,0.847,1.55,4.663
5905.588,0.132,2.144,0.312,0.508,10.637,2127.868,0.272,3.086,0.279,33.491,1629.386,0.12,3.368,11.0,0.258,1.05,5.972
6231.767,0.154,1.808,0.296,0.487,9.452,2410.831,0.33,3.421,0.287,35.9,1500.336,0.154,2.927,7.0,0.367,1.15,5.428
6115.458,0.157,1.025,0.288,0.421,9.455,2376.346,0.382,1.155,0.255,32.289,1585.448,0.67,1.511,10.0,0.869,1.5,5.184
6610.562,0.15,1.982,0.366,0.461,9.12,2465.126,0.306,3.659,0.289,32.431,1366.192,0.156,2.449,9.0,0.486,1.25,5.386
5306.575,0.145,2.017,0.398,0.493,9.556,2087.217,0.287,3.661,0.241,34.326,1273.389,0.151,2.934,8.0,0.355,1.2,5.526
5270.178,0.19,1.001,0.341,0.427,9.97,2419.557,0.204,2.696,0.201,32.231,1282.864,0.5,1.549,10.0,0.826,1.65,4.703
6409.684,0.13,1.104,0.327,0.388,9.354,2227.581,0.23,2.192,0.229,32.64,1340.936,0.448,1.585,12.0,0.834,1.6,4.76
5420.397,0.18,1.886,0.302,0.392,10.469,2655.326,0.314,3.834,0.202,32.044,1218.799,0.216,2.161,11.0,0.564,1.4,4.877
5341.911,0.104,1.354,0.393,0.372,9.947,2538.443,0.275,2.383,0.254,32.851,1210.445,0.323,1.671,10.0,0.771,1.55,4.538
5575.982,0.167,1.326,0.363,0.591,9.852,2482.566,0.396,1.035,0.25,34.391,1336.528,0.704,1.504,9.0,0.855,1.55,4.504
4384.571,0.195,1.763,0.347,0.382,11.607,2625.22,0.28,3.847,0.262,34.605,1255.584,0.3,1.816,10.0,0.696,1.6,4.376
4712.31,0.152,1.974,0.354,0.38,10.17,2495.94,0.222,3.766,0.204,31.802,1304.754,0.26,1.848,9.0,0.683,1.5,4.728
4519.403,0.162,2.171,0.295,0.594,11.839,2694.802,0.284,3.025,0.268,33.413,1344.716,0.221,1.984,11.0,0.596,1.45,4.347
4686.585,0.155,1.235,0.374,0.483,9.989,2410.908,0.335,2.795,0.249,33.473,1233.856,0.382,2.183,7.0,0.54,1.45,4.694
5711.635,0.178,1.582,0.336,0.413,11.997,2396.442,0.312,2.891,0.298,32.581,1345.306,0.209,2.266,9.0,0.542,1.35,4.793
4793.032,0.144,1.541,0.341,0.538,8.546,2564.683,0.239,1.025,0.243,34.003,1205.047,0.707,0.971,9.0,1.143,1.85,4.057
5625.727,0.197,2.107,0.396,0.587,8.037,2690.346,0.453,1.526,0.234,32.878,1592.62,0.564,1.227,12.0,0.949,1.6,4.898
6579.143,0.115,1.148,0.267,0.308,8.634,2235.079,0.28,1.043,0.262,34.016,1253.707,0.702,0.745,11.0,1.267,1.8,4.361
5344.002,0.103,1.976,0.272,0.577,9.25,2692.417,0.478,1.717,0.269,31.81,1200.585,0.593,1.196,11.0,0.997,1.75,4.062
4812.123,0.167,2.573,0.38,0.562,11.536,2466.346,0.397,1.103,0.296,31.704,1313.148,0.685,0.759,12.0,1.201,1.8,4.632
4484.445,0.142,2.29,0.36,0.573,8.577,2688.732,0.383,1.206,0.264,32.558,1594.482,0.655,0.99,11.0,1.071,1.7,4.781
6518.138,0.172,2.012,0.349,0.427,8.552,2673.117,0.268,3.033,0.248,36.847,1253.277,0.164,2.357,9.0,0.512,1.35,4.63
4918.682,0.14,1.941,0.342,0.49,8.037,2561.198,0.333,1.026,0.243,35.51,1204.351,0.707,2.061,7.0,0.572,1.4,4.189
5534.725,0.14,2.024,0.317,0.523,8.656,2482.199,0.292,3.42,0.286,36.185,1501.536,0.144,2.965,7.0,0.354,1.15,5.481
5134.302,0.192,1.069,0.206,0.522,10.601,2582.175,0.303,1.445,0.251,31.892,1281.831,0.587,1.453,9.0,0.873,1.65,4.354
4262.255,0.144,2.147,0.342,0.518,8.861,2380.511,0.297,2.648,0.239,33.267,1380.03,0.265,2.575,8.0,0.402,1.3,4.874
4696.338,0.155,1.072,0.386,0.591,9.537,2503.205,0.244,1.133,0.274,32.307,1246.924,0.676,-2.143,11.0,0.0,0.0,3.338
5796.973,0.186,1.952,0.381,0.565,10.441,2437.55,0.308,1.22,0.249,35.623,1325.164,0.651,2.47,7.0,0.463,1.25,4.811
6337.231,0.146,1.595,0.361,0.45,10.245,2663.957,0.361,2.532,0.265,35.449,1246.771,0.277,2.196,9.0,0.57,1.4,4.726
4514.661,0.198,2.314,0.289,0.484,10.062,2575.139,0.304,3.574,0.209,34.407,1230.622,0.32,2.311,8.0,0.466,1.35,4.206
6146.669,0.162,1.505,0.323,0.496,11.884,2367.353,0.279,3.433,0.245,33.02,1557.973,0.248,2.689,8.0,0.432,1.25,5.389
5709.576,0.163,1.401,0.369,0.411,9.869,2382.191,0.292,3.544,0.266,35.778,1310.31,0.299,2.065,9.0,0.644,1.5,4.873
5832.719,0.194,1.497,0.288,0.413,11.02,2675.339,0.246,3.449,0.285,31.759,1253.49,0.293,1.57,11.0,0.792,1.65,4.23
6424.265,0.138,1.893,0.382,0.452,9.553,2143.651,0.281,3.341,0.253,36.147,1266.064,0.156,2.561,10.0,0.479,1.35,5.474
4466.186,0.151,2.452,0.388,0.584,10.309,2393.632,0.246,2.107,0.25,35.626,1299.645,0.398,2.147,8.0,0.539,1.4,4.491
4210.675,0.15,1.099,0.302,0.318,8.567,2530.951,0.229,2.177,0.213,33.384,1242.152,0.451,0.987,11.0,1.115,1.8,4.051
6710.939,0.18,1.106,0.34,0.402,9.818,2215.336,0.291,3.516,0.213,32.482,1340.72,0.447,1.926,9.0,0.695,1.5,4.762
4976.553,0.11,1.732,0.363,0.382,10.639,2622.986,0.283,3.332,0.277,33.986,1316.988,0.267,1.895,10.0,0.668,1.55,4.606
4598.599,0.182,2.719,0.398,0.589,11.56,2546.799,0.295,1.074,0.248,32.869,1340.525,0.693,0.738,10.0,1.224,1.8,4.614
4986.146,0.133,1.489,0.347,0.41,9.049,2645.292,0.286,3.777,0.254,33.051,1430.632,0.255,2.228,9.0,0.537,1.4,4.798
6902.203,0.156,2.07,0.353,0.494,8.385,2211.294,0.215,2.959,0.253,35.41,1506.835,0.283,3.138,5.0,0.322,1.1,5.859
4206.577,0.14,2.662,0.35,0.551,8.965,2401.29,0.363,1.078,0.214,32.808,1259.342,0.692,0.941,10.0,1.074,1.7,5.554
6094.502,0.143,2.499,0.328,0.492,10.084,2639.989,0.439,1.572,0.22,35.682,1504.662,0.551,2.48,7.0,0.467,1.25,5.156
5271.381,0.163,1.714,0.309,0.428,10.024,2315.961,0.292,3.502,0.212,34.198,1261.515,0.159,2.358,9.0,0.517,1.35,5.033
6049.099,0.108,2.017,0.313,0.5,11.146,2606.495,0.303,1.808,0.246,35.523,1372.615,0.483,2.662,7.0,0.417,1.25,4.971
6065.002,0.13,2.017,0.368,0.438,8.935,2196.178,0.307,3.344,0.232,36.914,1539.653,0.133,4.767,10.0,0.164,0.65,6.294
6708.714,0.154,1.024,0.226,0.533,10.111,2151.226,0.255,1.151,0.254,32.132,1207.063,0.671,1.314,9.0,0.956,1.65,4.775
4991.804,0.185,1.382,0.349,0.401,11.756,2651.265,0.207,3.602,0.216,34.983,1272.708,0.31,1.803,10.0,0.704,1.55,4.39
5723.91,0.129,1.985,0.373,0.456,10.51,2433.807,0.316,3.572,0.228,33.177,1529.074,0.14,2.678,9.0,0.426,1.25,5.414
5339.873,0.178,2.697,0.378,0.55,9.085,2599.839,0.349,1.232,0.287,32.778,1453.071,0.648,0.958,12.0,1.076,1.7,4.559
6232.218,0.151,1.954,0.318,0.431,10.861,2409.755,0.343,2.979,0.219,35.657,1518.237,0.149,2.693,8.0,0.431,1.25,5.443
4836.1,0.189,1.326,0.358,0.386,8.294,2366.691,0.3,2.131,0.275,34.188,1201.211,0.391,1.696,10.0,0.764,1.6,4.613
4557.147,0.156,2.075,0.254,0.59,11.457,2458.816,0.419,1.052,0.22,31.777,1395.16,0.699,0.436,10.0,1.483,2.0,4.296
5049.947,0.136,1.62,0.282,0.459,9.212,2440.253,0.297,3.327,0.255,32.084,1200.837,0.199,1.987,10.0,0.604,1.55,4.319
4362.202,0.108,2.245,0.365,0.509,9.668,2646.9,0.346,3.138,0.286,35.706,1275.663,0.28,2.11,9.0,0.552,1.45,4.455
4700.988,0.177,1.113,0.338,0.391,10.618,2525.488,0.316,3.501,0.23,35.252,1335.322,0.444,1.731,9.0,0.757,1.55,4.54
5132.472,0.151,2.076,0.39,0.482,9.617,2205.776,0.304,3.214,0.239,36.452,1424.582,0.115,3.057,8.0,0.34,1.15,5.68
4696.317,0.12,1.455,0.246,0.404,8.945,2616.911,0.319,3.599,0.232,36.304,1217.855,0.297,1.584,10.0,0.819,1.65,4.404
6069.02,0.136,1.948,0.357,0.497,8.387,2255.022,0.452,3.309,0.251,35.455,1499.627,0.507,3.084,6.0,0.341,1.1,5.926
5852.2,0.16,1.954,0.361,0.529,10.148,2532.114,0.279,3.161,0.237,33.217,1555.997,0.097,3.676,8.0,0.278,0.85,7.147
4477.022,0.14,1.907,0.371,0.398,11.902,2685.499,0.264,2.714,0.242,33.907,1241.173,0.228,1.713,12.0,0.727,1.6,4.414
5484.333,0.15,2.102,0.339,0.417,11.396,2658.684,0.26,3.374,0.223,32.236,1602.447,0.166,2.332,10.0,0.5,1.35,5.276
6674.83,0.134,1.685,0.31,0.553,10.374,2307.383,0.289,3.515,0.265,35.122,1298.52,0.157,2.873,10.0,0.378,1.2,5.314
4334.945,0.148,2.188,0.357,0.599,11.821,2619.963,0.304,2.412,0.256,35.105,1243.847,0.311,1.847,8.0,0.654,1.5,4.158
6135.417,0.177,1.952,0.339,0.425,11.354,2640.379,0.296,2.8,0.272,32.01,1389.012,0.2,1.904,9.0,0.665,1.45,5.055
4927.087,0.17,1.123,0.223,0.548,8.405,2639.973,0.288,1.303,0.204,33.591,1237.512,0.628,1.0,11.0,1.132,1.8,4.018
4324.011,0.18,1.42,0.391,0.488,11.223,2448.114,0.484,1.345,0.248,32.889,1286.971,0.616,1.49,10.0,0.835,1.6,4.358
4665.617,0.149,2.137,0.335,0.488,10.007,2392.263,0.367,2.687,0.208,34.064,1494.379,0.232,3.535,6.0,0.284,0.85,7.251
4321.651,0.166,2.917,0.233,0.528,8.635,2689.508,0.398,1.043,0.261,32.18,1222.137,0.702,0.468,12.0,1.452,2.0,4.167
4284.531,0.196,2.964,0.381,0.59,8.556,2388.08,0.423,1.072,0.221,32.906,1220.446,0.694,0.797,12.0,1.192,1.85,4.621
4636.301,0.193,2.294,0.341,0.566,11.809,2602.269,0.355,3.341,0.284,33.275,1200.523,0.287,1.885,11.0,0.626,1.5,4.223
6775.603,0.15,2.779,0.345,0.43,9.348,2605.874,0.449,1.033,0.252,35.634,1499.222,0.705,2.479,7.0,0.474,1.25,4.985
4766.13,0.19,1.721,0.364,0.375,9.768,2612.076,0.227,2.361,0.211,31.866,1245.14,0.325,1.487,11.0,0.83,1.65,4.407
5937.608,0.154,2.057,0.345,0.532,8.222,2217.766,0.315,3.322,0.254,34.539,1511.114,0.178,3.051,7.0,0.337,1.1,5.789
4389.082,0.193,1.17,0.296,0.365,10.615,2674.061,0.289,3.29,0.276,32.506,1219.931,0.415,1.398,11.0,0.884,1.7,4.135
4800.376,0.186,2.892,0.219,0.595,10.493,2609.472,0.387,1.342,0.3,32.207,1313.875,0.617,1.113,12.0,0.991,1.7,4.591
6359.12,0.109,1.035,0.37,0.586,8.572,2655.351,0.217,1.024,0.297,33.338,1485.708,0.707,0.163,12.0,1.801,2.1,3.53
5807.449,0.178,2.045,0.338,0.508,10.002,2577.39,0.303,3.469,0.256,36.736,1597.085,0.187,4.038,4.0,0.219,0.8,7.034
4209.293,0.106,1.071,0.345,0.321,10.103,2474.911,0.276,1.337,0.251,32.176,1319.752,0.618,1.528,9.0,0.845,1.6,4.687
5534.9,0.147,1.745,0.366,0.448,10.118,2444.84,0.349,3.479,0.229,35.775,1383.462,0.163,2.509,9.0,0.479,1.35,5.262
5187.831,0.116,1.623,0.249,0.569,10.752,2686.319,0.306,2.821,0.266,32.408,1211.803,0.289,1.747,11.0,0.712,1.6,4.225
6224.936,0.139,1.664,0.282,0.441,10.869,2368.146,0.319,3.407,0.246,35.348,1615.395,0.194,2.744,8.0,0.43,1.25,5.578
4477.777,0.163,2.551,0.362,0.569,8.006,2437.103,0.289,2.157,0.253,32.015,1270.563,0.384,1.735,9.0,0.685,1.55,4.069
4816.772,0.151,1.93,0.348,0.375,10.629,2399.453,0.426,2.82,0.243,33.928,1302.482,0.42,2.551,7.0,0.445,1.3,4.985
5474.929,0.189,1.625,0.242,0.576,8.652,2569.593,0.248,2.178,0.203,32.236,1200.727,0.378,1.458,12.0,0.856,1.7,4.411
5201.979,0.159,1.754,0.383,0.432,8.627,2640.321,0.333,3.311,0.276,36.583,1463.76,0.137,2.395,12.0,0.51,1.3,5.149
6754.734,0.107,1.002,0.364,0.366,10.733,2488.253,0.312,1.298,0.259,31.945,1486.516,0.629,1.289,10.0,0.962,1.6,5.042
4903.741,0.143,2.82,0.355,0.483,10.208,2547.05,0.331,2.537,0.293,35.537,1497.444,0.41,3.029,7.0,0.313,1.1,5.548
6818.48,0.175,1.721,0.344,0.502,8.497,2303.682,0.282,3.225,0.264,35.333,1300.923,0.176,2.761,8.0,0.399,1.2,5.196
4646.939,0.169,2.86,0.366,0.578,11.573,2656.556,0.45,1.697,0.217,31.87,1447.018,0.515,1.267,12.0,0.888,1.65,4.998
4983.593,0.156,2.271,0.263,0.521,9.958,2202.347,0.288,3.59,0.287,35.637,1238.974,0.249,3.117,6.0,0.305,1.1,5.522
5782.39,0.157,2.071,0.375,0.359,9.285,2587.601,0.359,3.474,0.22,32.868,1647.815,0.282,2.572,8.0,0.457,1.25,5.528
5312.716,0.152,1.727,0.332,0.423,9.977,2531.548,0.277,2.804,0.21,32.715,1420.315,0.199,2.467,9.0,0.482,1.3,5.064
4694.264,0.117,1.791,0.356,0.531,8.874,2540.299,0.387,3.073,0.243,31.804,1255.193,0.29,2.111,10.0,0.553,1.4,4.609
5370.192,0.143,1.495,0.288,0.47,9.585,2399.318,0.277,3.079,0.272,33.388,1426.206,0.252,2.425,9.0,0.488,1.4,5.31
4231.868,0.175,1.637,0.374,0.365,8.302,2576.483,0.323,3.247,0.264,36.824,1382.792,0.27,1.969,11.0,0.661,1.5,4.87
5306.026,0.174,1.362,0.301,0.411,11.934,2501.042,0.259,2.87,0.275,32.812,1230.734,0.319,1.808,12.0,0.693,1.6,4.354
4924.758,0.154,2.016,0.363,0.506,9.335,2463.526,0.297,3.253,0.223,36.142,1221.718,0.186,2.836,7.0,0.364,1.15,4.975
5472.704,0.143,1.781,0.346,0.593,8.944,2589.169,0.468,1.143,0.242,34.218,1286.325,0.673,1.206,10.0,0.995,1.75,4.241
5999.236,0.177,1.922,0.339,0.422,8.506,2084.014,0.304,3.389,0.262,32.035,1396.431,0.18,2.954,8.0,0.345,1.2,5.685
4289.592,0.103,2.558,0.349,0.596,8.864,2458.158,0.358,1.208,0.3,32.472,1323.538,0.655,0.671,11.0,1.255,1.8,4.227
6149.627,0.155,1.036,0.27,0.365,10.074,2566.076,0.272,1.914,0.207,34.208,1256.593,0.482,1.347,10.0,0.951,1.65,4.233
6549.003,0.141,1.46,0.302,0.402,8.632,2569.523,0.327,3.652,0.231,34.776,1243.183,0.27,1.851,12.0,0.714,1.5,4.838
4549.081,0.165,1.017,0.358,0.317,8.989,2655.795,0.421,1.325,0.28,31.984,1211.883,0.621,1.234,11.0,0.976,1.7,4.304
4816.069,0.173,2.604,0.383,0.559,8.515,2640.158,0.43,1.692,0.219,32.424,1253.875,0.517,1.046,12.0,1.028,1.75,4.018
4326.002,0.164,1.987,0.292,0.485,8.295,2396.888,0.345,1.439,0.202,32.499,1361.901,0.589,1.553,9.0,0.805,1.55,4.594
6411.628,0.155,1.681,0.307,0.49,11.231,2266.883,0.247,3.511,0.226,34.924,1247.861,0.177,2.803,9.0,0.382,1.25,5.068
6008.732,0.165,2.12,0.36,0.437,8.383,2159.757,0.291,3.287,0.273,35.566,1640.919,0.162,3.058,9.0,0.348,1.15,6.039
4225.608,0.192,2.018,0.387,0.49,10.221,2397.446,0.355,3.551,0.277,31.764,1231.353,0.28,2.266,8.0,0.487,1.35,4.376
5435.093,0.157,2.206,0.372,0.576,10.085,2396.778,0.277,2.337,0.243,32.693,1202.003,0.332,1.709,7.0,0.724,1.6,4.38
6308.097,0.123,2.178,0.357,0.55,9.954,2484.742,0.323,3.357,0.252,35.638,1437.851,0.18,3.057,7.0,0.324,1.05,5.462
4705.527,0.196,2.336,0.338,0.478,9.542,2633.562,0.325,3.467,0.204,32.736,1208.265,0.307,2.25,9.0,0.48,1.35,4.315
4775.732,0.149,2.393,0.385,0.514,8.088,2518.557,0.229,3.13,0.239,32.213,1305.638,0.237,2.362,10.0,0.455,1.3,4.491
5715.388,0.161,1.351,0.288,0.444,9.91,2445.834,0.372,3.574,0.214,35.343,1397.464,0.325,2.066,9.0,0.65,1.45,5.261
5611.054,0.128,1.719,0.327,0.471,9.386,2453.429,0.338,3.01,0.289,33.987,1286.033,0.156,2.376,12.0,0.509,1.35,4.942
5788.991,0.113,1.041,0.32,0.437,11.013,2337.768,0.307,1.072,0.235,33.548,1500.289,0.694,1.448,9.0,0.897,1.55,5.093
6723.918,0.168,1.966,0.342,0.405,11.348,2492.915,0.344,3.628,0.223,35.054,1328.619,0.19,2.452,10.0,0.486,1.35,5.196
6234.418,0.143,2.937,0.378,0.577,11.133,2697.741,0.41,1.027,0.244,35.605,1391.053,0.707,1.367,9.0,0.879,1.65,4.708
6387.317,0.153,1.952,0.333,0.538,10.901,2505.128,0.28,3.661,0.236,33.663,1519.784,0.101,3.824,9.0,0.255,0.8,6.797
6838.662,0.175,1.746,0.395,0.408,11.203,2454.298,0.301,3.041,0.233,33.744,1224.955,0.184,2.219,11.0,0.552,1.4,4.852
4317.163,0.181,1.613,0.278,0.356,11.344,2628.862,0.283,2.267,0.285,34.974,1268.241,0.352,1.667,11.0,0.762,1.6,4.349
5001.126,0.11,1.184,0.205,0.515,11.137,2673.676,0.312,1.009,0.211,35.354,1234.447,0.712,0.771,9.0,1.297,1.9,3.961
4852.042,0.149,1.781,0.301,0.466,11.736,2260.018,0.287,3.002,0.261,36.892,1534.047,0.174,2.612,10.0,0.472,1.25,5.491
6679.028,0.151,1.911,0.289,0.467,10.417,2581.546,0.299,3.299,0.245,33.455,1469.624,0.174,2.817,9.0,0.381,1.15,5.388
5197.627,0.189,1.292,0.343,0.397,10.474,2694.317,0.321,3.794,0.248,34.214,1240.965,0.354,1.583,9.0,0.797,1.6,4.403
5707.148,0.164,2.118,0.388,0.422,8.913,2139.49,0.321,3.421,0.289,34.78,1556.985,0.156,2.98,10.0,0.363,1.15,5.886
6258.131,0.179,2.077,0.363,0.418,9.968,2429.847,0.288,3.491,0.276,34.662,1215.665,0.193,2.522,7.0,0.458,1.35,5.202
4479.381,0.116,1.516,0.36,0.394,8.333,2618.547,0.213,2.849,0.28,34.449,1280.839,0.29,1.908,11.0,0.659,1.5,4.479
5270.471,0.148,1.708,0.384,0.53,10.697,2311.232,0.32,3.254,0.216,31.751,1540.114,0.146,3.262,10.0,0.31,0.95,6.418
4518.745,0.181,1.382,0.387,0.394,9.462,2501.438,0.334,2.61,0.295,32.679,1206.549,0.309,1.809,12.0,0.693,1.55,4.388
5822.457,0.118,1.558,0.333,0.411,11.221,2673.466,0.337,3.046,0.242,33.355,1219.733,0.221,1.97,11.0,0.64,1.45,4.694
4874.611,0.156,2.663,0.291,0.584,9.836,2480.761,0.403,1.095,0.274,34.011,1237.65,0.687,0.347,11.0,1.571,2.05,3.703
5439.396,0.114,1.56,0.337,0.5,9.484,2284.939,0.262,2.933,0.238,36.726,1244.174,0.24,2.208,10.0,0.6,1.4,5.168
6560.95,0.149,1.586,0.29,0.51,10.952,2431.653,0.341,3.325,0.249,33.776,1293.936,0.207,2.467,9.0,0.476,1.35,4.935
4804.167,0.144,1.796,0.285,0.599,9.398,2566.902,0.224,2.171,0.24,31.892,1488.449,0.38,1.33,11.0,0.922,1.6,4.9
5198.689,0.157,1.417,0.309,0.407,8.219,2623.556,0.295,2.688,0.275,36.505,1519.479,0.291,1.934,10.0,0.695,1.45,5.108
5055.605,0.156,1.766,0.297,0.48,8.425,2551.686,0.265,3.802,0.271,36.705,1422.651,0.157,2.767,10.0,0.417,1.2,5.706
5825.079,0.153,2.221,0.346,0.526,10.497,2175.875,0.279,3.279,0.262,31.728,1218.138,0.188,2.543,8.0,0.457,1.25,5.47
6796.802,0.129,1.75,0.394,0.566,9.798,2354.029,0.32,3.507,0.232,36.667,1504.21,0.172,2.92,9.0,0.369,1.15,5.433
6389.895,0.14,1.999,0.374,0.475,9.5,2360.86,0.324,3.34,0.259,32.109,1360.621,0.102,2.584,11.0,0.447,1.25,5.366
5367.457,0.154,1.404,0.21,0.49,9.855,2327.203,0.436,3.032,0.245,35.463,1287.965,0.453,2.279,7.0,0.569,1.4,5.118
4770.048,0.105,1.011,0.367,0.589,9.73,2665.028,0.4,1.137,0.208,32.877,1420.601,0.675,0.632,12.0,1.346,1.85,3.694
5075.885,0.127,1.91,0.353,0.484,10.014,2262.058,0.296,3.492,0.292,34.809,1256.978,0.168,2.859,7.0,0.355,1.25,5.405
4482.347,0.197,2.513,0.286,0.577,10.898,2686.589,0.351,1.377,0.235,34.624,1349.942,0.607,1.089,12.0,1.015,1.75,3.991
6512.776,0.143,1.937,0.36,0.415,11.542,2442.855,0.255,3.829,0.297,35.436,1255.587,0.188,2.369,8.0,0.514,1.35,5.166
6918.636,0.121,1.3,0.233,0.412,8.37,2415.787,0.309,2.738,0.26,35.073,1388.267,0.35,1.778,10.0,0.77,1.5,5.023
5604.058,0.156,1.274,0.275,0.517,11.761,2089.654,0.362,3.361,0.248,35.67,1381.142,0.363,2.27,8.0,0.591,1.45,5.527
6971.282,0.13,1.27,0.356,0.385,10.251,2659.132,0.394,3.778,0.225,35.786,1272.129,0.365,1.571,11.0,0.836,1.55,4.664
6957.255,0.154,1.227,0.354,0.364,8.356,2570.27,0.294,1.393,0.262,32.948,1213.209,0.602,1.509,9.0,0.839,1.6,4.64
6157.95,0.143,1.948,0.306,0.598,11.784,2408.363,0.207,1.16,0.25,33.624,1417.498,0.669,1.914,8.0,0.644,1.5,4.294
6765.935,0.147,1.509,0.36,0.478,8.661,2401.012,0.213,1.4,0.294,34.528,1203.346,0.6,2.174,8.0,0.571,1.35,4.716
5506.015,0.101,1.925,0.237,0.502,9.995,2561.589,0.459,3.516,0.297,32.16,1209.331,0.53,2.246,8.0,0.497,1.45,4.454
5938.079,0.187,1.269,0.312,0.309,11.672,2617.493,0.252,2.994,0.225,33.449,1304.698,0.382,1.565,12.0,0.84,1.6,4.353
4891.082,0.149,1.729,0.379,0.379,10.746,2660.882,0.293,3.633,0.255,35.312,1546.26,0.242,2.326,8.0,0.539,1.35,4.947
4610.41,0.197,2.729,0.345,0.6,11.998,2673.521,0.354,1.878,0.254,32.484,1347.054,0.463,1.189,10.0,0.939,1.65,4.694
6090.051,0.177,1.379,0.388,0.391,11.735,2501.153,0.328,3.435,0.294,35.637,1267.598,0.31,1.899,10.0,0.701,1.55,4.573
4956.822,0.147,1.224,0.254,0.384,10.362,2590.851,0.301,1.925,0.236,32.025,1261.929,0.45,1.678,10.0,0.757,1.55,4.529
5665.69,0.155,2.084,0.332,0.557,9.98,2692.523,0.335,3.582,0.271,31.795,1394.249,0.12,1.927,9.0,0.623,1.45,4.512
5777.253,0.115,1.047,0.23,0.319,9.931,2603.866,0.407,1.078,0.226,33.323,1648.489,0.692,1.025,10.0,1.089,1.65,4.712
6909.974,0.146,1.948,0.344,0.599,10.119,2579.716,0.307,2.876,0.266,35.307,1431.321,0.198,3.554,6.0,0.297,0.9,6.858
5225.8,0.136,1.051,0.276,0.595,10.506,2629.34,0.287,1.274,0.224,33.536,1360.955,0.636,1.042,11.0,1.11,1.75,4.257
6416.171,0.12,1.005,0.319,0.307,8.91,2523.618,0.493,1.002,0.218,33.526,1424.758,0.714,0.404,12.0,1.445,1.85,4.263
6770.296,0.128,1.39,0.28,0.373,8.596,2673.078,0.304,3.354,0.22,33.375,1371.139,0.305,1.726,11.0,0.76,1.55,4.668
4704.756,0.149,1.444,0.34,0.369,9.939,2409.972,0.5,3.462,0.289,35.311,1263.016,0.667,3.064,6.0,0.296,1.1,4.675
6113.729,0.149,1.294,0.351,0.535,9.476,2137.914,0.282,3.477,0.256,32.867,1552.654,0.353,2.6,7.0,0.472,1.3,5.498
5123.063,0.125,1.671,0.312,0.479,9.839,2533.536,0.313,3.394,0.255,33.2,1317.909,0.167,2.524,8.0,0.414,1.35,4.731
5045.372,0.175,1.613,0.255,0.411,11.15,2683.591,0.214,2.691,0.219,34.027,1203.966,0.287,1.767,12.0,0.708,1.6,4.338
6650.193,0.111,1.243,0.228,0.452,11.018,2197.754,0.413,3.389,0.254,34.554,1224.122,0.378,1.768,10.0,0.79,1.6,5.019
4861.549,0.155,1.125,0.36,0.493,10.466,2153.839,0.286,3.209,0.249,32.165,1309.947,0.438,2.407,7.0,0.455,1.35,5.099
6179.758,0.119,1.543,0.387,0.367,10.441,2622.993,0.254,3.533,0.215,33.729,1216.511,0.266,1.784,11.0,0.727,1.55,4.482
4812.969,0.189,1.011,0.221,0.354,8.826,2466.731,0.296,1.2,0.225,34.652,1255.315,0.657,0.733,11.0,1.283,1.8,4.059
6732.499,0.164,2.044,0.371,0.507,9.898,2435.034,0.317,3.101,0.261,34.172,1463.388,0.161,2.723,8.0,0.415,1.2,5.397
4340.397,0.145,2.364,0.376,0.505,9.364,2555.611,0.295,1.304,0.215,35.009,1211.509,0.627,1.571,9.0,0.778,1.6,4.066
6788.547,0.155,1.327,0.398,0.374,11.464,2690.249,0.326,2.423,0.209,32.218,1273.28,0.337,1.724,11.0,0.735,1.5,4.541
6514.657,0.163,1.02,0.368,0.304,9.858,2557.75,0.301,2.79,0.209,32.913,1369.182,0.49,1.699,10.0,0.782,1.55,4.489
6429.174,0.134,1.748,0.324,0.433,9.472,2209.712,0.307,3.884,0.252,33.731,1538.413,0.134,2.749,10.0,0.427,1.2,5.555
6228.865,0.181,1.254,0.395,0.365,8.029,2597.501,0.211,3.788,0.249,33.657,1220.117,0.373,1.435,11.0,0.892,1.6,4.518
4747.79,0.166,1.728,0.249,0.373,10.798,2697.786,0.325,3.091,0.291,32.249,1273.816,0.289,1.778,12.0,0.7,1.55,4.38
5090.254,0.166,1.066,0.353,0.35,11.318,2567.554,0.215,3.162,0.275,33.125,1502.982,0.467,1.795,10.0,0.747,1.5,4.732
5673.57,0.153,2.425,0.212,0.597,9.961,2606.645,0.417,1.619,0.219,31.78,1223.825,0.537,1.065,10.0,1.048,1.8,3.882
6645.822,0.15,1.985,0.335,0.515,9.204,2489.963,0.313,2.749,0.212,35.477,1637.275,0.215,2.906,6.0,0.371,1.15,5.656
4908.503,0.142,2.024,0.35,0.572,9.192,2574.348,0.296,3.426,0.229,32.316,1368.45,0.154,1.861,8.0,0.663,1.45,4.605
5839.6,0.144,1.593,0.344,0.304,10.713,2662.095,0.322,1.437,0.284,35.24,1255.55,0.589,1.787,9.0,0.72,1.5,4.427
4501.237,0.159,2.282,0.289,0.6,9.144,2685.512,0.454,2.106,0.282,34.388,1295.247,0.513,1.241,12.0,0.943,1.75,3.821
4925.395,0.153,2.882,0.285,0.6,10.515,2577.027,0.349,1.978,0.3,33.213,1242.577,0.441,1.324,11.0,0.882,1.7,4.339
5513.855,0.187,1.299,0.246,0.315,10.264,2672.126,0.303,1.657,0.226,33.379,1263.828,0.527,1.312,11.0,0.937,1.7,4.38
5824.47,0.151,1.956,0.373,0.571,11.434,2620.144,0.337,3.593,0.214,32.581,1624.888,0.144,3.106,8.0,0.357,1.0,7.07
6746.202,0.154,1.164,0.349,0.504,9.892,2129.806,0.287,3.275,0.234,33.398,1321.724,0.418,2.082,7.0,0.636,1.45,5.093
5467.415,0.192,2.242,0.241,0.561,8.311,2662.835,0.3,1.213,0.285,32.25,1214.935,0.653,0.894,11.0,1.157,1.85,3.811
5901.868,0.132,1.031,0.365,0.358,11.621,2517.369,0.244,1.996,0.244,35.559,1242.09,0.485,1.855,9.0,0.728,1.55,4.601
5222.308,0.146,1.437,0.395,0.592,11.078,2605.01,0.408,1.208,0.251,32.325,1377.852,0.655,0.886,10.0,1.175,1.8,4.11
6137.946,0.157,1.433,0.243,0.432,9.895,2246.256,0.292,3.526,0.222,31.906,1503.763,0.306,2.254,7.0,0.576,1.35,5.135
6189.329,0.152,1.854,0.308,0.483,8.408,2409.592,0.28,3.401,0.289,34.311,1345.039,0.159,2.776,7.0,0.392,1.2,5.321
5114.339,0.14,1.637,0.26,0.576,9.194,2586.622,0.203,2.867,0.256,33.09,1215.168,0.323,1.451,11.0,0.861,1.7,4.161
5579.933,0.166,1.653,0.34,0.569,11.162,2650.314,0.318,1.11,0.214,32.166,1408.957,0.683,0.989,10.0,1.111,1.8,4.305
5076.263,0.125,2.276,0.252,0.39,11.263,2691.211,0.239,3.875,0.207,33.194,1328.514,0.28,1.895,12.0,0.661,1.5,4.637
4213.984,0.114,2.427,0.395,0.589,9.896,2685.008,0.267,1.194,0.287,36.166,1501.426,0.659,1.277,10.0,0.924,1.6,4.438
5295.801,0.146,2.017,0.364,0.591,9.84,2391.392,0.2,1.042,0.255,33.513,1431.317,0.702,1.558,7.0,0.806,1.6,4.374
5394.552,0.156,1.269,0.304,0.338,8.383,2519.611,0.353,2.474,0.245,31.971,1257.685,0.366,1.767,10.0,0.743,1.55,4.459
6924.735,0.149,1.262,0.347,0.518,8.728,2149.351,0.297,3.499,0.278,35.679,1362.245,0.369,3.409,6.0,0.355,1.0,7.134
5991.272,0.182,1.429,0.331,0.41,11.896,2582.704,0.301,3.33,0.266,35.863,1295.756,0.285,1.889,11.0,0.693,1.5,4.764
6942.046,0.186,1.263,0.353,0.359,8.015,2442.789,0.29,2.74,0.203,32.917,1210.278,0.369,1.649,10.0,0.797,1.6,4.509
5480.684,0.15,1.543,0.375,0.38,9.547,2408.902,0.289,1.233,0.258,33.404,1501.474,0.648,2.266,8.0,0.568,1.35,4.942
5675.009,0.104,1.528,0.351,0.403,9.16,2426.69,0.288,3.452,0.216,34.944,1233.795,0.307,2.031,9.0,0.65,1.5,4.919
5178.129,0.131,1.071,0.213,0.337,11.84,2565.793,0.33,1.076,0.276,35.52,1264.353,0.693,0.332,11.0,1.546,1.95,4.004
5635.549,0.147,1.56,0.234,0.38,10.114,2414.851,0.281,3.558,0.297,35.6,1447.419,0.331,3.474,6.0,0.251,1.0,5.205
5672.975,0.133,1.84,0.323,0.437,9.218,2533.148,0.281,3.367,0.258,35.811,1429.7,0.126,2.478,11.0,0.492,1.3,5.21
4299.278,0.155,2.729,0.363,0.492,9.47,2642.4,0.207,1.191,0.254,34.411,1309.801,0.66,1.185,8.0,0.962,1.75,3.955
4750.835,0.197,2.801,0.371,0.6,11.656,2660.369,0.399,3.014,0.23,34.06,1281.567,0.401,1.316,12.0,0.877,1.65,4.392
5720.396,0.11,1.416,0.354,0.408,11.422,2621.342,0.254,3.748,0.249,32.794,1261.611,0.292,1.832,10.0,0.703,1.55,4.695
5741.413,0.129,2.017,0.346,0.426,10.327,2400.533,0.339,3.611,0.252,33.536,1274.583,0.15,2.535,7.0,0.458,1.3,5.071
4369.172,0.155,2.554,0.22,0.51,10.051,2679.113,0.405,1.308,0.245,34.356,1324.463,0.626,2.347,8.0,0.497,1.3,5.029
5335.511,0.153,1.488,0.298,0.585,11.904,2615.838,0.389,1.26,0.218,32.176,1238.653,0.64,1.209,11.0,0.996,1.7,4.372
4328.776,0.163,2.237,0.39,0.591,10.807,2693.543,0.457,1.339,0.21,34.404,1471.053,0.617,1.087,12.0,1.027,1.7,4.441
4347.165,0.169,1.405,0.316,0.328,10.446,2672.569,0.321,3.076,0.253,32.705,1219.984,0.344,1.794,10.0,0.7,1.55,4.158
4602.647,0.151,2.229,0.341,0.588,11.125,2644.995,0.299,3.66,0.3,34.362,1357.747,0.206,2.036,9.0,0.581,1.45,4.369
6670.492,0.121,1.113,0.35,0.343,8.336,2237.081,0.315,1.903,0.245,34.248,1261.889,0.456,1.957,9.0,0.704,1.5,4.872
6364.198,0.151,1.792,0.349,0.302,9.946,2682.051,0.394,1.197,0.234,33.067,1279.154,0.658,1.952,9.0,0.639,1.45,4.514
5059.127,0.108,1.061,0.209,0.596,10.289,2553.592,0.223,1.145,0.244,33.398,1406.576,0.673,1.119,11.0,1.063,1.65,4.674
5546.131,0.143,1.891,0.343,0.408,10.721,2430.947,0.202,2.536,0.248,35.291,1295.547,0.327,2.422,8.0,0.493,1.35,5.02
5918.096,0.153,1.846,0.349,0.537,10.097,2298.986,0.326,3.853,0.256,32.402,1484.11,0.101,2.772,8.0,0.402,1.15,5.501
6021.294,0.11,1.676,0.361,0.461,10.051,2496.245,0.394,2.506,0.292,35.319,1225.07,0.313,2.005,9.0,0.655,1.5,4.929
5928.792,0.134,2.007,0.363,0.53,8.806,2623.078,0.334,3.47,0.271,32.165,1268.848,0.154,2.328,9.0,0.464,1.35,4.516
4296.165,0.149,1.663,0.314,0.369,8.149,2510.755,0.307,3.25,0.229,33.185,1204.922,0.262,1.897,10.0,0.654,1.55,4.453
5731.807,0.109,1.665,0.333,0.6,8.11,2593.614,0.335,1.195,0.286,31.828,1244.081,0.659,0.467,12.0,1.54,2.15,3.73
4864.995,0.156,1.783,0.384,0.389,11.48,2656.233,0.263,3.535,0.208,33.423,1233.639,0.222,1.898,10.0,0.649,1.55,4.481
4834.043,0.147,2.182,0.373,0.456,8.599,2429.546,0.274,3.382,0.238,33.211,1325.752,0.167,2.155,11.0,0.559,1.4,4.861
4636.417,0.178,1.059,0.296,0.566,10.982,2665.501,0.207,1.705,0.239,31.938,1355.033,0.513,1.282,12.0,0.959,1.7,4.445
6505.1,0.143,2.378,0.363,0.518,11.767,2521.156,0.298,2.924,0.248,34.576,1621.676,0.189,3.098,7.0,0.315,1.05,5.669
4602.356,0.119,2.029,0.301,0.421,11.043,2548.671,0.405,3.604,0.271,31.889,1283.256,0.35,1.718,10.0,0.728,1.55,4.632
4779.107,0.164,2.087,0.303,0.487,9.871,2695.283,0.299,3.202,0.259,32.918,1212.685,0.192,1.721,9.0,0.705,1.6,4.088
6683.596,0.198,1.02,0.375,0.319,9.987,2601.804,0.239,2.94,0.244,33.277,1386.301,0.49,1.451,10.0,0.891,1.6,4.384
5948.502,0.145,1.808,0.359,0.445,11.252,2263.435,0.341,3.475,0.228,33.961,1618.633,0.137,2.717,9.0,0.432,1.2,5.642
6155.563,0.167,1.853,0.35,0.482,10.597,2400.808,0.248,2.935,0.246,36.273,1526.345,0.173,2.977,8.0,0.352,1.15,5.452
4351.932,0.167,2.661,0.211,0.552,9.13,2689.442,0.45,1.186,0.207,33.05,1496.251,0.661,0.788,11.0,1.181,1.8,4.584
5346.622,0.157,1.663,0.34,0.58,8.904,2510.102,0.32,1.818,0.257,34.526,1433.03,0.481,2.087,8.0,0.594,1.4,4.856
6138.043,0.131,2.109,0.319,0.46,9.57,2141.529,0.319,3.437,0.24,36.161,1567.525,0.127,2.914,10.0,0.398,1.2,6.04
4466.933,0.149,1.871,0.356,0.573,9.974,2378.864,0.396,1.093,0.208,32.059,1275.264,0.688,1.012,9.0,1.087,1.75,4.029
6222.384,0.148,1.29,0.364,0.36,9.176,2560.962,0.357,3.446,0.228,32.694,1249.347,0.355,1.7,9.0,0.768,1.6,4.463
6025.957,0.146,1.862,0.308,0.555,9.442,2622.11,0.257,3.074,0.293,35.296,1444.176,0.172,2.593,10.0,0.441,1.25,5.191
5711.31,0.147,2.897,0.238,0.511,10.135,2397.707,0.286,3.563,0.219,35.234,1231.924,0.448,2.946,6.0,0.342,1.15,5.459
6270.23,0.162,1.657,0.355,0.446,8.042,2368.824,0.32,3.41,0.278,35.556,1214.565,0.196,2.218,8.0,0.577,1.45,5.108
6709.846,0.169,1.808,0.302,0.481,8.971,2541.862,0.252,3.485,0.209,34.235,1462.073,0.164,2.622,10.0,0.439,1.2,5.264
5720.66,0.127,1.164,0.271,0.308,9.75,2368.766,0.425,1.304,0.282,32.415,1287.202,0.627,1.242,12.0,0.997,1.65,4.373
5925.513,0.18,1.225,0.3,0.342,10.035,2620.442,0.355,2.136,0.278,32.849,1243.65,0.39,1.464,11.0,0.866,1.65,4.442
6123.699,0.166,2.017,0.347,0.499,9.166,2222.53,0.333,3.07,0.25,34.606,1502.971,0.123,3.309,7.0,0.278,1.05,5.878
5351.158,0.115,2.727,0.327,0.576,11.673,2472.373,0.293,1.136,0.253,32.509,1383.416,0.675,0.866,10.0,1.152,1.75,4.357
4479.034,0.156,2.575,0.364,0.569,10.306,2522.76,0.289,1.307,0.25,36.129,1445.305,0.627,2.06,8.0,0.567,1.45,3.977
5510.704,0.153,2.34,0.396,0.483,9.563,2602.308,0.286,2.334,0.256,32.7,1421.952,0.333,2.184,8.0,0.536,1.35,4.813
4210.325,0.121,1.388,0.34,0.317,10.241,2525.324,0.386,2.193,0.293,34.312,1208.98,0.373,1.661,11.0,0.769,1.65,4.191
6827.69,0.176,1.671,0.351,0.439,11.654,2636.09,0.304,2.978,0.296,35.318,1309.452,0.184,2.279,9.0,0.535,1.35,4.772
6807.91,0.127,2.028,0.37,0.582,11.344,2664.796,0.3,3.225,0.204,33.358,1563.645,0.184,2.18,10.0,0.567,1.3,5.316
5362.203,0.139,2.181,0.31,0.436,11.519,2675.503,0.355,3.516,0.212,33.426,1307.396,0.183,2.432,11.0,0.479,1.3,5.019
5352.021,0.159,2.099,0.38,0.467,10.373,2144.901,0.328,3.469,0.239,36.254,1317.466,0.122,3.226,11.0,0.302,1.1,5.526
6824.412,0.145,1.579,0.322,0.475,9.908,2638.516,0.31,3.53,0.244,36.309,1400.857,0.211,2.47,7.0,0.49,1.3,5.059
4423.787,0.102,1.469,0.265,0.599,11.433,2565.046,0.488,1.0,0.248,32.898,1258.986,0.714,-1.497,11.0,0.0,0.0,3.228
5838.442,0.127,2.37,0.388,0.581,11.221,2665.873,0.309,3.524,0.251,36.121,1492.502,0.185,2.596,8.0,0.418,1.25,5.172
4225.042,0.179,2.116,0.357,0.591,8.569,2659.507,0.446,2.0,0.205,36.508,1252.978,0.487,1.382,11.0,0.865,1.65,3.671
4886.696,0.158,1.42,0.362,0.397,8.242,2665.301,0.256,3.524,0.257,33.55,1327.695,0.29,1.869,9.0,0.683,1.5,4.647
4570.001,0.153,1.684,0.255,0.352,8.864,2694.259,0.347,2.551,0.252,35.946,1372.224,0.296,1.82,10.0,0.705,1.55,4.488
6101.039,0.128,2.172,0.35,0.577,8.86,2325.575,0.315,3.35,0.256,35.66,1605.953,0.154,3.198,8.0,0.301,1.1,5.812
6769.741,0.115,1.269,0.364,0.495,10.158,2139.219,0.311,3.415,0.276,36.126,1357.704,0.366,2.279,7.0,0.586,1.4,5.337
5030.242,0.134,1.304,0.304,0.379,10.021,2551.663,0.395,2.662,0.26,32.912,1238.429,0.348,1.608,11.0,0.792,1.65,4.366
4938.974,0.133,2.329,0.337,0.495,9.721,2378.139,0.293,3.8,0.248,32.126,1317.025,0.165,2.56,8.0,0.398,1.25,4.893
4956.994,0.153,2.456,0.233,0.508,8.942,2413.586,0.284,3.577,0.255,35.877,1486.06,0.334,3.267,6.0,0.277,1.05,5.595
5893.901,0.147,1.938,0.213,0.522,10.492,2398.934,0.395,1.478,0.253,35.679,1454.171,0.578,2.853,6.0,0.38,1.15,5.217
4257.08,0.145,1.182,0.275,0.375,11.944,2351.965,0.391,2.272,0.262,32.744,1211.964,0.409,1.597,11.0,0.802,1.65,4.654
6362.99,0.13,1.764,0.39,0.474,8.608,2356.923,0.323,3.01,0.228,36.82,1352.86,0.14,2.649,11.0,0.447,1.25,5.277
4275.677,0.171,2.017,0.272,0.479,9.854,2671.144,0.287,2.09,0.292,33.356,1443.197,0.403,1.755,8.0,0.703,1.5,4.545
4360.941,0.112,2.233,0.36,0.6,11.961,2545.598,0.257,2.017,0.284,32.665,1250.706,0.424,1.098,11.0,1.018,1.75,3.794
6274.557,0.104,1.563,0.339,0.515,9.026,2685.249,0.317,1.101,0.257,32.263,1256.454,0.685,1.695,8.0,0.738,1.55,4.396
4968.319,0.164,1.314,0.261,0.392,11.676,2606.739,0.26,2.34,0.235,33.599,1223.064,0.343,1.516,12.0,0.833,1.7,4.302
4970.271,0.142,2.241,0.384,0.472,9.502,2699.821,0.286,3.392,0.206,35.464,1286.464,0.176,2.213,9.0,0.516,1.4,4.45
6827.439,0.174,1.97,0.393,0.502,11.088,2608.85,0.31,3.538,0.248,31.842,1460.645,0.177,2.68,7.0,0.407,1.15,5.247
4941.571,0.131,1.498,0.269,0.486,10.992,2391.178,0.237,3.205,0.239,35.632,1264.616,0.251,2.212,9.0,0.569,1.5,4.999
5613.258,0.145,2.315,0.3,0.422,11.271,2566.737,0.342,2.929,0.291,36.502,1254.321,0.164,2.641,11.0,0.419,1.25,5.177
4720.936,0.14,1.807,0.353,0.398,11.457,2615.668,0.275,2.933,0.219,36.722,1207.702,0.204,1.796,11.0,0.708,1.6,4.345
6781.41,0.122,2.328,0.35,0.576,11.516,2683.102,0.318,1.103,0.265,32.523,1562.505,0.685,0.836,10.0,1.177,1.8,5.013
4203.739,0.142,1.518,0.326,0.383,11.619,2647.197,0.321,3.026,0.282,35.478,1326.431,0.275,1.823,10.0,0.698,1.55,4.407
4274.594,0.194,2.928,0.359,0.513,8.125,2699.325,0.251,1.717,0.21,34.779,1208.546,0.509,1.566,10.0,0.75,1.6,3.944
5072.933,0.187,1.104,0.289,0.527,8.84,2681.88,0.462,1.348,0.203,31.883,1210.857,0.615,1.047,12.0,1.09,1.8,4.124
5815.929,0.107,1.021,0.336,0.401,8.475,2255.988,0.339,2.415,0.231,31.779,1392.248,0.49,1.668,10.0,0.801,1.55,4.99
5456.296,0.168,1.118,0.292,0.522,8.167,2649.608,0.295,1.571,0.251,32.349,1336.221,0.551,1.283,9.0,0.96,1.65,4.634
5304.534,0.119,1.7,0.341,0.423,8.968,2390.478,0.374,2.786,0.27,35.363,1390.226,0.247,2.069,10.0,0.635,1.45,5.086
5273.005,0.139,2.084,0.394,0.542,10.584,2619.463,0.332,3.064,0.27,35.813,1464.493,0.126,3.86,12.0,0.243,0.8,6.893
5170.542,0.169,1.807,0.337,0.495,9.179,2435.708,0.255,2.977,0.218,34.77,1319.289,0.15,2.668,10.0,0.396,1.3,5.041
5922.447,0.152,1.358,0.345,0.428,10.023,2379.284,0.215,3.447,0.274,32.739,1623.134,0.321,2.321,8.0,0.552,1.35,5.393
6074.036,0.146,2.258,0.347,0.456,9.163,2177.143,0.298,3.48,0.291,35.285,1381.836,0.164,2.992,8.0,0.354,1.15,5.766
6194.691,0.162,1.832,0.395,0.506,9.194,2442.986,0.295,3.581,0.268,36.294,1346.152,0.129,2.786,9.0,0.389,1.2,5.166
4922.954,0.162,1.431,0.246,0.405,8.225,2523.173,0.238,3.127,0.213,35.295,1209.616,0.297,1.774,11.0,0.752,1.55,4.811
5354.712,0.125,1.707,0.381,0.472,9.311,2629.596,0.335,3.595,0.237,32.879,1297.133,0.167,2.115,11.0,0.56,1.45,4.453
6876.769,0.144,2.137,0.369,0.339,10.095,2670.585,0.301,3.23,0.228,31.978,1222.43,0.322,1.834,9.0,0.687,1.5,4.844
4264.328,0.177,1.38,0.38,0.504,8.34,2516.136,0.42,2.17,0.247,31.725,1319.949,0.4,1.608,10.0,0.78,1.55,4.601
4203.135,0.148,1.636,0.256,0.514,10.143,2105.945,0.315,2.274,0.25,32.863,1230.363,0.35,2.686,7.0,0.351,1.25,4.956
4993.4,0.151,1.766,0.294,0.45,8.862,2274.855,0.299,3.41,0.29,35.648,1278.831,0.16,2.407,8.0,0.521,1.4,5.233
5730.695,0.173,2.045,0.352,0.504,9.737,2550.143,0.301,2.989,0.231,36.415,1284.628,0.153,2.473,8.0,0.471,1.3,4.916
6179.704,0.16,1.83,0.36,0.474,10.738,2586.035,0.266,3.078,0.229,34.518,1429.653,0.121,2.701,11.0,0.412,1.2,5.142
6487.027,0.154,1.008,0.35,0.304,10.271,2613.15,0.364,3.016,0.215,33.065,1384.647,0.496,1.602,10.0,0.83,1.6,4.384
5109.534,0.144,2.445,0.319,0.534,9.511,2631.017,0.358,2.805,0.27,32.501,1287.709,0.222,1.978,11.0,0.586,1.45,4.355
4797.901,0.121,1.895,0.313,0.534,8.306,2601.506,0.373,1.379,0.225,31.778,1206.972,0.606,1.157,12.0,1.015,1.75,4.096
4618.281,0.176,2.399,0.348,0.591,11.582,2625.037,0.272,2.804,0.268,32.942,1385.212,0.204,2.038,11.0,0.565,1.45,4.165
5072.159,0.14,2.032,0.231,0.578,9.598,2467.355,0.472,1.248,0.224,32.153,1214.875,0.643,0.833,11.0,1.197,1.9,3.848
5361.337,0.143,1.698,0.212,0.586,11.741,2653.926,0.323,1.01,0.202,33.74,1206.154,0.711,0.309,10.0,1.64,2.05,4.345
4379.395,0.15,2.118,0.313,0.448,11.119,2697.279,0.343,3.829,0.245,31.809,1237.329,0.245,2.11,10.0,0.535,1.45,4.38
6186.504,0.113,1.046,0.339,0.325,10.066,2396.394,0.371,2.131,0.281,32.595,1279.271,0.477,1.728,9.0,0.781,1.55,4.481
5066.658,0.119,1.619,0.332,0.384,10.872,2657.995,0.236,3.217,0.201,36.099,1202.411,0.232,1.789,12.0,0.738,1.55,4.593
4835.551,0.151,1.459,0.358,0.491,9.84,2078.496,0.273,3.53,0.236,35.553,1485.118,0.27,2.835,7.0,0.434,1.15,6.451
4997.77,0.124,1.191,0.22,0.35,11.502,2693.0,0.442,2.281,0.231,32.425,1230.454,0.473,1.202,12.0,0.995,1.8,4.297
4970.329,0.154,2.633,0.304,0.492,11.364,2693.878,0.307,2.914,0.228,35.374,1208.243,0.317,2.156,8.0,0.517,1.45,4.182
4552.948,0.16,2.064,0.381,0.599,9.0,2485.32,0.29,1.113,0.246,35.587,1279.115,0.682,1.108,8.0,1.044,1.8,3.701
5591.979,0.191,1.974,0.341,0.543,10.597,2659.157,0.295,1.468,0.254,32.537,1403.991,0.581,1.797,8.0,0.686,1.5,4.367
5397.651,0.149,2.791,0.247,0.577,11.572,2665.799,0.342,1.147,0.268,32.218,1254.057,0.672,0.489,11.0,1.427,2.0,4.236
5075.827,0.168,1.713,0.305,0.47,11.92,2390.249,0.308,3.06,0.227,32.465,1205.216,0.197,2.215,11.0,0.514,1.5,4.706
4366.344,0.162,1.951,0.285,0.573,9.911,2491.271,0.253,3.231,0.201,31.771,1374.774,0.247,2.025,10.0,0.589,1.4,4.724
6712.25,0.157,1.049,0.338,0.438,9.032,2077.633,0.279,1.64,0.268,33.138,1246.562,0.531,1.7,9.0,0.791,1.5,5.124
4657.116,0.171,1.513,0.383,0.357,10.952,2622.658,0.322,3.116,0.291,33.934,1320.313,0.286,1.806,11.0,0.707,1.55,4.505
6152.507,0.134,1.891,0.389,0.547,8.92,2347.494,0.319,3.464,0.242,33.09,1649.792,0.111,3.089,10.0,0.332,1.1,5.793
6301.167,0.157,2.063,0.344,0.514,11.424,2400.8,0.398,2.996,0.218,36.867,1492.944,0.327,2.856,6.0,0.378,1.2,5.476
4381.55,0.138,1.232,0.344,0.568,8.787,2439.384,0.486,1.153,0.248,34.718,1203.815,0.671,1.005,10.0,1.131,1.8,4.138
5869.812,0.183,1.34,0.355,0.402,10.149,2343.433,0.33,2.337,0.288,31.785,1288.376,0.332,1.991,10.0,0.643,1.45,4.75
6677.328,0.175,1.41,0.247,0.422,9.464,2560.29,0.326,3.485,0.254,34.848,1494.174,0.295,2.179,9.0,0.601,1.4,5.192
6572.577,0.14,1.709,0.334,0.403,10.726,2631.031,0.242,3.818,0.287,31.824,1342.911,0.194,2.023,12.0,0.62,1.45,4.899
6499.597,0.145,1.559,0.298,0.43,11.962,2566.149,0.31,3.699,0.294,32.023,1336.526,0.221,2.19,10.0,0.565,1.4,4.828
5573.084,0.128,2.195,0.367,0.59,8.893,2603.537,0.284,3.255,0.21,32.419,1507.413,0.18,2.285,10.0,0.505,1.35,4.983
4811.072,0.125,1.353,0.387,0.572,11.744,2622.192,0.289,2.471,0.207,31.723,1264.752,0.324,1.411,11.0,0.882,1.7,4.243
6934.831,0.114,1.122,0.205,0.303,9.285,2570.443,0.341,2.34,0.261,34.361,1210.433,0.439,1.317,12.0,0.975,1.7,4.451
4257.319,0.138,2.679,0.32,0.579,10.8,2447.979,0.399,1.277,0.208,31.851,1435.889,0.635,1.045,12.0,1.014,1.65,4.879
5029.502,0.139,1.499,0.34,0.352,10.473,2560.619,0.393,2.54,0.25,32.189,1389.218,0.31,2.024,10.0,0.617,1.45,4.704
5068.727,0.144,2.069,0.31,0.555,10.91,2352.374,0.317,3.171,0.245,35.896,1580.403,0.126,3.4,8.0,0.263,1.0,5.774
4864.015,0.144,1.144,0.37,0.442,10.026,2344.276,0.218,3.466,0.252,33.501,1254.965,0.428,1.947,8.0,0.654,1.55,4.732
6564.882,0.159,1.754,0.324,0.479,9.683,2531.607,0.277,3.175,0.275,35.591,1376.75,0.132,2.759,9.0,0.398,1.2,5.214
5818.179,0.153,1.751,0.38,0.395,10.328,2428.9,0.277,3.046,0.273,33.447,1305.779,0.21,2.234,9.0,0.552,1.4,4.689
6371.901,0.145,1.651,0.377,0.493,9.879,2601.685,0.281,3.564,0.279,33.603,1353.37,0.174,3.314,7.0,0.318,0.95,6.735
5826.578,0.15,1.507,0.39,0.372,8.225,2166.331,0.292,1.401,0.246,34.686,1492.12,0.6,2.126,7.0,0.638,1.4,5.646
5886.59,0.16,1.791,0.379,0.595,9.48,2691.557,0.49,1.333,0.243,32.294,1476.205,0.633,0.561,11.0,1.345,1.8,4.1
5692.352,0.146,1.171,0.345,0.412,11.999,2607.515,0.32,2.905,0.218,32.143,1266.178,0.414,1.693,9.0,0.748,1.65,4.319
5165.098,0.113,1.332,0.353,0.585,11.196,2686.245,0.33,1.037,0.299,34.517,1405.976,0.704,0.363,11.0,1.63,2.1,3.407
4256.763,0.181,2.606,0.261,0.571,9.185,2695.84,0.412,1.772,0.248,32.101,1619.493,0.494,1.456,11.0,0.81,1.55,4.843
4650.793,0.196,2.807,0.344,0.534,11.692,2415.024,0.25,1.003,0.202,31.892,1482.35,0.713,0.884,10.0,1.123,1.75,4.702
5363.844,0.159,1.669,0.381,0.512,8.82,2177.945,0.3,3.601,0.212,33.176,1265.827,0.165,2.712,9.0,0.413,1.2,5.216
5984.776,0.143,2.193,0.314,0.413,11.357,2677.613,0.332,3.256,0.289,32.13,1405.928,0.174,2.211,11.0,0.554,1.3,5.152
5741.265,0.161,1.891,0.345,0.411,8.941,2414.765,0.297,3.513,0.271,35.522,1215.48,0.19,2.5,7.0,0.472,1.3,5.018
4728.987,0.191,2.652,0.33,0.492,10.0,2533.037,0.354,1.153,0.244,33.505,1211.224,0.671,1.121,9.0,1.011,1.75,3.852
4855.728,0.138,1.873,0.328,0.411,9.812,2676.674,0.327,2.901,0.289,34.544,1244.908,0.178,1.728,12.0,0.736,1.6,4.427
6907.847,0.126,1.024,0.349,0.493,8.884,2653.409,0.472,1.282,0.207,32.764,1232.638,0.634,1.287,10.0,0.963,1.7,4.382
5618.663,0.168,1.02,0.253,0.506,9.931,2403.302,0.229,1.009,0.239,35.38,1527.073,0.712,1.558,8.0,0.84,1.55,4.89
5474.032,0.148,2.211,0.351,0.55,9.31,2600.608,0.232,3.002,0.298,33.88,1374.853,0.227,2.352,10.0,0.468,1.35,4.575
6861.253,0.157,1.873,0.352,0.533,9.893,2540.393,0.321,3.155,0.239,36.673,1307.547,0.183,2.838,8.0,0.374,1.2,5.204
6296.695,0.14,1.901,0.291,0.435,10.309,2675.962,0.29,3.891,0.223,33.501,1379.699,0.169,2.283,11.0,0.53,1.4,4.817
5297.155,0.146,1.558,0.344,0.409,10.148,2403.555,0.297,2.473,0.282,35.42,1626.614,0.293,2.319,6.0,0.557,1.35,5.129
6301.035,0.123,1.968,0.363,0.462,8.649,2423.791,0.277,3.093,0.223,34.926,1321.613,0.18,2.675,9.0,0.423,1.25,5.303
4982.201,0.147,2.049,0.304,0.421,8.386,2401.58,0.345,3.273,0.277,35.204,1567.563,0.161,2.871,9.0,0.39,1.15,5.572
6502.735,0.1,1.046,0.231,0.326,9.329,2432.828,0.386,1.686,0.28,33.18,1242.057,0.518,1.29,12.0,0.983,1.65,4.462
4786.785,0.144,1.649,0.362,0.38,8.659,2677.732,0.319,3.449,0.221,33.886,1242.394,0.24,1.702,8.0,0.745,1.6,4.386
5471.511,0.169,1.907,0.324,0.46,9.232,2483.723,0.264,3.578,0.239,35.715,1620.394,0.127,2.82,11.0,0.4,1.2,5.641
5909.462,0.138,1.005,0.387,0.323,8.942,2455.418,0.342,1.45,0.296,32.637,1445.041,0.586,1.236,12.0,0.993,1.65,4.981
5881.214,0.141,1.921,0.338,0.516,8.596,2675.524,0.21,1.403,0.206,31.853,1355.672,0.599,1.536,9.0,0.806,1.55,4.366
6398.178,0.169,2.134,0.4,0.525,11.347,2475.13,0.276,3.01,0.264,33.669,1596.358,0.143,2.692,12.0,0.426,1.15,5.592
5700.154,0.157,1.554,0.398,0.47,9.665,2559.631,0.359,3.214,0.277,34.633,1384.986,0.223,2.208,11.0,0.567,1.4,4.877
4310.971,0.134,1.967,0.318,0.549,9.458,2654.748,0.226,2.56,0.28,32.071,1236.098,0.269,1.592,11.0,0.769,1.6,4.198
5485.675,0.152,2.446,0.239,0.575,9.946,2661.64,0.466,1.46,0.225,32.086,1515.384,0.583,1.555,10.0,0.79,1.55,4.271
5500.541,0.165,1.712,0.312,0.461,10.085,2527.113,0.32,3.672,0.281,34.838,1381.317,0.144,2.535,10.0,0.461,1.3,5.037
6884.036,0.182,2.002,0.37,0.409,9.254,2587.105,0.291,3.563,0.251,34.551,1284.764,0.213,2.416,8.0,0.491,1.3,4.984
5337.8,0.148,1.063,0.3,0.385,10.252,2674.008,0.303,1.168,0.245,33.15,1284.004,0.666,1.255,9.0,0.974,1.7,4.284
5949.411,0.15,1.783,0.329,0.561,11.187,2350.225,0.289,3.376,0.256,34.293,1536.433,0.122,2.995,9.0,0.351,1.1,5.646
5431.045,0.125,1.106,0.204,0.418,10.389,2213.754,0.241,2.263,0.259,34.044,1238.303,0.447,1.545,12.0,0.874,1.65,4.722
4739.103,0.167,1.016,0.291,0.32,9.297,2689.986,0.481,3.445,0.253,32.133,1247.106,0.603,1.297,10.0,0.952,1.7,4.002
6077.068,0.183,1.447,0.322,0.334,10.49,2661.316,0.351,2.182,0.253,34.798,1226.132,0.377,1.556,11.0,0.829,1.6,4.461
5627.382,0.115,1.644,0.354,0.402,11.934,2689.071,0.288,3.896,0.23,31.962,1631.358,0.233,2.334,10.0,0.5,1.35,5.061
5508.056,0.179,2.299,0.386,0.407,9.851,2666.663,0.255,3.432,0.266,36.698,1449.769,0.193,2.445,10.0,0.487,1.25,4.939
6053.276,0.178,1.827,0.29,0.444,8.937,2450.375,0.326,2.952,0.267,31.998,1341.505,0.187,2.426,12.0,0.485,1.3,5.062
5047.811,0.158,1.803,0.353,0.38,9.967,2502.156,0.243,3.445,0.245,35.317,1577.586,0.24,3.973,7.0,0.165,0.65,5.71
4892.585,0.148,1.742,0.314,0.473,8.802,2443.969,0.261,3.265,0.25,36.778,1386.409,0.156,2.563,10.0,0.465,1.3,5.194
5518.853,0.153,1.791,0.387,0.508,10.232,2352.385,0.285,2.957,0.246,36.578,1436.921,0.155,2.909,8.0,0.372,1.15,5.466
4247.54,0.131,1.458,0.307,0.386,10.025,2613.364,0.315,3.739,0.214,32.254,1271.06,0.271,1.597,10.0,0.788,1.6,4.518
5487.255,0.103,1.308,0.221,0.346,10.17,2628.017,0.427,1.577,0.225,33.286,1270.982,0.549,1.449,12.0,0.882,1.65,4.61
5831.31,0.146,2.371,0.232,0.6,9.054,2671.376,0.448,1.264,0.266,32.3,1476.344,0.639,0.715,11.0,1.222,1.75,5.125
5634.934,0.152,1.31,0.349,0.357,11.716,2610.983,0.377,2.445,0.251,31.793,1634.035,0.345,1.97,9.0,0.664,1.4,5.047
5866.579,0.154,1.13,0.208,0.359,10.063,2610.314,0.299,2.572,0.242,31.941,1284.623,0.435,1.77,9.0,0.747,1.55,4.464
4645.075,0.11,2.875,0.338,0.482,9.11,2690.684,0.461,1.003,0.276,34.613,1254.32,0.713,1.098,10.0,1.035,1.8,3.858
6294.201,0.185,1.933,0.345,0.563,10.9,2404.385,0.447,3.5,0.245,35.904,1445.836,0.49,2.763,7.0,0.398,1.2,5.343
4767.77,0.103,1.047,0.218,0.444,11.866,2635.388,0.316,2.422,0.228,31.982,1335.237,0.477,1.518,11.0,0.837,1.65,4.608
4908.82,0.136,1.094,0.216,0.511,9.841,2614.607,0.284,1.031,0.296,32.551,1526.407,0.705,1.196,10.0,1.007,1.6,4.775
5820.93,0.177,1.028,0.324,0.333,9.861,2084.821,0.38,1.7,0.238,35.511,1243.438,0.514,1.5,9.0,0.91,1.6,4.829
5292.417,0.114,1.146,0.328,0.378,10.422,2298.506,0.305,3.456,0.25,32.899,1645.53,0.427,1.968,9.0,0.696,1.45,4.99
6685.177,0.151,1.956,0.312,0.39,9.999,2544.053,0.389,3.269,0.239,35.574,1201.725,0.297,2.205,8.0,0.569,1.4,4.968
4326.536,0.106,1.147,0.306,0.364,8.602,2413.552,0.277,1.223,0.201,34.433,1275.529,0.651,1.286,10.0,0.965,1.65,4.635
5813.95,0.108,1.699,0.365,0.518,10.953,2348.449,0.383,3.608,0.246,34.169,1488.869,0.28,2.868,7.0,0.388,1.2,5.516
5788.868,0.121,1.478,0.305,0.527,11.761,2608.12,0.292,3.879,0.205,36.803,1224.146,0.261,2.099,10.0,0.622,1.45,4.798
6231.641,0.166,2.331,0.369,0.44,11.826,2427.574,0.266,3.292,0.226,32.793,1416.387,0.183,2.554,12.0,0.455,1.2,5.637
4772.2,0.195,1.46,0.332,0.363,8.201,2673.181,0.236,2.256,0.228,33.355,1212.16,0.355,1.551,12.0,0.812,1.6,4.16
6835.924,0.144,1.304,0.272,0.545,9.122,2433.682,0.284,1.075,0.255,35.44,1264.907,0.693,2.136,8.0,0.621,1.3,5.294
6341.378,0.131,2.157,0.393,0.453,10.764,2336.161,0.304,3.055,0.217,33.941,1491.951,0.132,3.083,10.0,0.324,1.1,5.722
4823.054,0.138,2.149,0.367,0.465,10.503,2295.821,0.304,3.202,0.246,32.397,1204.34,0.197,2.213,10.0,0.52,1.45,4.664
6330.851,0.169,1.781,0.374,0.403,9.4,2491.193,0.287,3.374,0.283,35.876,1202.726,0.198,2.147,11.0,0.591,1.45,4.848
6925.666,0.164,1.981,0.337,0.591,11.149,2538.455,0.304,2.9,0.255,33.015,1431.594,0.194,2.227,8.0,0.547,1.3,5.127
4853.2,0.135,2.211,0.32,0.388,9.852,2581.903,0.342,3.316,0.265,33.027,1407.615,0.224,2.139,11.0,0.571,1.4,5.003
5434.798,0.171,1.905,0.245,0.479,10.618,2635.134,0.228,1.468,0.214,32.788,1213.264,0.581,1.295,11.0,0.937,1.7,4.1
5278.618,0.18,2.105,0.255,0.498,11.748,2588.63,0.323,1.291,0.23,32.186,1284.249,0.631,1.377,10.0,0.886,1.65,4.333
5033.592,0.146,2.626,0.361,0.557,8.61,2523.461,0.314,2.87,0.288,34.188,1250.083,0.313,2.108,9.0,0.539,1.4,4.529
5555.236,0.196,1.095,0.275,0.356,10.291,2283.334,0.287,1.678,0.262,32.36,1287.001,0.521,1.497,11.0,0.868,1.6,4.744
5394.115,0.163,1.665,0.367,0.593,11.093,2463.239,0.303,3.541,0.255,36.441,1268.407,0.186,2.587,9.0,0.441,1.3,5.135
4717.376,0.146,1.776,0.355,0.578,9.884,2311.635,0.315,1.008,0.202,35.508,1486.655,0.712,2.737,7.0,0.434,1.15,5.592
4678.711,0.178,1.607,0.273,0.597,11.919,2619.383,0.306,1.284,0.264,32.303,1508.944,0.633,1.274,11.0,0.948,1.65,4.17
6072.421,0.162,1.839,0.317,0.448,10.819,2248.869,0.269,3.103,0.243,33.107,1647.952,0.113,2.861,11.0,0.392,1.15,5.663
5201.238,0.149,2.158,0.378,0.441,9.433,2457.896,0.275,3.797,0.282,33.185,1430.048,0.128,2.631,11.0,0.408,1.3,5.298
4265.006,0.15,2.879,0.346,0.499,8.996,2597.554,0.41,3.519,0.256,32.672,1536.05,0.44,2.795,7.0,0.319,1.1,5.004
4410.417,0.186,1.791,0.329,0.591,9.177,2684.841,0.482,1.375,0.27,33.025,1581.725,0.607,0.69,12.0,1.246,1.75,4.208
6824.731,0.123,1.022,0.269,0.315,8.261,2426.245,0.226,1.922,0.227,33.342,1341.532,0.489,1.464,12.0,0.905,1.65,4.537
6274.005,0.195,1.001,0.261,0.35,10.195,2497.11,0.385,3.326,0.202,33.588,1376.986,0.5,1.453,12.0,0.902,1.65,4.456
6438.456,0.165,1.757,0.33,0.448,9.718,2236.173,0.292,3.408,0.261,34.325,1419.923,0.122,2.561,10.0,0.473,1.3,5.509
5383.515,0.171,2.192,0.357,0.511,10.88,2381.064,0.276,3.358,0.257,32.527,1590.261,0.14,3.043,9.0,0.321,1.0,6.019
5823.615,0.193,1.15,0.299,0.584,11.973,2570.68,0.398,1.061,0.209,33.303,1309.675,0.697,0.497,11.0,1.439,1.9,3.555
4738.637,0.157,2.167,0.345,0.562,8.74,2672.852,0.215,3.176,0.202,32.959,1244.586,0.283,1.687,10.0,0.726,1.55,4.316
5488.438,0.133,2.055,0.36,0.459,10.654,2131.439,0.359,3.43,0.244,31.931,1591.612,0.197,2.923,8.0,0.363,1.15,5.894
4233.282,0.188,2.063,0.349,0.587,8.482,2528.377,0.337,3.487,0.249,36.702,1466.036,0.27,2.36,8.0,0.478,1.35,4.846
4234.424,0.135,2.56,0.363,0.585,9.207,2570.953,0.394,1.727,0.235,33.068,1316.688,0.507,1.351,11.0,0.868,1.65,4.427
6695.021,0.123,1.822,0.345,0.491,9.416,2347.039,0.324,2.959,0.243,36.279,1380.731,0.18,2.838,9.0,0.391,1.2,5.381
6196.762,0.157,1.87,0.344,0.544,11.169,2184.505,0.263,3.01,0.238,35.338,1493.512,0.14,3.17,8.0,0.319,1.05,5.727
6964.455,0.18,1.889,0.368,0.56,8.987,2628.068,0.361,3.504,0.209,34.482,1265.925,0.203,2.179,11.0,0.555,1.35,4.8
4501.368,0.156,1.24,0.357,0.406,11.591,2340.681,0.33,2.137,0.246,35.526,1227.689,0.389,1.658,8.0,0.795,1.6,4.564
6788.272,0.195,1.332,0.341,0.365,9.978,2516.164,0.311,2.561,0.238,33.367,1315.095,0.334,1.856,9.0,0.702,1.55,4.762
4249.256,0.147,1.266,0.246,0.377,9.646,2506.641,0.393,2.602,0.219,32.976,1231.662,0.367,1.568,11.0,0.804,1.65,4.324
6556.216,0.177,1.711,0.284,0.388,8.948,2615.991,0.336,2.849,0.238,35.812,1243.896,0.224,2.021,12.0,0.638,1.5,4.848
6553.488,0.169,2.256,0.298,0.452,9.578,2658.853,0.267,3.2,0.286,33.466,1363.597,0.149,2.476,12.0,0.464,1.25,5.161
5398.778,0.148,2.641,0.348,0.505,10.739,2435.998,0.282,3.306,0.245,36.876,1493.042,0.321,3.204,6.0,0.291,1.05,5.615
6626.467,0.154,1.954,0.382,0.548,8.975,2349.093,0.322,3.514,0.244,33.406,1237.489,0.175,3.647,7.0,0.292,0.9,6.684
5832.314,0.135,2.018,0.355,0.537,11.269,2673.151,0.332,3.553,0.251,32.098,1590.209,0.127,3.218,8.0,0.329,0.95,6.905
6771.566,0.154,1.555,0.34,0.486,11.373,2403.467,0.243,2.939,0.218,33.703,1331.046,0.223,2.526,8.0,0.464,1.25,5.154
6655.006,0.139,1.198,0.343,0.369,11.112,2662.177,0.313,3.348,0.243,31.794,1251.961,0.401,1.485,9.0,0.845,1.65,4.397
4597.329,0.14,2.834,0.354,0.522,9.967,2642.021,0.352,1.01,0.228,32.742,1377.928,0.711,0.841,9.0,1.167,1.85,4.115
5395.306,0.185,2.799,0.223,0.592,8.948,2550.11,0.211,1.221,0.211,31.784,1309.19,0.651,1.023,12.0,1.042,1.75,4.753
6107.918,0.151,1.445,0.342,0.422,10.039,2147.531,0.321,3.391,0.207,33.592,1616.156,0.277,2.725,7.0,0.44,1.25,5.429
6022.785,0.16,1.671,0.376,0.424,11.266,2601.789,0.293,3.556,0.238,33.396,1248.716,0.168,2.218,10.0,0.55,1.4,4.89
4297.755,0.143,2.046,0.356,0.489,10.891,2283.981,0.354,3.451,0.277,35.151,1336.307,0.259,2.894,7.0,0.35,1.2,5.595
4284.576,0.108,1.754,0.385,0.388,10.107,2623.184,0.246,3.631,0.21,36.104,1237.422,0.28,1.863,11.0,0.686,1.55,4.448
6025.782,0.15,1.239,0.365,0.403,9.14,2393.879,0.32,3.578,0.288,32.929,1225.352,0.38,1.69,7.0,0.777,1.6,4.684
6846.274,0.162,2.303,0.337,0.598,9.327,2639.199,0.315,1.084,0.233,33.684,1276.868,0.69,0.628,10.0,1.363,2.0,3.996
6603.671,0.104,1.153,0.253,0.302,11.454,2699.569,0.316,1.542,0.249,32.42,1340.65,0.559,1.464,10.0,0.883,1.6,4.298
5410.998,0.127,2.033,0.322,0.595,9.895,2250.447,0.242,3.348,0.245,33.663,1507.9,0.193,3.127,8.0,0.313,1.1,5.796
6441.342,0.16,1.874,0.363,0.378,10.085,2690.79,0.25,3.898,0.25,33.669,1230.503,0.244,2.029,9.0,0.62,1.5,4.849
5152.108,0.159,1.882,0.392,0.498,11.103,2291.699,0.324,3.113,0.278,35.182,1464.993,0.12,3.184,11.0,0.297,1.1,5.572
5255.109,0.128,1.73,0.333,0.479,9.604,2651.888,0.211,3.55,0.286,35.446,1210.349,0.297,2.004,9.0,0.605,1.55,4.363
4670.947,0.138,1.693,0.344,0.41,8.448,2279.612,0.323,3.304,0.212,35.533,1297.747,0.195,2.385,9.0,0.53,1.35,5.163
4996.004,0.166,2.15,0.235,0.501,11.638,2642.626,0.234,1.258,0.293,32.21,1229.853,0.641,1.267,11.0,0.945,1.7,4.155
4786.516,0.146,1.775,0.351,0.443,10.91,2375.866,0.246,3.42,0.288,33.736,1241.688,0.18,2.386,9.0,0.47,1.4,4.718
5814.98,0.142,1.309,0.345,0.383,11.136,2660.712,0.42,3.41,0.285,32.854,1413.774,0.4,1.791,9.0,0.727,1.5,4.793
5090.42,0.146,1.758,0.357,0.405,10.531,2542.062,0.316,3.122,0.298,34.757,1357.504,0.192,2.296,9.0,0.536,1.4,4.806
6206.835,0.155,1.318,0.251,0.356,9.57,2546.125,0.301,2.136,0.226,31.723,1283.627,0.39,1.633,10.0,0.791,1.6,4.738
5488.745,0.127,1.558,0.278,0.408,10.043,2698.306,0.363,3.874,0.216,35.319,1430.416,0.221,2.017,10.0,0.649,1.5,4.9
4902.287,0.137,2.083,0.366,0.521,8.484,2154.421,0.255,3.322,0.241,32.11,1289.907,0.155,2.672,11.0,0.38,1.2,5.402
5593.115,0.155,1.325,0.32,0.389,9.495,2418.422,0.234,2.491,0.265,32.812,1276.572,0.338,1.788,11.0,0.735,1.55,4.808
5161.046,0.142,1.114,0.258,0.358,10.818,2400.669,0.34,2.333,0.285,31.747,1227.86,0.443,1.555,11.0,0.848,1.65,4.418
6082.084,0.183,1.066,0.32,0.351,11.978,2397.961,0.229,1.681,0.24,31.708,1261.938,0.52,1.353,11.0,0.919,1.65,4.557
5146.703,0.105,1.243,0.227,0.431,11.266,2387.226,0.282,2.957,0.251,34.041,1417.396,0.378,1.893,10.0,0.718,1.5,4.927
5445.983,0.161,2.228,0.349,0.513,9.813,2336.31,0.264,3.56,0.257,35.917,1292.871,0.138,3.108,8.0,0.302,1.1,5.481
6310.972,0.154,2.015,0.371,0.459,11.071,2440.046,0.278,3.359,0.232,33.142,1608.802,0.107,2.784,9.0,0.399,1.2,5.567
4221.573,0.198,1.471,0.317,0.563,8.466,2542.564,0.411,2.04,0.24,31.756,1281.691,0.417,1.337,12.0,0.914,1.65,4.265
5102.39,0.127,1.921,0.249,0.582,11.138,2399.592,0.308,1.41,0.283,32.076,1365.426,0.597,1.737,9.0,0.712,1.6,4.183
5672.275,0.132,1.976,0.345,0.588,9.995,2406.568,0.36,3.581,0.291,35.791,1310.099,0.2,2.846,7.0,0.366,1.2,5.266
4221.026,0.15,1.517,0.347,0.391,8.214,2418.681,0.331,3.505,0.269,32.131,1217.524,0.272,2.023,9.0,0.6,1.45,4.538
4246.73,0.152,2.659,0.311,0.55,10.578,2563.757,0.47,1.034,0.253,32.785,1613.32,0.705,0.963,10.0,1.089,1.7,4.842
4664.865,0.148,2.337,0.346,0.572,8.446,2601.047,0.246,1.167,0.257,32.832,1254.649,0.667,0.997,9.0,1.045,1.65,5.46
5863.001,0.142,1.723,0.289,0.47,9.346,2063.014,0.31,3.522,0.232,33.638,1301.084,0.174,2.672,10.0,0.442,1.3,5.45
5585.829,0.131,2.216,0.382,0.451,10.024,2492.025,0.311,2.793,0.255,35.467,1533.857,0.202,2.782,8.0,0.401,1.15,5.521
4963.527,0.193,1.328,0.231,0.422,9.996,2509.023,0.353,2.658,0.235,34.315,1232.007,0.34,1.774,11.0,0.713,1.65,4.367
5279.943,0.148,2.48,0.347,0.502,10.435,2534.666,0.313,2.636,0.273,35.583,1303.156,0.247,2.579,7.0,0.397,1.3,4.753
5315.618,0.16,1.597,0.328,0.466,11.471,2382.919,0.352,3.885,0.224,36.612,1202.312,0.202,2.245,12.0,0.568,1.45,4.979
5823.34,0.146,1.636,0.215,0.336,8.058,2696.156,0.311,2.233,0.248,35.152,1415.696,0.386,1.932,8.0,0.685,1.5,4.711
4937.793,0.126,2.562,0.236,0.599,8.289,2627.443,0.372,2.38,0.294,32.435,1255.136,0.326,1.339,12.0,0.886,1.7,3.866
6495.633,0.176,2.02,0.358,0.491,10.008,2422.508,0.45,1.019,0.242,32.353,1441.017,0.709,1.848,8.0,0.667,1.5,4.317
6518.773,0.191,1.935,0.359,0.417,11.094,2443.37,0.3,3.573,0.279,35.489,1501.366,0.273,2.668,6.0,0.431,1.25,5.494
6339.514,0.146,1.164,0.273,0.339,9.869,2435.009,0.456,1.182,0.257,33.049,1623.043,0.662,1.549,9.0,0.856,1.5,5.313
4968.09,0.147,1.479,0.277,0.403,10.798,2665.304,0.33,3.782,0.203,32.152,1257.837,0.26,1.824,11.0,0.684,1.55,4.363
5067.842,0.15,2.52,0.352,0.594,8.009,2519.308,0.314,3.603,0.293,34.318,1219.53,0.26,2.049,8.0,0.571,1.45,4.348
4409.961,0.155,2.815,0.241,0.59,9.543,2665.94,0.342,1.374,0.22,34.617,1460.777,0.607,1.093,11.0,1.01,1.7,4.499
6087.592,0.2,1.749,0.356,0.571,8.982,2692.266,0.267,1.009,0.235,34.602,1239.019,0.712,0.336,11.0,1.598,2.05,3.746
6309.032,0.118,1.693,0.329,0.59,10.142,2582.873,0.355,3.782,0.22,31.832,1420.515,0.213,2.194,11.0,0.566,1.35,5.151
6770.291,0.14,2.022,0.362,0.503,10.774,2387.259,0.292,2.881,0.231,34.463,1499.26,0.177,2.999,7.0,0.338,1.1,5.536
5671.131,0.14,2.288,0.342,0.487,9.834,2359.641,0.353,3.46,0.233,34.307,1284.619,0.177,2.715,9.0,0.411,1.2,5.443
4476.959,0.134,2.847,0.278,0.592,11.109,2555.291,0.456,1.157,0.256,34.419,1201.645,0.669,0.452,11.0,1.469,2.0,3.638
5733.104,0.118,1.3,0.328,0.416,9.585,2619.403,0.326,3.55,0.248,35.65,1447.19,0.35,1.923,9.0,0.697,1.5,4.85
4531.929,0.146,2.118,0.323,0.574,8.834,2611.113,0.248,3.541,0.255,31.812,1366.778,0.219,2.112,9.0,0.548,1.4,4.519
4776.026,0.118,1.298,0.239,0.442,11.379,2534.149,0.283,2.142,0.246,31.882,1287.08,0.388,1.782,10.0,0.701,1.55,4.484
4886.03,0.151,1.427,0.362,0.515,11.747,2392.138,0.287,3.499,0.284,35.306,1487.974,0.286,3.095,5.0,0.343,1.05,6.121
5957.505,0.169,1.64,0.339,0.393,9.301,2418.484,0.235,3.533,0.293,33.747,1501.753,0.217,2.339,9.0,0.532,1.35,5.266
5274.779,0.138,1.493,0.343,0.496,8.877,2577.593,0.268,2.763,0.215,32.199,1220.356,0.253,1.961,10.0,0.617,1.45,4.309
5138.692,0.136,2.275,0.362,0.478,11.216,2216.503,0.309,3.68,0.259,36.059,1464.149,0.137,3.278,9.0,0.28,1.05,5.816
4515.462,0.179,1.545,0.309,0.38,8.767,2570.357,0.294,3.337,0.289,35.69,1376.634,0.24,2.108,10.0,0.607,1.45,4.744
5494.481,0.159,1.835,0.323,0.528,10.19,2342.177,0.282,3.112,0.212,34.672,1490.666,0.152,3.095,11.0,0.33,1.1,5.676
4315.527,0.192,2.598,0.357,0.562,11.569,2569.442,0.291,1.03,0.202,35.428,1368.716,0.706,0.891,9.0,1.148,1.8,3.938
4202.475,0.174,2.025,0.353,0.488,8.513,2627.462,0.292,2.586,0.284,33.6,1512.298,0.275,2.253,8.0,0.514,1.3,4.601
4812.535,0.128,1.698,0.385,0.471,10.501,2616.145,0.347,2.889,0.226,36.526,1236.465,0.176,2.427,12.0,0.492,1.35,4.63
5578.872,0.166,1.051,0.302,0.309,11.609,2678.604,0.222,1.641,0.216,33.881,1214.613,0.531,1.19,12.0,1.017,1.7,4.059
5428.183,0.16,2.071,0.303,0.423,9.416,2540.18,0.257,3.564,0.241,35.429,1450.145,0.154,2.555,9.0,0.465,1.25,5.272
6350.828,0.149,1.053,0.206,0.444,11.119,2082.14,0.405,1.935,0.28,32.517,1209.088,0.474,1.601,11.0,0.834,1.6,4.796
5306.156,0.162,2.059,0.344,0.432,10.15,2317.745,0.272,2.949,0.273,35.294,1452.045,0.157,2.669,8.0,0.434,1.25,5.358
5620.661,0.169,1.676,0.391,0.588,11.646,2407.348,0.29,3.162,0.286,35.941,1230.458,0.18,2.493,10.0,0.47,1.3,4.887
5177.585,0.145,2.3,0.356,0.577,10.561,2606.372,0.353,2.532,0.222,32.812,1230.607,0.277,1.899,10.0,0.625,1.5,4.225
5008.113,0.15,1.747,0.358,0.431,9.456,2677.024,0.366,3.82,0.299,35.611,1524.0,0.22,2.241,9.0,0.56,1.4,5.099
6409.541,0.15,1.359,0.348,0.351,8.969,2560.965,0.308,2.174,0.212,34.717,1460.194,0.379,1.848,9.0,0.725,1.5,4.803
5141.109,0.145,1.367,0.296,0.383,9.717,2511.184,0.278,2.284,0.298,32.478,1325.368,0.347,1.852,10.0,0.691,1.55,4.743
5268.468,0.157,2.183,0.359,0.482,10.484,2322.854,0.336,2.912,0.256,35.537,1211.345,0.192,3.005,7.0,0.322,1.15,5.132
6289.489,0.158,1.7,0.277,0.501,8.148,2107.472,0.299,3.556,0.25,35.447,1326.197,0.209,2.722,7.0,0.436,1.25,5.6
5096.271,0.143,2.29,0.334,0.492,10.694,2531.108,0.248,3.159,0.219,35.927,1213.403,0.191,2.204,10.0,0.52,1.45,4.543
5548.682,0.187,1.15,0.221,0.564,8.532,2666.378,0.311,1.473,0.279,32.312,1295.792,0.579,1.083,11.0,1.071,1.75,4.329
4229.931,0.171,2.061,0.357,0.364,10.149,2605.136,0.287,2.146,0.272,36.3,1238.778,0.387,1.87,8.0,0.666,1.55,4.421
4545.376,0.152,2.879,0.287,0.59,11.505,2602.401,0.391,1.506,0.288,33.563,1240.055,0.57,1.27,11.0,0.909,1.65,4.211
4312.445,0.13,2.785,0.239,0.57,9.813,2691.889,0.333,1.762,0.22,33.486,1236.034,0.497,1.192,12.0,0.951,1.7,3.796
5928.106,0.156,2.322,0.383,0.433,10.385,2676.181,0.286,3.39,0.25,34.807,1456.095,0.161,2.552,8.0,0.456,1.25,5.305
5247.344,0.153,2.548,0.245,0.592,10.327,2664.314,0.36,1.209,0.214,33.206,1248.833,0.655,0.929,11.0,1.09,1.7,5.044
4787.39,0.125,1.263,0.208,0.378,8.739,2666.037,0.218,2.556,0.26,32.604,1225.196,0.406,1.403,12.0,0.891,1.7,4.272
6185.488,0.173,1.407,0.351,0.456,10.991,2395.273,0.368,3.723,0.243,36.291,1246.826,0.296,2.005,9.0,0.668,1.5,4.965
5013.532,0.126,2.737,0.354,0.574,11.057,2693.79,0.287,1.161,0.207,33.545,1615.45,0.668,0.82,10.0,1.162,1.75,4.853
5803.695,0.145,1.039,0.225,0.413,9.393,2405.77,0.384,3.223,0.282,32.052,1211.556,0.481,1.418,9.0,0.906,1.65,4.566
6751.593,0.156,1.266,0.309,0.363,11.485,2675.071,0.313,2.805,0.287,31.843,1403.205,0.367,1.654,10.0,0.779,1.55,4.746
4510.4,0.164,2.495,0.28,0.572,9.579,2631.888,0.345,2.882,0.213,36.4,1228.874,0.248,2.019,12.0,0.582,1.5,4.201
4738.287,0.163,1.564,0.291,0.392,10.594,2627.696,0.309,3.793,0.224,35.311,1463.473,0.218,2.15,10.0,0.597,1.45,4.924


==> experimental_data/LGSVL/lgsvl_nsga2_file_30.csv <==
mass,wheel_mass,wheel_radius,MaxRPM,MinRPM,MaxBrakeTorque,MaxMotorTorque,MaxSteeringAngle,TireDragCoeff,WheelDamping,ShiftTime,TractionControlSlipLimit,MaxPercentage,SaftyDegree,numbers,TIT,TET,Dece
2475.586,29.234,0.384,8269.709,797.448,2519.047,447.234,38.998,4.046,0.977,0.403,0.785,0.168,6.391,3,3.162,3.6,-1.649
2328.677,29.544,0.39,8270.497,802.519,2707.35,447.382,37.925,3.956,0.976,0.402,0.785,0.114,4.782,4,4.948,4,-1.656
2403.463,31.54,0.357,8310.145,803.349,2504.516,447.251,39.113,4.075,0.977,0.403,0.785,0.165,8.159,2,1.682,3,-1.81
2222.365,30.027,0.362,8276.166,822.111,2805.505,444.37,39.07,4.04,0.969,0.397,0.816,0.065,10.005,5,1.019,2.4,-1.929
2264.165,29.523,0.367,8309.831,807.906,2797.945,447.191,39.598,4.04,0.977,0.379,0.785,0.068,9.624,3,1.239,2.6,-2.103
2262.437,29.575,0.368,8011.477,793.976,2798.176,447.306,38.999,4.04,0.977,0.379,0.785,0.067,9.96,4,0.739,2.4,-1.753
2270.91,29.575,0.368,8016.751,769.738,2805.602,447.289,38.999,4.04,0.977,0.379,0.785,0.071,9.256,5,1.321,2.6,-1.89
2264.165,29.216,0.354,8270.035,807.906,2798.083,448.251,39.084,4.04,0.969,0.404,0.785,0.068,9.903,2,0.92,2.4,-1.942
2408.662,29.208,0.384,8269.709,797.448,2519.047,447.234,39.087,4.075,0.977,0.403,0.785,0.16,7.447,3,2.141,3.2,-1.791
2404.13,29.209,0.387,8271.269,793.351,2588.169,447.945,39.088,4.075,0.949,0.404,0.796,0.137,7.504,3,2.132,3.2,-1.709
2403.455,31.54,0.357,8310.145,803.349,2710.461,447.251,39.457,4.075,0.977,0.377,0.785,0.134,9.009,2,1.343,2.8,-1.7
2277.584,29.543,0.363,8301.898,803.364,2773.81,444.198,39.449,4.04,0.976,0.402,0.795,0.075,6.886,4,2.851,3.2,-1.848
2364.061,29.215,0.354,8309.511,807.918,2711.33,447.256,39.451,3.948,0.949,0.404,0.785,0.115,9.377,2,1.27,2.6,-1.988
2267.667,29.52,0.381,8311.824,803.385,2797.379,447.195,39.454,4.076,0.978,0.384,0.779,0.089,8.886,3,1.49,2.6,-1.843
2277.136,29.577,0.368,8274.197,803.311,2763.288,448.436,38.999,4.04,0.976,0.379,0.784,0.079,9.196,3,1.323,2.6,-2.077
2336.562,30.158,0.384,8269.709,797.415,2706.636,447.385,38.998,4.046,0.977,0.403,0.785,0.102,8.186,3,1.65,2.8,-1.807
2331.083,29.544,0.389,8266.067,803.349,2707.522,447.386,38.648,4.044,0.975,0.402,0.795,0.111,8.096,3,1.474,3,-1.658
2468.282,29.234,0.387,8304.233,797.689,2539.62,447.864,38.998,4.045,0.978,0.385,0.784,0.164,7.221,3,2.355,3.4,-1.769
2362.57,29.215,0.385,8267.75,804.712,2592.755,447.951,39.086,3.958,0.974,0.379,0.785,0.136,7.746,3,1.797,3,-1.682
2264.516,31.54,0.357,8310.145,803.349,2712.117,447.251,39.454,4.095,0.953,0.377,0.785,0.096,9.892,2,0.883,2.4,-1.782
2277.146,29.578,0.369,8272.042,803.311,2707.425,447.232,38.999,4.04,0.976,0.379,0.784,0.098,8.58,3,1.672,2.6,-1.827
2404.501,29.212,0.387,8309.535,793.351,2684.679,447.945,39.579,4.04,0.949,0.38,0.785,0.134,7.994,3,1.628,3,-1.66
2329.241,29.23,0.378,8270.913,800.243,2707.486,448.373,39.454,4.046,0.956,0.403,0.802,0.099,8.482,3,1.422,2.8,-1.678
2468.52,29.24,0.355,8267.588,803.349,2592.553,447.254,39.464,4.046,0.977,0.378,0.785,0.164,8.415,2,1.506,2.8,-1.805
2260.799,29.532,0.368,8484.923,803.349,2795.145,447.277,39.451,4.075,0.95,0.403,0.785,0.068,9.382,4,1.191,2.6,-1.875
2277.843,29.523,0.355,8309.812,803.349,2707.536,447.253,39.451,4.04,0.95,0.403,0.785,0.097,9.758,2,0.869,2.4,-1.682
2279.478,29.523,0.368,8309.812,803.349,2707.536,447.277,39.451,4.04,0.95,0.403,0.785,0.097,8.793,3,1.483,2.8,-1.807
2277.136,29.578,0.368,8272.531,803.311,2783.344,448.436,38.999,4.04,0.976,0.379,0.784,0.074,9.251,3,1.307,2.6,-1.852
2265.54,29.524,0.368,8308.2,803.334,2795.437,448.393,39.496,4.04,0.977,0.405,0.785,0.069,9.334,3,1.302,2.6,-1.87
2270.91,29.578,0.368,8016.751,803.311,2790.47,448.436,38.999,4.04,0.977,0.379,0.784,0.071,9.27,4,1.377,2.6,-1.878
2478.483,51.249,0.39,8858.741,805.675,2502.635,475.499,38.808,4.015,0.692,0.434,0.802,0.708,-0.296,8,5.3,4.4,-1.52
2416.353,28.636,0.354,8989.78,803.602,2505.153,452.148,39.822,3.962,1.03,0.397,0.789,0.165,7.898,3,1.833,3,-1.842
2461.745,32.377,0.389,8147.111,831.516,2506.031,426.883,40.997,4.093,0.986,0.441,0.831,0.165,6.665,10,2.667,3.6,-1.647
2499.733,53.854,0.39,9359.887,803.572,2505.433,451.948,38.811,4.114,1.02,0.43,0.802,0.795,5.974,5,2.568,3.6,-1.308
2367.836,28.835,0.39,8753.497,803.592,2597.416,452.152,40.159,4.007,1.021,0.431,0.802,0.134,7.635,4,1.766,3,-1.649
2402.967,28.838,0.353,9378.174,803.601,2588.132,451.535,39.36,4.096,1.02,0.401,0.8,0.137,8.534,3,1.467,2.8,-1.828
2499.174,51.505,0.39,8718.833,803.491,2505.144,451.029,38.876,4.006,0.986,0.433,0.802,0.717,5.624,6,2.976,4,-1.405
2499.174,51.205,0.39,9310.497,803.491,2505.486,451.029,38.876,4.009,0.986,0.433,0.802,0.707,5.761,6,2.523,3.8,-1.198
2499.173,38.695,0.39,8709.498,801.851,2505.224,451.082,39.979,4.006,0.947,0.413,0.802,0.29,6.384,5,2.636,3.6,-1.534
2499.733,44.519,0.39,8653.352,804.114,2500.552,452.025,38.771,4.019,0.985,0.395,0.801,0.484,6.194,5,2.307,3.8,-1.288
2499.173,44.633,0.39,8709.547,801.851,2505.224,451.082,40.065,4.006,0.947,0.413,0.802,0.488,6.03,5,2.754,3.8,-1.546
2365.027,28.833,0.39,9330.028,803.6,2597.516,452.121,39.99,4.007,1.021,0.432,0.796,0.134,7.516,5,2.157,3,-1.853
2460.551,32.377,0.389,8147.111,809.509,2506.031,426.883,40.997,4.082,0.986,0.441,0.831,0.165,6.849,9,2.537,3.6,-1.678
2461.522,33.303,0.389,8150.099,807.722,2562.336,451.999,41.141,4.094,0.986,0.42,0.808,0.161,7.283,6,1.985,3.4,-1.574
2416.716,32.364,0.389,8823.121,803.631,2546.176,451.284,39.964,4.461,0.962,0.403,0.831,0.151,7.185,7,2.312,3.4,-1.651
2405.801,32.375,0.389,8148.998,831.945,2534.092,428.019,40.997,4.093,0.998,0.401,0.836,0.155,7.178,9,2.257,3.4,-1.742
2499.18,44.613,0.39,8703.584,783.755,2502.772,450.775,39.273,4.006,0.986,0.432,0.802,0.487,6.058,7,2.704,3.6,-1.416
2499.733,28.636,0.39,9365.336,803.6,2505.569,452.858,38.811,4.016,1.02,0.395,0.801,0.179,6.62,4,2.804,3.6,-1.818
2499.18,44.613,0.39,8598.999,783.755,2500.516,477.123,37.91,3.732,0.986,0.46,0.807,0.487,6.056,10,2.798,3.8,-1.413
2499.168,36.998,0.39,8727.976,793.962,2506.621,451.701,38.876,4.114,1.022,0.4,0.802,0.233,6.614,5,2.366,3.8,-1.526
2499.639,35.039,0.39,9370.853,803.437,2505.483,443.666,38.876,3.911,1.028,0.402,0.808,0.179,6.437,6,2.837,3.6,-1.676
2499.19,37.359,0.39,8709.777,801.851,2505.152,437.915,38.876,4.114,0.985,0.435,0.808,0.245,6.367,7,2.702,3.6,-1.526
2416.353,28.836,0.354,8801.7,809.657,2581.751,451.744,39.964,4.011,0.988,0.393,0.789,0.14,8.452,3,1.428,2.8,-1.64
2486.543,53.49,0.39,8867.368,805.463,2508.856,451.951,38.81,4.113,1.028,0.402,0.802,0.783,5.979,5,2.595,3.6,-1.327
2418.181,28.705,0.352,9310.497,805.733,2572.076,451.701,40.135,4.114,0.985,0.39,0.802,0.143,8.067,3,1.807,2.8,-1.758
2499.174,51.505,0.39,8719.297,803.491,2505.144,451.029,38.876,4.005,1.031,0.396,0.802,0.717,6.019,5,2.335,3.8,-1.203
2460.916,28.446,0.39,9366.727,803.6,2506.047,452.858,38.811,4.016,1.019,0.43,0.802,0.165,6.927,4,2.547,3.6,-1.864
2463.066,33.303,0.39,8150.099,807.722,2510.14,451.947,41.093,4.094,0.985,0.42,0.808,0.163,7.078,6,2.204,3.4,-1.653
2405.692,33.288,0.389,8742.498,800.708,2597.318,452.047,39.386,4.008,0.984,0.401,0.796,0.135,7.375,5,2.183,3,-1.702
2414.136,28.64,0.354,9342.459,809.657,2521.117,452.832,38.798,4.016,0.988,0.394,0.789,0.16,8.061,3,1.781,3,-1.815
2470.928,52.319,0.39,8239.398,802.431,2507.535,451.461,44.931,4.008,1.033,0.425,0.794,0.744,5.783,5,2.713,3.8,-1.313
2467.327,39.806,0.39,7541.411,644.563,2509.202,509.235,43.973,3.908,0.808,0.429,0.795,0.327,6.468,9,2.46,3.8,-1.396
2471.013,28.583,0.39,8236.878,802.374,2502.561,451.467,39.708,4.065,1.034,0.425,0.799,0.166,6.852,3,2.596,3.6,-1.808
2396.91,29.387,0.39,8256.358,800.847,2614.828,447.342,39.629,3.909,0.99,0.405,0.784,0.131,7.734,3,1.718,3.2,-1.607
2477.299,48.653,0.39,8310.535,800.751,2502.673,452.795,39.702,4.065,0.979,0.407,0.787,0.622,6.257,4,2.086,3.6,-1.288
2477.297,48.508,0.39,8253.193,806.58,2502.432,490.58,47.907,3.913,1.033,0.425,0.798,0.617,5.817,6,2.787,3.8,-1.416
2464.029,35.295,0.39,8299.01,742.803,2501.18,509.292,44.468,3.915,0.805,0.428,0.795,0.195,6.544,8,2.628,3.6,-1.656
2485.827,46.367,0.39,7680.337,649.786,2505.396,453.582,45.002,3.907,1.021,0.407,0.795,0.546,5.928,8,2.706,3.8,-1.424
2423.103,30.357,0.39,7477.375,761.971,2590.86,427.053,44.044,3.891,1.032,0.429,0.794,0.143,7.364,7,2.127,3.4,-1.684
2464.029,39.933,0.39,7353.746,742.803,2509.222,509.292,44.468,3.909,0.805,0.428,0.795,0.331,6.335,9,2.335,3.8,-1.396
2464.029,42.935,0.39,8299.01,740.088,2501.179,509.292,48.025,3.915,0.797,0.428,0.795,0.431,6.396,8,2.191,3.6,-1.387
2446.894,29.79,0.39,7616.558,787.688,2558.635,452.72,44.044,3.891,1.032,0.429,0.793,0.154,7.211,6,2.262,3.4,-1.768
2477.299,43.176,0.39,8251.379,800.844,2502.544,500.821,47.855,3.938,1.024,0.423,0.821,0.439,6.226,6,2.579,3.6,-1.52
2399.383,29.354,0.39,8539.4,799.768,2614.828,447.342,39.629,3.915,1.021,0.37,0.784,0.132,7.62,4,1.867,3,-1.744
2484.751,46.367,0.39,7502.126,796.094,2507.365,509.313,46.238,4.079,1.033,0.42,0.795,0.546,5.939,7,2.599,3.8,-1.285
2471.126,45.968,0.39,8239.373,800.954,2506.578,451.461,44.931,4.031,0.979,0.407,0.799,0.532,6.503,5,2.239,3.6,-1.395
2399.383,29.354,0.39,8539.4,799.768,2614.828,447.342,40.462,3.915,1.021,0.37,0.784,0.132,7.612,5,1.903,3.2,-1.611
2477.297,39.936,0.39,8300.382,807.345,2502.432,508.618,47.907,3.913,1.033,0.425,0.798,0.331,6.559,6,2.231,3.6,-1.373
2446.894,29.79,0.39,7616.558,789.768,2520.617,452.72,44.044,3.866,1.024,0.429,0.819,0.16,7.07,7,2.245,3.6,-1.526
2476.872,47.936,0.39,8239.398,802.431,2507.374,452.795,42.237,4.075,1.033,0.425,0.794,0.598,6.114,5,2.444,3.8,-1.404
2477.297,46.506,0.39,8253.193,806.58,2502.432,490.58,47.907,3.913,1.033,0.425,0.798,0.55,5.995,6,2.73,3.8,-1.407
2477.669,37.878,0.39,8245.404,806.574,2502.234,452.82,45.04,3.691,1.025,0.404,0.794,0.263,6.596,6,2.552,3.6,-1.622
2477.368,28.529,0.389,6442.773,808.133,2509.788,509.292,44.468,3.909,1.084,0.383,0.795,0.224,6.709,7,2.588,3.8,-1.684
2400.101,28.979,0.39,8240.923,802.431,2591.649,449.692,40.066,4.008,1.021,0.37,0.784,0.136,7.574,3,1.804,3.2,-1.602
2476.982,37.443,0.39,8241.01,806.224,2500.97,508.839,45.073,3.91,0.995,0.381,0.799,0.248,6.635,6,2.206,3.6,-1.373
2407.114,28.85,0.39,8240.923,802.43,2591.649,442.781,39.528,4.022,1.021,0.37,0.784,0.136,7.4,4,2.153,3.4,-1.84
2477.299,47.697,0.39,8236.878,800.751,2502.673,452.795,39.702,4.065,0.979,0.407,0.799,0.59,6.528,4,1.999,3.6,-1.391
2476.866,37.786,0.39,8241.336,802.414,2507.344,452.82,45.04,3.999,1.03,0.425,0.794,0.26,6.738,5,2.191,3.6,-1.507
2444.15,29.983,0.39,7477.375,761.16,2560.793,458.176,44.205,3.891,0.953,0.429,0.794,0.153,7.296,7,2.162,3.4,-1.569
2407.114,28.425,0.39,8239.398,802.43,2507.535,451.454,39.528,4.063,1.033,0.37,0.794,0.164,7.172,3,2.382,3.4,-1.86
2498.556,51.424,0.39,7403.448,914.817,2504.498,516.774,39.455,3.345,0.993,0.406,0.791,0.714,5.416,8,2.912,4,-1.302
2498.57,59.051,0.39,7272.412,796.333,2504.523,481.585,39.447,3.907,0.993,0.395,0.791,0.968,5.271,6,2.887,4,-1.212
2483.142,29.875,0.353,8343.935,797.68,2500.107,493.967,39.692,3.894,1.001,0.399,0.798,0.171,7.744,3,1.8,3,-1.768
2217.322,29.424,0.354,8344.379,798.077,2782.809,481.548,40.064,3.895,0.998,0.409,0.816,0.072,9.802,3,1.275,2.4,-2.065
2498.62,59.049,0.39,8338.562,796.443,2503.312,481.585,39.447,3.907,0.993,0.429,0.791,0.968,5.403,5,3.042,3.8,-1.337
2498.555,51.424,0.39,8343.926,914.817,2504.498,516.774,39.455,3.248,0.993,0.401,0.791,0.714,5.525,7,2.794,4,-1.303
2231.048,30.018,0.382,8338.645,796.385,2722.697,479.8,39.445,3.907,0.993,0.41,0.808,0.092,8.939,4,1.28,2.6,-1.667
2499.963,29.65,0.39,8343.926,954.972,2503.344,517.547,39.586,3.908,1.026,0.401,0.794,0.194,6.641,5,2.659,3.8,-1.602
2230.496,29.854,0.384,8338.381,830.808,2722.697,479.792,39.573,3.908,1.001,0.423,0.752,0.097,8.486,6,1.59,2.6,-1.868
2492.128,29.857,0.389,8339.7,802.776,2500.403,494.115,39.563,3.893,1.016,0.413,0.788,0.176,6.773,4,2.451,3.6,-1.58
2498.397,56.615,0.39,8307.653,797.349,2504.543,474.323,39.555,3.907,0.993,0.395,0.791,0.887,5.679,5,2.655,3.8,-1.217
2498.223,51.478,0.389,8339.623,804.261,2504.496,481.617,39.58,3.896,1.028,0.383,0.81,0.716,5.893,5,2.337,3.6,-1.195
2498.223,46.765,0.39,8308.198,795.31,2504.539,486.642,40.094,3.896,0.993,0.396,0.791,0.559,6.088,5,2.282,3.8,-1.285
2435.325,29.656,0.384,8343.992,794.203,2737.921,484.396,39.501,3.896,0.998,0.417,0.791,0.149,8.143,4,1.542,3,-1.796
2216.769,29.424,0.354,8344.114,798.077,2688.437,494.402,40.119,3.909,1.001,0.424,0.816,0.104,9.762,3,0.924,2.4,-1.943
2444.039,28.436,0.389,8339.658,805.381,2512.733,494.389,39.45,3.908,1.001,0.424,0.791,0.162,7.256,4,2.006,3.4,-1.532
2499.912,58.869,0.388,8343.936,796.443,2503.314,481.585,39.582,3.907,1.016,0.415,0.794,0.962,5.618,5,2.613,3.8,-1.208
2462.207,29.857,0.389,8270.107,802.494,2655.514,481.575,40.102,3.505,1.001,0.43,0.788,0.161,7.638,5,1.735,3.2,-1.58
2483.142,29.875,0.39,8339.563,797.417,2500.483,493.967,39.692,3.885,1,0.399,0.813,0.171,7.039,4,2.142,3.8,-1.512
2444.056,29.857,0.353,8339.7,802.774,2502.608,510.473,40.075,3.896,1.001,0.413,0.798,0.166,7.955,3,1.704,3,-1.671
2231.048,29.854,0.384,8338.645,830.808,2637.987,494.107,39.564,3.894,0.998,0.409,0.752,0.121,5.683,6,3.843,3.8,-1.782
2216.769,29.848,0.352,8339.741,798.077,2506.8,481.548,39.59,3.908,1.001,0.424,0.79,0.164,8.665,3,1.576,2.8,-1.947
2231.048,30.018,0.384,8338.645,790.727,2722.697,493.973,39.445,3.722,0.998,0.41,0.808,0.098,8.66,5,1.525,2.8,-1.867
2393.829,30.077,0.354,8258.189,797.642,2725.54,494.096,39.454,3.908,1.001,0.419,0.791,0.129,9.047,3,1.398,2.6,-1.898
2498.438,40.916,0.39,8307.507,804.392,2500.264,481.615,39.58,3.908,1.016,0.421,0.793,0.364,6.264,5,2.568,3.8,-1.376
2498.221,50.198,0.389,8339.88,797.75,2504.921,480.96,39.587,3.894,1.028,0.383,0.808,0.673,5.939,5,2.526,3.8,-1.308
2231.048,30.018,0.382,8338.645,796.385,2520.218,479.8,39.445,3.907,1.015,0.41,0.808,0.16,8.138,4,1.553,2.8,-1.807
2256.152,28.372,0.357,8352.656,826.345,2761.923,482.957,39.608,3.907,1,0.4,0.811,0.079,9.757,5,0.994,2.4,-1.938
2499.598,56.808,0.389,8402.077,767.897,2505.615,540.752,39.464,3.997,0.94,0.399,0.825,0.894,5.143,9,3.121,4,-1.308
2494.178,29.12,0.389,8356.855,804.29,2505.751,449.021,40.15,4.004,0.997,0.397,0.818,0.176,7.009,3,2.195,3.6,-1.628
2265.11,28.636,0.378,8687.8,807.287,2771.54,450.056,39.627,4.079,0.998,0.425,0.818,0.08,8.734,4,1.461,2.8,-1.808
2498.83,58.218,0.389,8735.675,807.189,2504.874,543.147,39.67,4.001,0.996,0.376,0.818,0.941,5.467,6,2.632,4,-1.22
2267.972,28.624,0.378,8294.781,795.222,2771.54,450.146,39.645,4.006,0.998,0.425,0.818,0.08,9.189,3,1.181,2.6,-1.887
2497.725,48.501,0.389,8253.154,804.283,2514.961,449.995,41.887,4.004,0.999,0.397,0.817,0.617,6.286,5,2.338,3.6,-1.404
2494.178,33.213,0.389,8356.855,806.569,2505.751,449.021,40.15,4.004,0.99,0.397,0.818,0.176,6.809,4,2.639,3.4,-1.68
2499.598,55.425,0.389,8402.077,826.228,2504.871,542.921,39.618,4.001,0.954,0.397,0.824,0.847,5.324,8,2.928,4,-1.307
2499.598,55.425,0.389,8402.077,807.314,2504.871,540.752,39.618,4.001,0.954,0.397,0.824,0.847,5.365,7,2.746,4,-1.202
2265.11,28.636,0.378,8687.8,813.48,2771.54,450.056,39.627,4.079,0.998,0.425,0.818,0.08,8.637,5,1.659,2.8,-1.952
2264.191,27.338,0.38,8755.563,826.187,2716.333,450.821,38.746,4.08,1.003,0.38,0.822,0.095,8.419,6,1.74,2.8,-1.837
2499.098,56.448,0.389,8298.473,807.75,2502.665,447.668,39.654,4.004,0.954,0.395,0.818,0.882,5.768,4,2.957,3.6,-1.332
2497.678,56.347,0.389,8271.981,807.314,2502.132,450.122,39.618,4.001,0.954,0.358,0.818,0.878,5.578,5,2.993,3.8,-1.32
2497.168,52.71,0.389,8253.154,803.292,2514.009,544.974,41.887,4.004,0.999,0.397,0.804,0.757,5.65,6,2.781,4,-1.31
2494.141,51.296,0.389,8356.855,804.29,2505.751,541.04,40.145,4.004,0.997,0.397,0.818,0.71,6.074,5,2.303,3.6,-1.298
2485.722,34.473,0.389,8735.583,802.22,2506.106,450.192,39.655,4.064,0.954,0.397,0.822,0.173,6.424,5,2.853,3.6,-1.711
2457.793,29.446,0.389,8346.517,802.252,2514.905,447.52,39.961,4.123,0.985,0.381,0.793,0.162,7.15,4,2.198,3.4,-1.636
2497.678,54.502,0.389,8271.981,803.481,2502.132,450.122,39.631,4.001,0.954,0.358,0.818,0.817,5.946,5,2.538,3.8,-1.318
2266.938,28.272,0.388,8368.221,806.265,2724.734,452.498,38.742,4.001,0.998,0.422,0.822,0.109,8.351,5,1.611,2.8,-1.832
2305.329,33.319,0.39,8265.927,806.582,2641.202,511.39,39.655,4.076,0.99,0.381,0.822,0.136,8.159,5,1.504,2.8,-1.564
2499.098,54.134,0.389,8298.473,807.75,2502.665,447.668,39.654,4.004,0.954,0.395,0.818,0.804,6.324,4,2.284,3.6,-1.312
2262.938,28.636,0.38,8272.243,805.969,2756.529,450.375,39.666,4.079,0.997,0.424,0.822,0.086,8.471,3,1.646,2.8,-1.988
2342.801,33.14,0.378,8687.8,807.287,2771.54,454.742,39.627,4.079,0.998,0.425,0.816,0.105,5.763,6,3.73,3.6,-1.682
2311.367,29.381,0.389,8356.698,804.29,2520.081,449.033,40.15,4.082,0.997,0.397,0.822,0.16,7.743,3,1.781,3,-1.649
2498.332,54.881,0.39,8932.909,925.501,2518.831,452.287,38.997,3.901,0.854,0.41,0.654,0.829,5.442,8,2.993,4,-1.312
2419.889,32.426,0.39,8744.019,901.9,2579.746,442.72,40.023,3.868,0.984,0.41,0.687,0.141,7.409,9,2.155,3.2,-1.678
2498.769,31.389,0.39,8279.907,899.298,2503.096,450.076,40.023,4.099,0.987,0.41,0.718,0.179,6.794,5,2.643,3.6,-1.676
2410.597,31.39,0.39,8810.732,899.145,2580.644,454.511,39.995,4.103,0.988,0.41,0.723,0.14,7.515,7,1.851,3.2,-1.62
2413.569,31.39,0.39,7625.428,899.145,2580.644,450.298,39.995,4.102,0.988,0.383,0.723,0.14,7.857,6,1.595,3,-1.55
2499.035,50.421,0.39,7592.703,918.026,2515.136,450.071,39.114,4.065,0.987,0.383,0.688,0.681,5.968,7,2.428,3.8,-1.302
2499.282,53.895,0.39,9825.743,911.103,2518.807,498.156,32.25,3.997,0.987,0.41,0.686,0.797,5.895,9,2.559,3.8,-1.245
2498.765,44.795,0.39,8279.907,898.698,2502.787,450.076,40.023,4.097,0.987,0.41,0.718,0.493,6.505,6,2.082,3.6,-1.395
2499.388,32.44,0.39,10467.389,901.627,2514.465,450.02,39.096,4.097,0.974,0.41,0.687,0.261,6.662,7,2.652,3.6,-1.673
2498.073,31.342,0.389,8291.405,748.44,2503.051,450.062,39.742,4.095,0.989,0.411,0.723,0.178,6.856,5,2.4,3.6,-1.624
2499.446,40.997,0.39,7592.703,918.026,2502.211,456.618,39.097,4.065,0.987,0.381,0.715,0.367,6.505,8,2.259,3.6,-1.4
2478.508,32.946,0.388,9407.052,925.372,2532.961,450.072,39.995,4.099,1.059,0.411,0.714,0.169,6.856,8,2.62,3.4,-1.689
2496.535,48.252,0.39,10411.844,929.336,2506.56,449.886,32.122,3.883,0.853,0.41,0.691,0.608,6.072,9,2.784,3.8,-1.433
2499.035,45.174,0.39,7340.294,929.386,2504.595,450.01,39.137,4.01,0.987,0.383,0.688,0.506,6.255,7,2.425,3.6,-1.407
2499.053,54.687,0.39,7389.762,917.977,2505.64,449.975,39.114,3.897,0.853,0.41,0.715,0.823,5.842,8,2.321,3.8,-1.292
2498.962,42.89,0.39,7591.35,899.896,2505.641,450.111,40.068,3.962,0.98,0.383,0.716,0.43,6.383,7,2.571,3.6,-1.588
2496.534,48.512,0.39,7592.703,918.026,2506.567,450.069,39.114,4.065,0.984,0.382,0.715,0.617,6.034,7,2.366,3.8,-1.297
2499.035,43.029,0.39,7340.294,929.386,2506.251,450.01,39.919,4.065,0.986,0.383,0.688,0.434,6.256,7,2.317,3.8,-1.402
2419.889,31.389,0.39,8744.019,902.404,2633.26,450.005,40.023,3.883,0.984,0.41,0.687,0.141,7.64,6,1.896,3,-1.68
2477.386,31.422,0.39,7551.563,899.446,2518.818,449.87,39.157,4.01,0.927,0.411,0.686,0.169,6.96,7,2.478,3.4,-1.822
2446.907,32.467,0.389,7055.031,862.538,2513.186,450.744,39.997,4.095,1.016,0.374,0.723,0.162,7.048,7,2.323,3.6,-1.647
2434.973,32.133,0.389,7462.841,922.514,2532.536,449.059,39.997,4.095,0.984,0.408,0.714,0.156,7.199,7,2.254,3.4,-1.82
2446.327,31.248,0.389,7055.031,902.079,2513.186,450.744,40.025,4.095,1.04,0.374,0.735,0.162,7.281,6,2.026,3.4,-1.591
2425.063,31.287,0.39,8172.247,902.811,2576.327,449.44,39.992,4.104,0.984,0.409,0.714,0.144,7.439,6,2.149,3.2,-1.667
2451.202,31.286,0.39,8172.247,902.811,2576.327,450.114,39.992,4.104,0.984,0.41,0.696,0.156,7.343,6,2.079,3.4,-1.724
2498.962,42.981,0.39,7650.84,918.324,2505.629,450.111,40.026,4.066,1.018,0.383,0.716,0.433,6.346,7,2.246,3.6,-1.292
2420.904,31.287,0.39,8174.366,902.811,2578.574,449.878,39.992,4.104,0.984,0.409,0.714,0.142,7.609,6,1.777,3.2,-1.488
2497.967,31.567,0.39,7592.703,916.97,2505.649,450.005,40.022,4.068,0.984,0.383,0.715,0.178,6.75,6,2.612,3.6,-1.678
2476.238,31.438,0.39,7333.126,900.162,2548.495,450.014,39.115,4.065,0.986,0.383,0.686,0.168,7.146,6,2.336,3.4,-1.664
2419.889,31.389,0.39,7383.543,929.165,2503.993,450.01,39.923,3.883,0.984,0.412,0.687,0.165,7.16,6,2.318,3.4,-1.651
2488.903,31.752,0.39,7372.074,678.022,2521.276,515.414,38.86,4.236,0.829,0.405,0.787,0.174,7.052,9,2.135,3.6,-1.66
2498.495,56.892,0.389,7372.074,653.92,2503.335,511.891,38.862,4.031,0.82,0.405,0.8,0.896,5.48,8,2.914,4,-1.312
2300.707,29.987,0.357,8327.082,780.548,2656.979,452.581,38.797,4.085,1.043,0.405,0.817,0.114,9.227,3,1.348,2.6,-2.06
2499.309,29.987,0.357,8286.212,794.786,2514.779,452.571,38.797,4.079,1.027,0.421,0.793,0.179,7.751,2,2.037,3,-1.882
2499.073,59.166,0.389,8327.612,793.671,2514.286,448.157,38.761,3.917,0.977,0.421,0.798,0.972,5.975,4,2.429,3.6,-1.305
2491.927,50.537,0.39,8291.556,648.001,2505.006,451.583,38.797,4.074,1.043,0.405,0.789,0.685,6.151,5,2.438,3.6,-1.313
2499.155,58.831,0.389,8223.568,652.434,2501.311,448.073,38.826,2.289,0.977,0.407,0.8,0.961,5.74,7,2.568,3.8,-1.32
2368.4,29.981,0.357,8329.277,799.5,2650.913,448.808,38.795,4.079,1.045,0.42,0.787,0.117,9.181,2,1.231,2.6,-1.805
2499.224,48.66,0.389,8338.851,797.426,2505.262,452.213,38.795,3.927,0.975,0.407,0.816,0.622,6.616,4,2.111,3.6,-1.307
2371.614,29.967,0.387,8279.029,739.985,2585.154,514.536,38.797,4.081,0.976,0.421,0.817,0.143,7.67,5,1.893,3,-1.704
2492.018,58.864,0.39,8327.809,646.248,2514.316,502.09,38.797,3.911,1.043,0.405,0.789,0.962,5.601,6,2.717,3.8,-1.215
2430.951,29.987,0.357,8285.471,793.595,2517.083,452.584,38.797,3.888,1.042,0.421,0.789,0.161,8.146,2,1.763,2.8,-1.858
2371.075,29.987,0.357,8285.426,739.985,2649.534,452.524,38.797,4.082,1.027,0.421,0.817,0.118,8.827,3,1.525,2.8,-1.857
2360.739,30.001,0.386,8279.515,738.99,2650.913,449.001,38.761,4.082,1.042,0.397,0.787,0.116,8.082,4,1.485,3,-1.662
2397.146,29.218,0.385,7345.784,739.352,2562.094,515.414,38.86,3.93,1.025,0.406,0.788,0.146,7.543,6,2.04,3,-1.664
2443.701,27.847,0.39,8599.148,797.604,2505.114,454.199,37.65,4.075,0.986,0.419,0.817,0.165,7.442,7,1.967,3.4,-1.62
2499.224,44.369,0.389,8338.851,798.295,2505.262,452.203,38.795,3.927,0.975,0.407,0.816,0.479,6.682,4,2.087,3.6,-1.393
2499.098,29.33,0.389,7806.786,1034.001,2502.353,452.688,38.732,4.074,0.974,0.42,0.773,0.293,6.82,6,2.448,3.6,-1.622
2493.957,28.751,0.385,8291.556,648.001,2505.259,452.26,38.797,4.074,1.025,0.406,0.789,0.19,7.129,4,2.185,3.4,-1.498
2491.839,31.752,0.39,7371.538,678.022,2521.276,515.414,40.039,3.909,0.828,0.405,0.789,0.175,7.095,8,2.205,3.4,-1.6
2487.43,29.353,0.389,8325.568,804.91,2502.407,452.689,38.796,3.931,0.968,0.42,0.788,0.173,7.305,3,1.913,3.4,-1.596
2498.516,42.078,0.39,8203.416,652.434,2504.987,538.944,38.801,2.3,0.977,0.407,0.8,0.425,6.315,8,2.315,3.8,-1.388
2491.927,41.324,0.39,8291.556,631.06,2505.006,451.583,38.797,4.074,1.043,0.405,0.785,0.377,6.791,5,2.255,3.6,-1.534
2499.155,58.381,0.389,8223.568,652.434,2500.822,452.759,38.826,2.224,0.977,0.407,0.8,0.946,6.051,7,2.419,3.6,-1.215
2499.335,42.078,0.39,8284.799,650.796,2504.987,538.944,38.801,4.003,1.028,0.421,0.817,0.403,6.461,6,2.381,3.6,-1.382
2487.3,29.33,0.387,7817.937,1034.001,2502.353,452.688,38.732,4.074,0.827,0.401,0.773,0.293,6.664,7,2.678,3.8,-1.622
2432.331,29.987,0.387,8285.471,793.595,2609.347,452.584,38.761,3.888,1.042,0.421,0.789,0.147,7.903,3,1.436,3,-1.428
2499.134,49.344,0.389,8327.612,797.426,2513.905,452.213,38.795,3.915,0.975,0.42,0.817,0.645,6.386,4,2.182,3.6,-1.313
2368.31,30.001,0.357,8279.515,738.99,2650.913,449.001,38.761,4.082,1.042,0.401,0.787,0.117,8.852,3,1.379,2.6,-1.833
2489.554,50.257,0.39,8291.556,648.001,2505.006,519.15,38.797,4.074,1.043,0.405,0.788,0.675,6.176,6,2.241,3.6,-1.297
2499.377,54.698,0.389,7256.389,1093.13,2513.33,529.158,40.091,4.004,1.054,0.41,0.792,0.823,5.496,8,2.794,4,-1.31
2496.231,58.671,0.39,6922.369,794.139,2518.968,452.232,42.064,4.087,1.051,0.421,0.796,0.956,5.627,6,2.474,3.8,-1.13
2244.588,29.062,0.337,8311.119,797.704,2839.931,452.381,39.992,3.905,1.033,0.417,0.812,0.059,10.09,3,0.9,2.2,-2.011
2499.999,41.422,0.389,7256.389,1018.614,2513.039,530.595,39.961,3.642,1.054,0.41,0.792,0.381,6.11,9,2.774,3.8,-1.445
2244.588,31.135,0.389,8305.705,800.061,2504.882,452.584,38.98,3.995,1.029,0.381,0.812,0.165,8.021,3,1.581,3,-1.629
2499.536,51.723,0.389,7256.389,803.901,2512.826,522.39,40.091,4.016,1.032,0.41,0.792,0.724,6.31,6,2.275,3.6,-1.305
2499.999,41.422,0.39,7082.995,1032.913,2513.093,530.595,39.961,3.642,0.972,0.376,0.778,0.381,6.396,8,2.3,3.6,-1.396
2272.521,30.736,0.377,7708.918,797.632,2832.305,449.465,40.005,4,1.051,0.381,0.869,0.086,9.177,5,1.364,2.6,-1.88
2499.631,57.086,0.389,7058.979,798.294,2511.61,530.595,40.087,3.767,1.051,0.41,0.792,0.903,5.758,7,2.382,3.8,-1.217
2290.623,30.397,0.387,7720.214,797.83,2850.247,449.448,40.084,4.003,1.052,0.41,0.823,0.106,8.767,4,1.465,2.6,-1.742
2499.999,41.182,0.389,7255.537,1090.108,2511.516,530.595,39.205,3.768,1.051,0.41,0.792,0.373,6.558,8,2.194,3.6,-1.365
2499.868,56.624,0.389,8296.875,797.65,2521.34,452.234,40.087,3.943,1.051,0.411,0.798,0.887,6.099,4,2.316,3.6,-1.217
2499.54,30.387,0.389,7997.841,800.3,2502.749,449.294,38.973,4.208,1.03,0.412,0.812,0.179,6.634,5,2.763,3.8,-1.808
2499.54,39.513,0.389,7284.032,800.091,2502.749,449.294,38.945,4.208,1.03,0.409,0.812,0.317,6.611,6,2.565,3.6,-1.59
2493.851,56.317,0.39,7056.924,797.65,2521.519,452.294,40.083,3.943,1.051,0.411,0.793,0.877,5.796,5,2.451,3.8,-1.245
2393.428,28.414,0.387,7725.755,758.747,2624.62,449.287,39.618,4.001,1.028,0.414,0.785,0.129,7.749,6,1.904,3,-1.793
2393.428,28.414,0.387,7725.755,758.747,2624.62,449.287,39.618,4.001,1.028,0.418,0.826,0.129,7.69,7,1.992,3,-1.738
2272.521,30.736,0.377,7708.918,797.632,2832.305,449.465,40.005,4,1.051,0.381,0.815,0.077,9.412,4,1.118,2.4,-1.895
2444.361,31.398,0.39,7093.464,800.091,2519.716,452.234,39.19,3.993,1.051,0.421,0.812,0.16,6.966,4,2.55,3.4,-1.873
2393.428,28.584,0.387,7708.944,797.522,2550.393,450.424,40.106,3.995,1.034,0.418,0.828,0.15,7.541,5,1.998,3.2,-1.653
2481.948,53.067,0.39,7572.314,798.068,2508.762,449.379,39.989,3.999,1.048,0.411,0.814,0.769,6.284,5,2.098,3.6,-1.3
2499.536,54.698,0.389,7256.389,803.901,2512.826,526.158,40.091,4.016,1.032,0.41,0.792,0.823,5.871,6,2.404,3.8,-1.305
2258.645,31.101,0.382,8331.873,793.719,2851.572,449.558,40.006,4,1.025,0.381,0.815,0.091,9.443,3,1.214,2.6,-1.89
2244.442,31.138,0.379,8305.265,797.632,2832.305,449.465,40.005,4,1.051,0.397,0.815,0.083,9.761,3,0.91,2.4,-1.844
2497.553,55.654,0.389,8296.875,797.65,2521.34,448.438,40.087,3.944,1.051,0.411,0.798,0.855,6.479,4,2.062,3.6,-1.42
2444.361,30.157,0.389,7093.464,800.021,2521.863,452.865,40.09,4.073,0.996,0.376,0.826,0.159,7.267,5,2.117,3.4,-1.629
2340.105,31.093,0.389,7996.817,798.462,2628.528,448.652,39.63,3.998,1.016,0.381,0.817,0.124,7.847,4,1.773,3.2,-1.54
2258.654,29.062,0.339,8311.119,797.704,2839.931,452.381,39.992,3.905,1.033,0.417,0.812,0.065,10.064,3,1.062,2.2,-2.103
2244.064,30.727,0.377,8266.505,797.632,2832.305,452.632,39.992,3.995,0.972,0.381,0.814,0.077,9.846,3,0.904,2.4,-1.875
2499.377,52.015,0.389,7256.389,1093.13,2513.33,449.259,40.091,4.004,1.054,0.41,0.792,0.734,6.168,7,2.193,3.6,-1.308
2468.714,29.19,0.382,7470.424,861.257,2512.367,477.897,38.549,3.374,0.953,0.377,0.789,0.164,6.904,8,2.617,3.6,-1.845
2495.419,50.058,0.389,6211.149,795.965,2502.992,479.113,38.897,3.914,0.976,0.369,0.778,0.669,5.851,6,2.576,3.8,-1.315
2496.388,28.95,0.343,7278.41,798.197,2516.212,451.441,38.902,3.916,0.953,0.412,0.778,0.178,7.821,3,1.835,3,-1.682
2380.067,29.528,0.343,7525.208,797.98,2701.196,451.448,39.093,3.916,0.953,0.407,0.789,0.123,8.995,3,1.398,2.6,-1.812
2346.79,29.552,0.387,7519.641,883.741,2702.715,451.473,39.102,4.093,0.959,0.392,0.796,0.107,8.168,5,1.683,2.8,-1.855
2496.185,46.224,0.387,6249.177,795.891,2519.424,479.125,38.898,3.986,0.944,0.385,0.78,0.541,6.069,7,2.813,3.6,-1.546
2494.761,49.556,0.388,6216.383,794.032,2504.068,451.76,38.768,3.912,0.954,0.385,0.779,0.652,6.013,5,2.389,3.8,-1.305
2437.335,29.73,0.384,7231.09,861.171,2531.404,464.964,38.9,3.912,0.953,0.386,0.793,0.156,7.237,6,2.349,3.2,-1.693
2495.419,49.942,0.389,6216.586,886.889,2502.741,479.113,38.573,3.914,0.976,0.385,0.778,0.665,5.93,8,2.647,3.8,-1.317
2495.398,28.948,0.387,7113.017,799.152,2521.838,452.129,38.869,3.916,0.976,0.393,0.797,0.177,6.962,4,2.461,3.4,-1.76
2346.79,29.552,0.387,7519.641,797.964,2702.715,451.473,39.102,4.093,0.959,0.392,0.797,0.107,8.508,4,1.256,2.8,-1.64
2494.697,35.655,0.389,6103.994,862.256,2504.042,479.11,38.781,4.018,0.954,0.388,0.78,0.264,6.689,7,2.414,3.8,-1.512
2496.145,42.767,0.388,6022.319,795.965,2502.992,451.165,38.868,3.914,0.974,0.385,0.778,0.426,6.6,5,2.256,3.6,-1.402
2495.704,40.188,0.389,6574.918,862.256,2504.068,479.11,38.794,4.018,0.954,0.386,0.79,0.34,6.384,7,2.284,3.8,-1.378
2495.419,30.813,0.389,6211.149,795.965,2504.304,479.113,38.897,3.917,0.953,0.369,0.796,0.252,6.827,5,2.501,3.6,-1.64
2495.726,44.964,0.388,7238.161,798.514,2509.044,452.18,38.868,3.916,0.953,0.417,0.778,0.499,6.406,5,2.247,3.6,-1.398
2386.283,28.95,0.343,7278.41,798.197,2619.43,451.441,38.902,3.916,0.953,0.407,0.778,0.127,8.635,3,1.459,2.8,-1.847
2495.419,43.671,0.389,6202.611,795.966,2502.741,479.113,38.897,3.914,0.976,0.385,0.778,0.456,6.121,6,2.584,3.6,-1.389
2495.752,43.504,0.387,6069.176,810.975,2501.324,479.131,38.868,4.083,0.985,0.417,0.739,0.45,6.312,8,2.349,3.6,-1.411
2389.209,29.529,0.387,7525.094,891.213,2613.637,451.509,38.901,4.082,0.959,0.393,0.807,0.129,7.671,5,1.897,3,-1.82
2495.704,39.337,0.389,6215.102,796.808,2504.033,479.11,38.768,4.018,0.954,0.368,0.79,0.311,6.39,7,2.582,3.8,-1.46
2412.175,29.275,0.387,7110.249,804.264,2613.485,464.064,38.867,3.912,0.953,0.393,0.797,0.143,7.505,5,2.096,3.2,-1.638
2364.755,29.654,0.343,7278.408,798.406,2616.774,451.747,39.102,3.914,0.959,0.385,0.778,0.128,8.471,3,1.678,2.8,-1.903
2434.768,29.275,0.387,7237.964,799.052,2576.455,452.129,38.869,3.916,0.953,0.417,0.795,0.148,7.401,4,2.064,3.4,-1.77
2495.419,38.218,0.389,6204.818,795.965,2518.018,479.113,38.898,3.917,0.953,0.369,0.796,0.274,6.678,6,2.209,3.6,-1.396
2348.28,29.541,0.387,7525.673,792.739,2702.917,451.856,39.102,3.947,0.959,0.392,0.796,0.108,8.115,4,1.701,2.8,-1.731
2389.092,29.524,0.387,7525.208,797.98,2699.919,450.996,39.093,3.897,0.953,0.407,0.789,0.127,7.953,4,1.788,3,-1.713
2436.018,29.11,0.387,6919.83,795.891,2502.298,479.125,38.898,3.986,0.944,0.385,0.78,0.166,7.113,6,2.282,3.6,-1.647
2495.623,43.546,0.389,6197.637,795.966,2502.938,479.113,38.897,3.914,0.976,0.369,0.778,0.452,6.571,6,2.119,3.6,-1.409
2496.185,35.792,0.387,6066.899,795.953,2517.786,479.125,38.898,4.077,0.972,0.385,0.791,0.269,6.702,6,2.529,3.6,-1.66
2472.833,30.307,0.382,7600.832,866.747,2515.354,489.048,45.639,3.111,0.964,0.374,0.807,0.222,5.816,8,3.736,3.8,-1.795
2473.695,54.277,0.39,9398.427,918.306,2515.409,489.15,40.143,3.916,0.966,0.395,0.807,0.809,5.824,7,2.575,3.8,-1.208
2379.663,29.148,0.384,8325.756,874.978,2603.237,489.039,38.748,3.94,0.955,0.42,0.792,0.132,7.593,5,2.155,3,-1.85
2493.212,29.205,0.389,8283.375,802.255,2515.231,520.134,40.159,3.991,0.968,0.421,0.795,0.176,6.923,4,2.451,3.6,-1.636
2379.663,29.207,0.384,8325.176,795.861,2603.237,489.039,39.606,3.94,0.955,0.42,0.792,0.132,8.369,4,1.329,2.8,-1.613
2493.16,46.37,0.389,8283.375,711.947,2515.225,507.89,40.143,3.991,0.968,0.421,0.795,0.546,5.906,6,2.833,3.8,-1.409
2493.213,53.454,0.389,8269.582,803.386,2519.438,520.114,40.158,3.991,0.984,0.423,0.808,0.782,6.14,5,2.13,3.6,-1.191
2409.596,29.15,0.389,8297.993,808.611,2597.438,489.297,40.159,3.991,0.955,0.42,0.807,0.137,7.672,4,1.776,3,-1.627
2475.173,30.307,0.389,7600.982,847.444,2515.354,519.884,45.639,3.993,0.958,0.42,0.807,0.168,6.826,7,2.599,3.6,-1.653
2401.04,29.232,0.389,7555.125,869.912,2603.035,508.56,38.949,3.976,0.968,0.395,0.807,0.133,7.407,6,2.316,3,-2.038
2493.16,44.249,0.389,8283.375,801.242,2521.657,507.044,40.143,3.996,0.953,0.421,0.808,0.475,6.307,5,2.36,3.6,-1.411
2493.207,39.617,0.389,8238.469,804.448,2514.845,518.091,38.674,3.991,0.968,0.425,0.795,0.321,6.784,5,2.063,3.6,-1.51
2492.647,41.745,0.389,8299.781,664.086,2518.4,520.02,40.951,3.992,1.009,0.421,0.807,0.391,6.397,7,2.226,3.8,-1.388
2493.16,43.315,0.389,8283.375,802.255,2515.473,507.644,40.159,3.991,0.968,0.421,0.796,0.444,6.777,5,2.018,3.6,-1.396
2493.817,40.291,0.389,7613.613,804.396,2519.142,518.035,38.747,3.974,0.954,0.425,0.807,0.343,6.591,6,2.184,3.6,-1.518
2492.869,41.252,0.389,7590.615,857.899,2518.726,516.317,38.951,3.916,0.966,0.424,0.807,0.375,6.455,7,2.429,3.6,-1.422
2453.531,29.159,0.389,8297.115,844.506,2528.491,519.726,38.748,3.94,0.961,0.428,0.807,0.157,7.093,5,2.354,3.4,-1.858
2492.866,41.004,0.389,7471.764,663.516,2518.4,516.322,40.142,4.023,1.009,0.424,0.807,0.367,6.549,7,2.361,3.6,-1.424
2409.596,29.153,0.389,8083.784,844.953,2551.806,489.291,38.947,3.908,0.955,0.395,0.807,0.149,7.277,6,2.306,3.2,-1.693
2482.103,29.148,0.383,8122.067,875.194,2510.489,488.758,40.132,3.939,0.954,0.421,0.805,0.171,7.057,6,2.38,3.4,-1.83
2492.611,30.235,0.389,9430.119,664.111,2518.398,508.271,40.142,3.994,0.963,0.421,0.807,0.176,6.681,6,2.713,3.6,-1.733
2493.211,43.634,0.389,8288.256,803.35,2515.239,520.114,40.158,3.991,0.98,0.421,0.807,0.454,6.561,5,2.124,3.4,-1.393
2449.919,29.543,0.389,8288.247,803.386,2519.438,520.114,40.138,3.991,0.956,0.393,0.807,0.16,7.401,4,1.929,3.2,-1.492
2426.052,30.299,0.383,8298.314,878.553,2597.07,508.205,38.946,3.997,0.955,0.42,0.807,0.144,7.518,5,2.193,3.2,-1.805
2491.478,29.174,0.389,8288.247,803.386,2519.438,520.114,40.138,3.991,0.957,0.393,0.807,0.175,7.292,4,2.007,3.4,-1.591
2493.16,43.315,0.389,8283.375,865.432,2515.473,507.644,40.142,3.991,0.967,0.421,0.796,0.444,6.317,6,2.318,3.8,-1.395
2449.529,29.161,0.389,8283.496,809.388,2550.878,498.409,38.969,4.016,0.955,0.394,0.807,0.155,7.441,4,2.001,3.2,-1.622
2409.596,29.153,0.389,8293.926,808.611,2551.806,489.297,40.159,3.992,0.955,0.395,0.807,0.149,7.494,4,1.89,3.2,-1.651
2491.816,29.161,0.389,9299.078,797.675,2519.438,520.019,40.137,3.992,0.955,0.393,0.795,0.175,6.806,5,2.579,3.4,-1.782
2381.42,29.161,0.389,8283.301,873.168,2551.463,489.598,40.13,3.939,0.955,0.393,0.807,0.15,7.43,5,2.205,3.4,-1.8
2441.53,29.057,0.39,7314.043,803.822,2521.896,503.204,39.371,3.937,0.953,0.43,0.785,0.159,5.025,5,4.631,4,-1.58
2483.28,28.457,0.383,8261.473,802.435,2543.927,503.637,39.343,3.955,0.973,0.379,0.816,0.171,7.214,4,2.246,3.6,-1.78
2207.764,29.22,0.383,8243.672,802.446,2691.018,496.197,39.466,3.982,0.97,0.43,0.815,0.103,8.621,4,1.502,2.8,-1.845
2446.617,29.017,0.388,7415.848,803.229,2544.322,503.847,38.548,3.972,1.038,0.43,0.815,0.154,7.256,6,2.296,3.4,-1.823
2434.293,33.015,0.39,8421.826,804.216,2555.942,503.008,39.367,3.709,0.953,0.369,0.812,0.148,7.245,7,2.209,3.4,-1.791
2409.145,33.647,0.389,7402.993,804.24,2616.745,502.924,41.888,3.912,0.905,0.369,0.819,0.136,7.604,8,1.822,3,-1.611
2207.764,29.232,0.383,8243.672,802.453,2662.757,495.899,39.549,3.985,0.97,0.43,0.815,0.112,8.483,4,1.614,2.8,-1.753
2446.617,28.467,0.388,8239.622,803.229,2544.322,503.338,38.548,3.972,1.039,0.43,0.815,0.154,7.262,5,2.205,3.4,-1.678
2440.677,29.053,0.386,8111.731,802.585,2548.886,495.208,39.495,3.911,0.953,0.431,0.816,0.151,7.309,5,2.16,3.4,-1.798
2435.281,28.887,0.383,8279.321,803.232,2554.715,501.853,40.394,4.012,0.971,0.428,0.816,0.149,7.336,5,2.317,3.2,-1.98
2435.281,28.887,0.374,8347.193,803.232,2558.685,498.397,39.897,3.993,0.972,0.428,0.82,0.149,7.613,4,2.039,3,-1.653
2230.019,29.22,0.383,8243.672,827.851,2691.018,496.957,39.466,4.071,0.97,0.43,0.815,0.104,8.28,5,1.705,2.8,-1.792
2427.946,29.233,0.39,8333.065,804.266,2577.787,502.965,41.836,3.916,0.953,0.369,0.82,0.145,7.483,5,1.907,3.2,-1.613
2409.028,33.647,0.39,7410.452,804.24,2578.264,489.759,41.888,3.912,0.905,0.369,0.82,0.141,7.441,8,1.908,3.2,-1.486
2277.524,28.679,0.39,7343.062,804.715,2656.804,501.866,40.052,3.939,0.953,0.429,0.816,0.115,8.189,5,1.578,2.8,-1.787
2384.871,28.444,0.383,8243.485,802.446,2644.578,496.197,39.642,3.984,0.968,0.43,0.813,0.125,7.723,4,1.889,3,-1.638
2463.006,29.053,0.383,8259.19,807.742,2545.497,497.037,39.495,3.911,0.953,0.431,0.821,0.162,7.294,4,2.215,3.4,-1.664
2411.924,33.741,0.383,8243.485,807.847,2652.229,496.901,39.486,3.912,1.021,0.43,0.82,0.138,7.673,5,1.906,3,-1.729
2207.764,28.464,0.386,8239.727,802.446,2689.697,496.197,38.516,3.971,0.97,0.43,0.815,0.103,8.453,5,1.582,2.8,-2.095
2440.984,29.048,0.386,8269.461,802.436,2564.29,495.208,39.495,3.955,0.953,0.431,0.816,0.151,7.416,4,2.042,3.2,-1.842
2409.145,29.304,0.389,8216.446,803.571,2616.634,502.924,39.452,3.912,0.905,0.369,0.819,0.136,7.622,6,1.965,3,-1.782
2411.924,29.035,0.383,8243.485,807.847,2652.229,496.941,39.486,3.912,1.021,0.43,0.82,0.138,7.695,4,1.923,3,-1.669
2421.812,32.345,0.39,8235.576,802.372,2577.947,502.965,39.482,3.912,0.905,0.369,0.82,0.142,7.358,6,2.163,3.2,-1.807
2422.037,33.647,0.389,7402.9,804.24,2539.988,502.924,41.888,3.912,0.905,0.369,0.819,0.153,7.121,8,2.287,3.2,-1.731
2411.924,33.741,0.378,8243.485,807.909,2583.697,496.901,41.89,3.912,0.968,0.37,0.82,0.139,7.607,6,1.935,3,-1.8
2383.068,28.442,0.383,8242.972,803.257,2652.302,501.985,39.349,3.984,0.968,0.381,0.816,0.124,7.779,4,1.914,3,-1.865
2425.957,30.181,0.385,9416.388,858.965,2566.699,429.7,37.762,3.928,1.041,0.372,0.795,0.144,7.445,7,2.201,3,-1.765
2499.805,27.391,0.384,6824.294,794.988,2508.891,544.344,39.108,4.111,0.873,0.371,0.797,0.21,5.591,7,3.992,3.8,-1.436
2427.451,30.381,0.385,9416.388,807.705,2566.708,429.71,39.346,3.928,1.041,0.372,0.795,0.145,7.555,5,1.942,3.2,-1.636
2498.967,38.69,0.385,6928.434,794.449,2519.559,549.993,39.284,3.932,1.04,0.371,0.813,0.29,6.626,6,2.532,3.6,-1.634
2397.588,30.181,0.385,9459.488,803.832,2570.649,429.265,37.751,3.943,1.041,0.372,0.786,0.143,7.541,6,2.099,3,-1.857
2498.982,54.375,0.388,6799.942,808.2,2507.983,535.559,39.185,3.945,1.014,0.372,0.805,0.812,5.918,6,2.506,3.8,-1.312
2397.851,29.201,0.385,9458.897,803.832,2570.871,429.902,39.344,3.943,1.041,0.372,0.805,0.143,7.564,5,1.956,3.2,-1.787
2498.611,56.553,0.388,6993.456,802.749,2517.088,540.988,40.074,3.943,1.04,0.37,0.805,0.885,5.768,6,2.549,3.8,-1.203
2499.971,41.147,0.388,9390.126,794.994,2519.559,549.214,39.113,3.937,1.04,0.371,0.787,0.372,6.538,6,2.287,3.6,-1.526
2416.783,30.182,0.385,9427.637,808.01,2595.657,429.43,39.3,3.921,1.041,0.373,0.782,0.14,7.621,5,1.92,3,-1.797
2465.038,30.334,0.383,9395.808,803.561,2509.052,425.759,39.291,3.973,1.041,0.372,0.787,0.164,7.273,5,2.25,3.4,-1.795
2395.518,30.182,0.385,9356.608,804.147,2595.657,429.317,40.94,3.921,1.041,0.373,0.785,0.135,7.7,6,1.746,3.2,-1.514
2499.868,54.19,0.39,9395.617,802.711,2516.879,543.206,39.272,4.118,1.015,0.37,0.805,0.806,6.063,6,2.257,3.6,-1.298
2499.971,38.408,0.388,6823.934,794.994,2519.559,546.345,39.113,3.937,1.04,0.371,0.793,0.28,6.711,6,2.212,3.6,-1.518
2491.915,30.426,0.388,9524.451,803.881,2504.556,422.812,39.291,4.116,1.04,0.371,0.784,0.175,7.059,5,2.377,3.4,-1.795
2465.038,30.334,0.383,9395.808,803.561,2518.772,425.759,39.291,3.973,1.041,0.372,0.787,0.163,7.428,5,1.958,3.4,-1.629
2431.843,30.181,0.383,9416.724,859.037,2570.4,429.7,38.704,3.918,1.042,0.372,0.805,0.147,7.539,6,2.049,3,-1.855
2441.623,30.181,0.39,9417.932,859.037,2570.4,429.7,38.704,3.918,1.053,0.372,0.805,0.152,7.393,6,2.146,3.2,-1.795
2498.982,30.914,0.388,6799.942,803.924,2508.131,535.559,37.81,3.943,0.976,0.372,0.804,0.19,6.869,6,2.447,3.6,-1.578
2469.007,30.186,0.385,9370.861,803.881,2508.891,421.053,39.291,4.116,1.043,0.371,0.797,0.165,7.208,5,2.306,3.4,-1.82
2410.976,31.449,0.385,9427.637,803.876,2598.513,433.577,39.292,4.107,1.038,0.373,0.787,0.137,7.672,5,1.916,3.2,-1.807
2393.4,29.051,0.384,9303.568,803.87,2597.101,429.898,38.877,3.943,1.041,0.373,0.794,0.134,7.744,5,1.698,3,-1.62
2392.913,30.182,0.385,9356.608,803.481,2704.55,429.695,41.294,3.928,1.041,0.373,0.785,0.129,8.109,6,1.654,3,-1.671
2498.964,54.096,0.388,6775.356,808.193,2507.983,535.559,39.292,3.974,1.014,0.372,0.805,0.803,6.156,6,2.147,3.6,-1.222
2481.02,30.205,0.384,8950.587,1095.59,2569.772,411.347,38.077,3.977,0.948,0.427,0.843,0.369,-0.259,8,5.197,4,-1.678
2328.613,30.992,0.384,8340.797,726.357,2776.327,451.554,39.759,3.97,0.949,0.426,0.793,0.098,8.783,4,1.334,2.6,-1.835
2498.083,30.014,0.39,8567.364,740.171,2500.022,406.757,39.208,4.166,0.948,0.405,0.824,0.178,6.753,8,2.535,3.8,-1.486
2489.912,29.95,0.39,8333.606,799.355,2564.963,451.034,39.199,3.906,0.948,0.427,0.781,0.174,7.077,3,2.376,3.6,-1.791
2481.076,30.285,0.387,8332.009,678.95,2602.466,410.792,39.621,4.218,0.784,0.426,0.78,0.216,6.585,7,3.04,3.6,-1.825
2486.143,30.039,0.39,8328.399,635.052,2504.995,461.28,39.463,4.221,0.985,0.427,0.817,0.206,6.592,6,2.897,3.6,-1.684
2468.559,30.046,0.39,8328.399,690.697,2532.53,460.61,39.226,4.265,1.07,0.431,0.817,0.164,6.988,7,2.446,3.6,-1.653
2346.014,29.906,0.384,8328.406,796.725,2764.853,451.452,39.465,3.988,0.985,0.426,0.816,0.107,8.308,3,1.649,2.8,-1.642
2489.031,30.016,0.39,8135.292,632.403,2506.333,449.263,39.186,3.973,0.948,0.402,0.793,0.209,6.704,5,2.594,3.8,-1.476
2489.031,30.016,0.39,8340.736,633.007,2514.53,449.26,39.186,3.973,0.948,0.402,0.793,0.209,6.783,4,2.563,3.6,-1.664
2328.613,30.968,0.383,8340.779,726.357,2774.085,455.012,39.759,3.97,0.949,0.429,0.791,0.098,8.685,5,1.361,2.8,-1.818
2366.811,29.95,0.39,8328.691,799.355,2566.51,450.963,39.2,3.989,0.948,0.427,0.781,0.144,7.383,3,2.131,3.2,-1.827
2363.579,29.95,0.39,8328.691,799.355,2612.437,450.963,39.199,3.989,0.948,0.427,0.781,0.129,7.491,3,2.255,3,-1.833
2328.724,29.952,0.386,8329.014,795.802,2628.242,451.245,39.197,3.988,0.953,0.427,0.793,0.124,7.903,3,1.713,3,-1.62
2332.2,29.906,0.386,8340.797,742.958,2759.987,451.452,43.205,3.97,0.953,0.426,0.822,0.103,8.104,5,1.876,2.8,-1.817
2482.39,29.95,0.39,8333.606,799.355,2564.963,451.434,39.199,3.989,0.948,0.427,0.781,0.171,7.133,3,2.3,3.4,-1.631
2332.691,29.943,0.39,8340.799,720.024,2654.129,450.212,39.237,3.972,0.948,0.426,0.823,0.115,7.08,4,2.622,3.2,-1.651
2358.139,31.32,0.387,8340.797,728.614,2691.885,451.549,40.105,3.97,0.948,0.426,0.822,0.112,8.034,4,1.684,3,-1.807
2476.424,30.002,0.39,8332.064,718.188,2506.007,450.045,39.186,3.784,1.034,0.431,0.819,0.168,6.982,5,2.295,3.6,-1.616
2329.67,29.898,0.384,8580.74,743.029,2759.987,451.452,39.481,3.97,0.953,0.426,0.822,0.099,8.579,5,1.44,2.8,-1.631
2329.67,29.898,0.386,8329.013,743.216,2759.987,451.452,39.481,3.988,0.953,0.426,0.822,0.103,8.421,4,1.481,2.8,-1.68
2329.67,29.898,0.384,8310.013,743.216,2759.987,451.452,39.481,3.97,0.953,0.426,0.822,0.099,8.724,4,1.382,2.8,-1.718
2488.126,28.946,0.39,8332.125,665.913,2532.39,460.762,39.185,3.909,1.018,0.429,0.82,0.174,6.836,5,2.507,3.8,-1.622
2358.139,31.32,0.39,8340.797,728.614,2691.68,451.369,40.105,3.976,0.948,0.427,0.822,0.114,7.966,4,1.581,3,-1.647
2332.2,31.292,0.387,8340.797,726.357,2776.327,451.549,41.84,3.97,0.953,0.426,0.823,0.106,7.989,5,1.961,2.8,-1.855
2468.234,30.035,0.384,8308.837,715.286,2505.83,448.988,39.483,3.972,0.949,0.426,0.794,0.165,7.012,4,2.328,3.6,-1.658
2485.568,28.611,0.39,8331.495,663.464,2514.085,447.222,39.052,3.998,0.948,0.427,0.803,0.172,6.864,4,2.616,3.6,-1.793
2481.038,28.611,0.39,8332.011,663.464,2516.304,447.459,39.052,4.197,0.951,0.427,0.78,0.171,6.889,5,2.489,3.6,-1.674
2345.648,29.951,0.386,8328.398,795.804,2764.786,421.998,39.197,3.988,0.985,0.426,0.793,0.106,8.407,4,1.561,2.8,-1.795
2468.485,30.046,0.39,8328.562,689.801,2514.773,448.146,39.186,3.919,1.07,0.403,0.793,0.164,7.022,5,2.298,3.6,-1.611
2498.564,59.528,0.389,6860.832,701.411,2502.318,448.108,45.988,4.001,0.991,0.414,0.784,0.984,5.047,7,4.054,4,-1.3
2499.766,59.528,0.388,7106.933,631.584,2500.14,448.108,39.771,4.008,0.991,0.424,0.792,0.984,5.539,6,2.935,3.8,-1.325
2499.53,48.434,0.389,9397.254,690.949,2500.177,449.538,39.423,4.302,1.018,0.421,0.784,0.614,5.91,7,2.641,3.8,-1.312
2476.004,54.801,0.389,6920.331,1052.543,2500.07,459.911,36.262,4.014,0.994,0.427,0.781,0.827,5.721,8,2.869,3.6,-1.367
2497.605,52.229,0.389,6920.331,1052.543,2500.07,459.603,36.262,4.014,0.994,0.427,0.784,0.741,5.853,8,2.533,3.8,-1.293
2499.917,52.848,0.389,6861.65,1073.151,2504.796,524.09,39.492,3.847,1.029,0.398,0.771,0.762,5.689,9,2.595,4,-1.312
2471.94,29.405,0.389,9494.196,682.707,2504.926,527.686,39.51,3.981,1.016,0.426,0.884,0.173,6.723,7,2.642,3.8,-1.667
2468.601,30.628,0.389,6960.576,697.637,2509.41,447.893,39.431,4.004,0.992,0.412,0.78,0.164,6.895,5,2.499,3.6,-1.687
2499.553,57.394,0.389,6862.162,701.498,2500.218,448.108,36.268,4.001,1.008,0.414,0.784,0.913,5.452,7,3.045,3.8,-1.318
2499.763,59.45,0.388,7106.933,632.161,2500.14,448.108,39.771,4.008,0.992,0.424,0.792,0.982,5.819,6,2.665,3.6,-1.313
2499.77,52.752,0.389,7092.966,1016.568,2504.664,450.197,38.729,4.008,1.029,0.399,0.792,0.758,5.831,6,2.384,3.6,-1.295
2465.514,28.617,0.389,7135.866,679.071,2510.422,448.108,39.43,4.013,1.077,0.413,0.781,0.163,6.949,6,2.504,3.4,-1.738
2499.774,57.333,0.389,7145.259,702.746,2502.427,448.139,39.747,4.008,0.991,0.421,0.77,0.911,5.66,7,2.548,3.8,-1.206
2458.512,31.039,0.389,6960.576,697.394,2511.556,447.893,39.431,4.004,0.951,0.412,0.781,0.163,7.295,5,2.062,3.4,-1.556
2499.766,29.82,0.389,7106.933,709.809,2500.447,448.108,39.771,4.022,1.161,0.412,0.781,0.179,6.07,6,3.399,3.8,-1.693
2466.491,28.268,0.389,8241.536,801.18,2510.861,524.438,39.785,4.012,0.963,0.363,0.787,0.165,5.383,6,4.117,4,-1.474
2402.89,29.855,0.389,8046.019,874.443,2620.873,469.143,39.867,3.917,1.132,0.387,0.712,0.133,7.596,8,2.029,3,-1.596
2492.595,50.752,0.39,8252.278,808.604,2503.48,473.437,39.786,4.031,0.964,0.389,0.799,0.692,6.078,5,2.37,3.6,-1.298
2123.077,29.919,0.38,8262.212,801.372,2525.702,473.174,39.332,3.998,0.971,0.396,0.799,0.158,8.454,3,1.672,2.8,-1.86
2123.129,29.804,0.375,8262.213,801.372,2805.408,468.929,39.334,4.011,1.009,0.387,0.799,0.071,9.813,3,1.248,2.4,-2.1
2465.837,39.612,0.39,8285.34,801.18,2508.548,472.22,39.786,4.03,0.963,0.389,0.794,0.32,6.6,5,2.308,3.6,-1.464
2364.223,29.409,0.389,8262.185,873.44,2783.789,469.175,39.303,4.012,0.97,0.39,0.712,0.115,8.449,6,1.449,2.8,-1.758
2486.027,29.601,0.389,8252.278,808.604,2503.48,473.4,39.786,4.031,0.964,0.397,0.799,0.173,6.834,4,2.561,3.6,-1.604
2079.096,29.836,0.382,8262.168,801.372,2726.765,468.923,39.863,4.01,0.964,0.387,0.786,0.091,9.321,4,1.399,2.6,-2.12
2486.027,38.078,0.389,8252.876,808.65,2504.934,473.4,39.867,4.03,0.995,0.397,0.799,0.269,6.785,5,2.46,3.6,-1.671
2366.019,29.212,0.375,8262.185,801.372,2783.789,469.595,39.334,4.119,0.964,0.387,0.799,0.116,8.588,5,1.569,2.8,-1.865
2123.077,29.919,0.388,8262.212,801.372,2708.185,468.836,39.867,4.009,0.971,0.396,0.799,0.109,8.942,3,1.48,2.6,-1.848
2118.667,29.807,0.382,8262.185,801.372,2751.334,473.349,39.879,3.955,0.962,0.396,0.799,0.091,9.458,3,1.278,2.4,-1.892
2118.732,29.807,0.375,8262.185,801.372,2750.902,471.479,39.867,3.96,0.971,0.396,0.799,0.083,9.687,3,1.326,2.4,-2.131
2387.121,29.887,0.386,8312.775,801.371,2729.746,468.885,39.863,4.01,0.971,0.396,0.786,0.126,8.093,4,1.745,2.8,-1.825
2381.221,29.205,0.386,8165.519,801.371,2751.011,468.923,39.863,4.01,0.964,0.387,0.799,0.123,7.805,5,2.455,3.2,-1.814
2376.616,29.205,0.382,8264.119,801.372,2750.996,473.342,39.92,3.958,0.964,0.396,0.799,0.121,8.354,4,1.642,2.8,-1.795
2452.914,30.137,0.39,8252.278,801.346,2543.646,469.381,39.336,4.042,0.962,0.387,0.788,0.157,7.311,4,2.018,3.6,-1.448
2121.421,29.946,0.382,8262.212,801.372,2614.983,473.349,39.343,4.01,0.971,0.396,0.799,0.128,8.807,3,1.489,2.6,-1.847
2453.164,29.249,0.389,8056.316,801.128,2506.624,524.438,39.785,4.012,0.963,0.39,0.787,0.165,7.021,5,2.395,3.6,-1.609
2381.221,29.205,0.382,8264.119,801.372,2751.011,468.923,39.365,4.01,0.964,0.387,0.799,0.123,8.176,4,1.753,3,-1.852
2451.131,29.806,0.382,8261.945,801.372,2614.983,473.503,39.343,3.959,0.962,0.396,0.787,0.156,7.446,4,2.2,3,-1.767
2434.873,29.227,0.386,8102.461,801.345,2614.082,469.093,39.862,4.01,0.971,0.387,0.798,0.149,7.513,5,2.071,3.2,-1.81
2127.539,29.807,0.375,8262.185,801.372,2783.789,468.929,39.334,4.011,1.009,0.387,0.799,0.072,9.765,3,1.235,2.4,-1.915
2423.467,28.728,0.388,8262.251,801.379,2623.849,469.167,39.851,4.01,0.971,0.387,0.799,0.143,7.648,4,1.819,3.2,-1.622
2456.27,29.043,0.388,8254.347,808.634,2526.888,489.431,39.861,4.009,0.971,0.399,0.802,0.159,7.151,4,2.351,3.4,-1.673
2398.612,29.167,0.384,8261.806,801.352,2615.003,469.09,36.651,3.991,0.964,0.387,0.787,0.131,7.707,5,1.869,3,-1.79
2359.724,29.212,0.375,8262.186,801.372,2783.789,469.595,39.334,4.049,0.964,0.387,0.786,0.113,8.837,4,1.362,2.6,-1.822
2406.732,29.856,0.388,8080.452,801.372,2620.421,468.836,39.867,3.704,0.971,0.386,0.793,0.135,7.588,6,2.102,3,-1.753
2452.937,28.268,0.389,8241.536,801.18,2510.861,524.011,39.777,4.011,0.962,0.363,0.788,0.164,7.075,6,2.447,3.4,-1.804
2498.657,59.91,0.39,9026.522,804.104,2500.591,447.389,38.71,4.115,0.968,0.425,0.796,0.997,5.39,5,3.013,3.8,-1.229
2033.641,29.163,0.362,8287.981,803.152,2861.271,449.391,39.262,3.987,0.996,0.399,0.796,0.046,10.123,3,0.738,2.4,-1.914
2059.25,31.411,0.382,8482.736,849.636,2691.329,448.6,38.714,4.163,1.092,0.368,0.831,0.103,9.066,9,1.501,2.6,-1.9
2498.66,29.441,0.352,8288.017,804.023,2867.937,449.282,39.262,4.116,0.996,0.416,0.796,0.179,9.499,2,1.173,2.6,-1.947
2490.899,48.402,0.387,8183.936,804.19,2500.406,447.403,39.01,3.728,0.949,0.394,0.793,0.613,6.413,6,2.203,3.6,-1.415
2490.925,59.473,0.39,7666.037,930.435,2500.763,446.466,39.011,4.115,0.949,0.425,0.796,0.982,5.661,7,2.431,3.8,-1.209
2490.899,54.657,0.387,8310.591,804.19,2500.406,447.403,39.011,3.895,0.948,0.393,0.796,0.822,5.905,4,2.728,3.6,-1.442
2059.25,31.743,0.382,8536.114,849.636,2691.329,447.369,38.714,4.112,1.084,0.391,0.831,0.103,9.265,8,1.327,2.4,-1.937
2097.454,29.163,0.36,8287.981,803.152,2861.271,468.504,39.262,3.987,0.939,0.399,0.79,0.061,10.064,5,0.94,2.4,-1.934
2050.999,31.456,0.372,8308.46,803.983,2776.101,448.651,38.254,4.114,1.039,0.393,0.797,0.075,9.833,4,0.898,2.4,-1.867
2466.6,31.737,0.39,8541.489,850.323,2506.857,473.112,39.01,4.115,1.086,0.412,0.832,0.164,6.824,9,2.541,3.6,-1.662
2350.272,31.102,0.382,8316.213,806.945,2691.282,447.389,38.71,4.161,1.04,0.411,0.796,0.109,8.428,4,1.451,2.8,-1.66
2071.349,31.493,0.38,9006.637,787.848,2776.945,449.389,38.699,4.163,1.085,0.393,0.797,0.086,9.655,7,1.167,2.4,-2.109
2499.412,29.163,0.39,8299.718,803.201,2548.619,449.389,38.71,3.988,1.039,0.393,0.796,0.179,6.911,3,2.484,3.6,-1.492
2499.115,52.035,0.387,9049.967,817.905,2504.848,447.652,39.076,4.116,0.968,0.4,0.796,0.734,5.766,6,2.833,3.8,-1.433
2479.762,31.743,0.39,8300.402,854.541,2501.57,473.42,39.01,4.114,1.086,0.391,0.858,0.17,6.886,8,2.318,3.6,-1.6
2059.25,30.966,0.379,8311.581,822.523,2691.329,448.597,38.714,4.161,1.032,0.412,0.831,0.103,9.778,6,0.949,2.4,-1.817
2495.764,29.441,0.352,8288.017,804.025,2867.937,449.318,39.262,3.899,0.996,0.416,0.796,0.177,9.637,2,1.072,2.4,-1.873
2499.162,59.662,0.39,8304.663,850.028,2501.566,472.986,38.71,4.116,0.975,0.417,0.801,0.989,5.719,6,2.256,3.8,-1.124
2365.176,28.527,0.389,8479.764,849.636,2627.494,449.276,38.991,4.163,1.092,0.397,0.831,0.124,7.64,8,2.035,3,-1.802
2498.657,59.662,0.39,8304.663,803.983,2500.398,447.389,38.71,4.116,0.973,0.417,0.801,0.989,5.746,4,2.787,3.8,-1.363
2499.099,49.205,0.388,8326.57,803.477,2500.763,447.739,39.006,4.115,0.971,0.412,0.796,0.64,6.102,4,2.377,3.8,-1.313
2488.823,53.552,0.382,8310.591,804.19,2500.406,447.374,38.713,3.893,0.948,0.393,0.797,0.785,6.089,4,2.568,3.6,-1.422
2415.895,30.791,0.389,8316.928,804.063,2509.623,447.41,38.734,3.877,1.04,0.412,0.796,0.163,7.416,4,1.884,3.4,-1.492
2354.002,31.102,0.387,8316.213,806.945,2690.032,447.389,38.71,4.069,1.04,0.411,0.796,0.11,8.116,3,1.69,3,-1.772
2499.099,48.457,0.388,8326.57,803.477,2500.763,449.344,39.005,4.115,0.971,0.412,0.796,0.615,6.581,4,2.314,3.6,-1.409
2354.002,31.102,0.387,8299.94,806.917,2681.28,447.389,38.71,4.178,1.04,0.393,0.796,0.11,7.92,4,1.737,3,-1.673
2466.6,31.424,0.39,8541.489,850.326,2506.048,473.112,39.01,4.124,1.017,0.395,0.832,0.165,7.108,8,2.189,3.6,-1.502
2462.658,48.417,0.388,8326.57,849.64,2506.06,448.622,39.088,3.876,1.017,0.395,0.796,0.614,6.141,6,2.494,3.8,-1.407
2466.6,30.197,0.39,8519.966,855.173,2506.947,473.112,39.01,4.115,1.086,0.412,0.832,0.164,7.237,8,1.971,3.6,-1.607
2307.611,31.341,0.382,7671.379,777.505,2766.75,430.763,38.007,4.113,0.946,0.378,0.736,0.091,8.436,9,1.609,2.8,-1.82
2489.479,30.255,0.388,7660.12,805.725,2502.941,409.943,39.939,4.012,0.966,0.411,0.733,0.174,6.797,6,2.613,3.6,-1.76
2498.084,31.405,0.35,7809.341,806.74,2505.819,410.101,39.981,4.106,0.953,0.411,0.742,0.178,7.74,5,2.008,3,-1.772
2280.759,31.382,0.347,8352.071,804.081,2766.556,415.142,39.993,4.114,0.974,0.406,0.733,0.084,9.895,4,1.066,2.4,-1.969
2280.759,29.867,0.347,8565.167,804.081,2766.556,415.142,39.993,4.114,0.974,0.411,0.736,0.08,9.875,5,1.003,2.4,-2
2371.282,31.405,0.347,8284.867,804.081,2766.556,415.142,39.994,4.114,0.974,0.406,0.733,0.119,9.696,4,1.098,2.4,-2.069
2280.939,29.867,0.369,8014.629,804.064,2766.556,415.065,40.967,4.114,0.974,0.424,0.736,0.08,9.538,7,1.087,2.6,-1.983
2485.611,31.405,0.39,7656.652,777.507,2507.067,410.742,40.012,4.113,0.946,0.411,0.736,0.172,6.933,8,2.456,3.6,-1.662
2411.356,31.405,0.388,7213.609,886.89,2587.594,409.843,40,4.126,0.946,0.414,0.725,0.137,7.441,9,2.166,3,-1.845
2280.939,29.867,0.369,8010.584,802.819,2766.556,415.057,40.967,4.114,0.946,0.424,0.736,0.08,9.398,8,1.176,2.6,-1.867
2281.03,31.282,0.369,8016.289,804.078,2766.741,413.37,40.015,4.113,0.955,0.412,0.743,0.081,9.316,6,1.182,2.6,-1.802
2485.611,31.405,0.39,7656.652,777.759,2507.067,410.214,40.012,4.113,0.949,0.412,0.733,0.172,6.963,7,2.36,3.6,-1.494
2295.868,31.405,0.346,7501.703,807.041,2707.882,410.777,40.117,3.992,0.955,0.379,0.733,0.097,9.257,5,1.308,2.4,-1.977
2436.028,31.436,0.349,7818.986,806.631,2577.218,409.807,39.981,4.106,0.954,0.412,0.742,0.149,8.221,5,1.665,2.8,-1.768
2281.03,31.281,0.369,8016.289,805.756,2782.998,413.307,40.015,4.113,0.955,0.412,0.743,0.082,8.837,6,1.511,2.6,-1.887
2445.808,31.421,0.39,7206.562,803.838,2594.533,409.821,40.013,4.012,0.958,0.386,0.733,0.154,7.301,6,2.264,3.4,-1.868
2448.599,31.405,0.388,7215.279,806.76,2513.832,402.882,39.981,4.125,0.956,0.413,0.716,0.162,7.077,7,2.474,3.4,-1.696
2412.129,31.406,0.389,7850.354,806.508,2585.37,410.101,40.015,4.018,0.95,0.412,0.719,0.138,7.427,6,2.079,3.2,-1.78
2300.765,31.426,0.388,8122.522,805.725,2612.361,409.985,39.939,4.017,0.956,0.406,0.735,0.129,8.041,6,1.605,3,-1.793
2283.6,31.382,0.39,8341.706,804.789,2678.027,415.231,40.023,3.979,1.017,0.396,0.733,0.114,8.393,5,1.467,3,-1.78
2307.209,31.342,0.369,7634.368,777.258,2768.419,413.293,40,4.113,0.95,0.412,0.743,0.088,8.645,7,1.641,2.6,-1.853
2479.628,31.405,0.347,7503.707,805.825,2503.224,410.777,39.034,3.992,0.955,0.411,0.733,0.17,7.862,5,1.736,2.8,-1.802
2325.092,31.411,0.382,7503.291,804.789,2693.346,409.743,40.023,3.981,0.971,0.37,0.735,0.102,8.172,6,1.667,2.8,-1.825
2325.449,31.405,0.385,7671.992,804.789,2699.422,430.639,38.026,3.979,1.017,0.396,0.735,0.1,8.542,7,1.347,2.8,-1.667
2282.392,31.382,0.388,7570.495,804.789,2693.346,409.743,40.022,3.979,1.017,0.396,0.786,0.109,8.771,5,1.173,2.6,-1.629
2325.092,31.405,0.388,7503.291,804.789,2693.346,409.743,40.023,3.979,1.017,0.396,0.715,0.109,8.077,6,1.861,3,-1.935
2445.98,31.442,0.389,7661.636,806.562,2502.941,409.824,40.014,4.012,0.966,0.411,0.719,0.166,7.283,6,2.032,3.4,-1.687
2299.358,31.414,0.348,8009.579,804.003,2768.104,415.093,39.939,4.107,0.973,0.412,0.736,0.085,9.652,5,0.96,2.6,-1.955
2300.765,31.424,0.388,8122.853,804.091,2605.831,409.985,40.017,4.017,0.955,0.412,0.735,0.131,7.934,6,1.708,3,-1.631
2493.332,29.732,0.389,10137.394,798.43,2500.19,450.892,39.511,4.114,0.994,0.423,0.8,0.222,6.752,4,2.652,3.6,-1.673
2480.738,28.706,0.385,7273.668,759.326,2503.422,507.852,39.529,3.881,0.938,0.434,0.808,0.17,-0.626,9,5.193,4,-1.64
2456.721,29.872,0.385,7140.323,799.534,2502.037,457.38,44.063,4.124,0.89,0.424,0.894,0.166,6.949,9,2.508,3.4,-1.74
2486.665,46.736,0.39,7886.447,797.756,2500.182,450.748,39.525,4.1,0.993,0.423,0.8,0.558,6.118,5,2.87,3.6,-1.562
2333.984,29.689,0.389,7368.488,838.547,2668.933,449.784,39.689,3.909,0.995,0.411,0.799,0.112,8.298,5,1.411,2.8,-1.587
2482.65,29.903,0.385,6890.76,887.897,2503.113,450.407,39.481,3.914,1.17,0.378,0.935,0.171,4.806,7,4.977,4.2,-1.582
2486.666,42.104,0.389,8017.214,783.413,2500.181,450.04,39.517,4.1,0.994,0.423,0.801,0.403,6.57,6,2.358,3.6,-1.534
2486.666,46.371,0.389,8017.214,783.07,2500.181,450.04,39.517,4.1,0.994,0.423,0.801,0.546,6.056,6,2.637,3.8,-1.415
2496.903,29.732,0.389,10152.254,793.858,2504.129,457.484,39.506,4.114,0.994,0.423,0.8,0.223,6.67,5,2.679,3.6,-1.656
2480.951,29.872,0.389,7259.578,747.482,2503.422,507.852,39.529,3.67,0.856,0.424,0.799,0.17,6.624,8,2.736,3.8,-1.636
2456.815,28.706,0.385,7279.015,759.326,2551.991,450.021,39.529,3.881,0.938,0.425,0.808,0.159,7.218,7,2.256,3.4,-1.787
2486.665,46.371,0.389,8017.214,797.342,2500.181,450.756,39.525,4.1,0.994,0.423,0.801,0.546,6.398,5,2.363,3.6,-1.465
2498.136,29.873,0.389,6694.827,747.479,2503.618,450.748,39.481,3.903,1.159,0.423,0.799,0.193,6.67,6,2.734,3.6,-1.671
2458.962,30.552,0.39,10016.13,793.858,2504.129,457.484,39.492,4.114,0.994,0.423,0.8,0.207,6.77,5,2.624,3.6,-1.736
2333.984,29.872,0.39,7565.089,793.752,2645.523,450.766,39.486,3.909,0.995,0.414,0.786,0.118,7.761,4,1.846,3,-1.79
2492.495,29.872,0.389,7118.403,797.775,2503.618,450.995,39.482,4.098,1.022,0.423,0.799,0.176,6.846,4,2.394,3.6,-1.472
2377.392,29.816,0.389,7740.587,793.752,2615.459,436.424,39.524,4.117,0.936,0.423,0.786,0.128,7.542,6,2.037,3,-1.825
2401.449,29.849,0.389,7572.11,793.7,2581.283,450.021,39.517,3.908,0.938,0.423,0.786,0.14,7.434,5,2.086,3.2,-1.849
2333.984,29.733,0.389,7565.089,793.766,2650.814,457.477,39.486,3.909,0.995,0.423,0.799,0.116,7.923,5,1.718,3,-1.709
2400.011,29.86,0.385,7295.461,793.917,2552.244,457.456,39.973,3.902,0.955,0.424,0.804,0.149,7.33,5,2.231,3.4,-1.807
2442.068,29.872,0.385,7130.916,798.427,2518.464,464.517,39.486,3.891,0.995,0.423,0.799,0.161,7.151,5,2.374,3.4,-1.86
2442.333,29.165,0.381,7131.301,793.182,2551.13,450.995,39.482,4.115,0.964,0.423,0.799,0.152,7.398,4,2.075,3.2,-1.68
2458.962,30.552,0.39,8017.005,793.956,2504.129,450.85,39.492,4.114,0.994,0.423,0.8,0.165,7.031,4,2.372,3.6,-1.649
2403.062,28.771,0.389,7252.129,793.752,2565.315,450.956,39.525,4.103,0.962,0.423,0.8,0.145,7.503,4,2.005,3.2,-1.66
2333.984,29.872,0.39,7565.089,793.752,2650.822,450.766,39.486,3.909,0.995,0.41,0.799,0.116,8.064,4,1.608,3,-1.616
2493.385,29.872,0.389,6850.775,797.775,2503.618,450.748,39.481,4.089,1.159,0.423,0.799,0.176,6.798,5,2.553,3.6,-1.718
2399.102,29.873,0.389,7571.926,793.7,2603.192,450.021,39.517,3.908,0.995,0.423,0.774,0.132,7.539,5,2.054,3.2,-1.797
2333.984,29.686,0.39,7891.171,797.966,2667.884,450.601,39.685,4.102,1.027,0.421,0.799,0.114,8.104,4,1.565,2.8,-1.609
2379.821,31.034,0.389,7797.538,885.172,2612.297,435.795,42.033,4.142,1.023,0.347,0.775,0.133,7.495,10,2.146,3.2,-1.847
2478.996,52.527,0.389,6939.143,800.508,2501.336,450.688,39.153,4.086,1.049,0.382,0.781,0.751,5.782,5,2.768,3.8,-1.415
2123.071,29.191,0.387,6943.006,800.467,2501.108,450.686,39.157,4.086,1.023,0.383,0.781,0.166,8.238,3,1.547,2.8,-1.698
2129.383,31.008,0.385,7497.809,800.394,2701.697,450.893,37.887,3.969,1.023,0.364,0.805,0.1,9.202,5,1.237,2.6,-1.875
2129.383,29.183,0.385,7497.809,800.467,2701.616,450.893,39.183,3.969,1.023,0.364,0.805,0.1,9.525,4,1.172,2.4,-1.778
2464.79,52.454,0.388,10436.94,986.098,2632.604,421.936,40.607,4.082,1.013,0.35,0.777,0.748,5.841,9,3.365,4,-1.532
2497.653,46.303,0.389,7044.582,802.959,2509.952,450.515,38.891,4.075,1.021,0.382,0.781,0.543,6.07,5,2.515,3.8,-1.404
2123.071,31.436,0.386,7434.434,800.457,2695.723,450.486,39.001,4.075,1.019,0.383,0.781,0.104,8.78,3,1.397,2.8,-1.649
2498.208,45.91,0.388,10440.666,799.669,2509.948,449.112,38.983,4.067,1.021,0.382,0.781,0.53,6.304,5,2.354,3.6,-1.36
2498.189,41.824,0.389,7203.553,802.849,2510.7,450.482,39.002,4.028,0.965,0.349,0.782,0.394,5.905,6,2.7,3.8,-1.418
2412.706,34.207,0.389,7423.107,803.368,2569.222,420.731,38.92,4.09,0.948,0.372,0.805,0.144,7.411,6,2.111,3.2,-1.83
2488.591,41.905,0.389,6874.916,802.961,2510.689,451.196,38.997,4.028,0.966,0.382,0.782,0.397,6.333,5,2.428,3.8,-1.4
2490.826,38.557,0.389,6874.916,800.112,2510.689,451.196,39.157,4.138,0.966,0.382,0.774,0.285,6.365,7,2.558,3.8,-1.542
2323.617,29.414,0.389,7379.952,842.188,2612.22,435.795,42.033,3.826,1.021,0.372,0.807,0.129,7.64,8,2.001,3,-1.684
2498.189,29.448,0.389,7860.513,800,2507.549,436.716,39.162,4.139,0.963,0.381,0.774,0.178,6.703,7,2.552,3.8,-1.642
2498.189,38.477,0.389,7203.553,800,2510.7,450.482,39.162,4.138,0.965,0.349,0.774,0.283,6.523,8,2.387,3.6,-1.396
2376.899,31.166,0.389,7797.538,808.453,2612.297,435.319,42.033,4.095,0.968,0.347,0.797,0.133,7.552,7,2.132,3,-1.787
2488.748,29.469,0.389,7446.377,802.993,2510.982,451.202,38.797,4.086,1.021,0.382,0.781,0.174,6.837,4,2.464,3.8,-1.642
2498.203,38.27,0.389,6988.457,803.205,2509.979,420.215,39.556,3.977,1.022,0.346,0.822,0.276,6.534,7,2.505,3.8,-1.504
2123.071,29.191,0.389,6943.006,800.467,2507.483,450.686,39.157,4.086,1.023,0.383,0.781,0.164,8.425,3,1.453,2.8,-1.651
2485.902,40.975,0.387,7045.681,801.905,2510.662,449.233,39.404,3.896,1.019,0.38,0.781,0.366,6.564,5,2.583,3.6,-1.556
2337.62,29.215,0.387,7430.503,800.491,2692.993,450.891,39.001,4.075,1.023,0.383,0.805,0.106,7.891,4,1.835,3,-1.835
2483.632,28.891,0.385,7430.496,807.17,2500.467,450.898,39.007,4.075,1.023,0.382,0.804,0.172,7.268,4,2.053,3.4,-1.649
2477.698,29.192,0.389,7864.63,801.787,2500.031,435.334,39.569,4.089,1.022,0.382,0.783,0.169,6.932,5,2.345,3.6,-1.472
2498.209,39.615,0.389,7032.847,802.959,2510.681,449.117,39.431,3.893,1.021,0.374,0.745,0.321,6.377,6,2.639,3.8,-1.528
2485.884,39.952,0.387,7032.847,802.959,2510.662,449.117,39.431,3.893,1.021,0.382,0.781,0.332,6.785,5,2.369,3.6,-1.516
2337.62,29.215,0.386,7430.503,800.491,2692.993,450.891,39.001,4.075,1.023,0.383,0.781,0.105,8.141,4,1.609,2.8,-1.803
2129.383,31.432,0.385,7445.664,800.394,2701.697,450.893,38.988,3.969,1.023,0.364,0.805,0.103,9.52,4,1.19,2.6,-1.885
2337.62,29.829,0.387,7430.503,800.491,2552.662,450.893,39.001,3.915,1.021,0.38,0.805,0.149,7.703,4,1.763,3,-1.649
2369.736,29.402,0.39,7373.338,800.75,2639.08,444.427,39.002,4.075,1.041,0.385,0.787,0.12,7.698,5,1.862,3,-1.653
2441.058,34.652,0.388,7632.068,800.518,2545.898,473.104,38.438,4.507,1.026,0.422,0.793,0.155,4.78,8,4.933,4.4,-1.508
2496.903,43.409,0.388,7679.721,802.812,2507.472,450.458,39.989,4.112,0.964,0.414,0.796,0.447,5.275,5,4.238,4,-1.504
2406.536,31.241,0.389,7402.901,838.319,2569.105,448.921,39.825,3.602,1.024,0.386,0.795,0.144,5.774,6,3.826,3.8,-1.802
2495.839,50.079,0.388,7719.787,802.638,2509.279,449.964,39.738,4.081,1.031,0.386,0.784,0.669,5.048,5,4.203,4.6,-1.418
2404.15,30.294,0.388,7606.343,795.113,2505.523,449.943,38.578,4.07,1.024,0.386,0.796,0.165,5.289,5,4.365,4,-1.662
2453.082,30.604,0.388,7065.953,802.638,2502.868,449.997,39.761,4.081,0.996,0.43,0.784,0.166,6.922,4,2.537,3.6,-1.653
2493.14,29.465,0.385,7680.369,806.821,2502.508,449.968,39.296,4.099,0.963,0.414,0.782,0.176,6.696,4,2.749,3.6,-1.85
2404.319,31.016,0.39,8258.672,795.105,2603.952,450.458,39.865,4.11,1.027,0.373,0.796,0.134,6.971,3,2.488,3.4,-1.59
2495.759,45.327,0.389,8351.606,802.768,2507.466,448.857,39.815,4.077,1.035,0.386,0.784,0.511,6.142,4,2.428,3.8,-1.407
2403.004,30.283,0.39,8258.672,802.873,2604.353,452.982,39.826,4.11,0.962,0.386,0.795,0.133,7.453,4,2.207,3,-1.792
2397.716,31.016,0.389,8258.672,795.105,2603.806,450.489,39.865,4.08,0.961,0.373,0.782,0.132,7.532,3,1.982,3.2,-1.604
2498.828,43.584,0.389,8250.781,802.768,2507.464,450.135,39.869,4.077,1.03,0.373,0.785,0.453,6.247,4,2.5,3.6,-1.484
2488.523,30.388,0.389,8360.953,802.769,2502.436,452.731,39.844,4.111,0.964,0.428,0.781,0.174,6.7,3,2.642,3.8,-1.633
2496.858,29.486,0.385,7687.419,802.812,2507.604,452.693,39.321,4.099,0.964,0.412,0.781,0.178,6.447,4,2.826,3.8,-1.624
2418.08,32.261,0.389,7686.187,794.624,2603.806,450.457,39.302,4.113,0.961,0.373,0.796,0.141,6.902,5,2.602,3.4,-1.58
2498.819,49.458,0.389,8361.715,802.472,2502.208,448.926,39.815,4.099,0.961,0.399,0.784,0.649,5.746,4,2.878,3.8,-1.402
2396.703,32.261,0.389,7686.187,794.624,2603.806,450.457,39.286,4.113,0.961,0.373,0.796,0.132,7.5,5,1.998,3.2,-1.736
2495.759,34.578,0.389,8351.606,802.768,2507.466,449.2,39.815,4.077,1.035,0.387,0.793,0.177,6.69,4,2.405,3.8,-1.458
2399.768,32.261,0.389,7686.5,802.404,2599.557,449.935,39.302,4.113,0.961,0.373,0.796,0.133,7.451,5,2.186,3,-1.853
2481.785,49.275,0.39,8257.57,802.498,2503.262,448.91,39.815,4.11,1.027,0.373,0.784,0.642,6.081,4,2.386,3.6,-1.308
2498.828,43.409,0.39,8362.232,802.768,2507.464,450.135,39.814,4.077,1.028,0.399,0.782,0.447,6.326,4,2.571,3.6,-1.413
2496.416,29.86,0.387,8351.632,809.726,2579.297,449.078,49.233,3.124,0.997,0.413,0.822,0.25,5.075,5,4.585,4.2,-1.596
2498.097,30.028,0.389,8252.478,791.226,2538.425,451.467,41.089,3.428,0.899,0.416,0.815,0.178,-0.539,6,5.245,4.4,-1.496
2496.485,29.829,0.389,8325.875,792.827,2526.201,450.852,39.669,3.67,0.999,0.415,0.815,0.178,6.85,4,2.526,3.8,-1.492
2389.566,33.909,0.389,8326.247,792.527,2621.173,423.381,42.571,3.487,0.999,0.415,0.815,0.13,7.53,7,2.087,3,-1.8
2340.928,29.793,0.387,8251.445,808.061,2633.991,451.345,40.034,3.686,1.013,0.413,0.815,0.122,7.886,4,1.658,3,-1.642
2496.485,29.826,0.387,8325.875,792.672,2526.201,450.852,42.611,3.67,0.997,0.413,0.822,0.178,6.711,5,2.654,3.6,-1.651
2492.88,30.033,0.389,8252.478,790.148,2516.579,451.392,41.074,3.413,0.92,0.415,0.815,0.176,6.783,7,2.61,3.6,-1.536
2381.091,28.988,0.389,8855.633,810.743,2627.022,448.029,39.974,3.666,0.997,0.413,0.815,0.124,7.55,6,2.058,3,-1.85
2382.278,29.757,0.389,8253.022,810.737,2626.904,448.105,39.975,3.516,0.997,0.415,0.815,0.124,7.687,5,1.868,3,-1.607
2467.204,29.002,0.389,8326.63,809.519,2531.991,450.855,39.682,3.413,0.961,0.415,0.815,0.164,7.034,4,2.337,3.6,-1.851
2418.811,29.998,0.39,8249.473,809.372,2532.733,448.258,39.916,3.371,1.002,0.383,0.809,0.157,7.038,4,2.58,3.4,-1.87
2402.085,30.028,0.389,8252.478,791.226,2540.633,452.12,39.96,3.428,0.899,0.416,0.815,0.153,7.237,5,2.307,3.4,-1.778
2411.41,29.056,0.39,8279.953,793.267,2566.181,451.94,39.626,3.46,0.996,0.415,0.809,0.145,7.265,4,2.409,3.4,-1.895
2385.261,29.061,0.39,8249.473,809.375,2613.335,448.258,39.916,3.466,1.002,0.415,0.807,0.133,7.507,4,2.076,3.2,-1.805
2353.154,29.793,0.387,8251.445,808.061,2624.196,451.345,40.034,3.651,1.013,0.413,0.815,0.125,7.685,4,1.96,3,-1.744
2381.091,28.991,0.389,8257.071,809.499,2640.611,449.395,39.941,3.516,1.013,0.415,0.815,0.123,7.791,4,1.666,3,-1.656
2404.874,32.057,0.39,8251.612,791.226,2540.633,451.676,42.48,3.428,0.994,0.416,0.815,0.153,7.158,6,2.355,3.2,-1.792
2447.119,28.72,0.389,8241.67,793.246,2536.756,450.845,39.95,3.417,0.898,0.416,0.815,0.154,6.96,5,2.596,3.4,-1.816
2407.936,29.061,0.39,8765.531,809.375,2613.335,448.258,39.916,3.46,1.002,0.415,0.809,0.136,7.456,5,2.232,3.2,-1.987
2408.83,28.848,0.389,8256.6,819.729,2578.666,447.378,42.451,3.662,0.997,0.415,0.822,0.14,7.336,6,2.205,3.2,-1.787
2405.125,33.869,0.39,8253.066,792.527,2588.292,451.441,42.39,3.485,0.999,0.415,0.815,0.137,7.421,6,2.032,3.4,-1.687
2390.005,29.827,0.389,8253.455,809.501,2622.618,448.258,39.841,3.663,1.013,0.415,0.807,0.127,7.538,4,2.147,3,-1.724
2409.049,29.866,0.389,8355.464,809.375,2588.191,452.129,39.921,3.43,0.996,0.415,0.815,0.142,7.309,4,2.053,3.4,-1.651
2408.819,29.827,0.389,8256.6,809.501,2578.38,447.378,42.451,3.565,1.013,0.415,0.807,0.141,7.37,5,2.153,3.2,-1.86
2448.984,29.061,0.39,8251.413,809.251,2537.051,438.717,39.915,3.419,1.002,0.415,0.815,0.155,6.895,5,2.547,3.6,-1.66
2448.984,29.061,0.39,8251.413,809.251,2537.051,450.845,39.915,3.419,1.002,0.415,0.815,0.155,7.214,4,2.181,3.6,-1.673
2381.091,28.991,0.389,8257.071,809.582,2626.904,449.395,39.941,3.516,0.997,0.415,0.815,0.124,7.725,4,1.729,3,-1.662
2493.113,30.033,0.389,8252.478,790.148,2517.037,450.377,39.717,3.652,0.999,0.415,0.815,0.176,6.796,5,2.492,3.6,-1.66
2408.614,29.578,0.389,8431.061,793.603,2566.592,449.377,42.418,3.436,0.996,0.415,0.822,0.144,7.265,6,2.407,3.2,-1.825
2405.125,33.909,0.389,8326.247,792.527,2588.292,425.052,42.39,3.485,0.999,0.415,0.815,0.137,7.268,7,2.277,3.2,-1.845
2437.136,32.131,0.345,9302.441,870.31,2533.456,445.601,38.624,3.999,1.03,0.406,0.795,0.156,-0.32,6,4.829,3.8,-1.585
2119.13,31.443,0.346,9301.751,790.858,2584.658,450.575,38.75,4,0.947,0.379,0.795,0.138,7.474,2,2.493,3,-1.863
2474.934,29.146,0.388,9260.084,799.93,2533.924,450.635,38.68,4.032,0.991,0.37,0.794,0.167,7.039,4,2.548,3.6,-1.895
2111.591,30.921,0.345,8897.205,796.482,2807.3,448.83,38.67,3.998,1.026,0.379,0.795,0.072,9.813,2,1.304,2.4,-2.109
2392.184,31.99,0.388,9258.079,803.711,2598.481,464.004,38.604,4.031,0.961,0.42,0.795,0.134,7.491,7,2.005,3.2,-1.609
2426.182,31.963,0.388,9290.556,799.344,2580.341,434.575,38.622,3.999,0.983,0.37,0.795,0.144,5.093,6,4.489,4.2,-1.548
2158.421,30.887,0.382,8401.255,796.481,2777.634,448.861,38.669,3.917,1.028,0.413,0.807,0.091,9.466,4,1.192,2.6,-1.967
2461.621,29.084,0.388,8870.003,796.56,2540.637,448.637,38.62,4,0.983,0.361,0.819,0.161,5.294,5,4.309,4.2,-1.608
2392.184,31.99,0.387,9282.778,803.711,2573.389,464.004,38.604,4.03,0.983,0.42,0.795,0.142,7.319,7,2.217,3.2,-1.862
2119.507,31.432,0.388,8909.643,799.465,2719.71,449.753,38.638,3.999,0.983,0.37,0.795,0.109,8.643,3,1.621,2.8,-1.835
2119.142,30.863,0.382,8918.285,796.646,2777.459,447.483,38.637,3.999,1.001,0.37,0.807,0.091,9.681,3,1.052,2.4,-1.885
2172.502,31.826,0.381,8910.046,796.481,2719.657,449.753,38.67,3.997,1.026,0.412,0.795,0.093,8.872,5,1.434,2.8,-1.828
2112.551,31.446,0.384,8910.048,796.481,2720.314,449.725,38.67,3.997,1.026,0.422,0.807,0.097,9.074,3,1.437,2.6,-1.875
2381.784,31.449,0.387,9291.97,795.88,2659.027,450.691,38.8,4,0.99,0.407,0.796,0.123,7.676,4,1.872,3.2,-1.673
2123.651,29.106,0.346,9176.359,805.819,2656.969,448.832,38.668,4.066,1.025,0.379,0.801,0.114,8.364,2,2.252,3,-2.006
2399.812,30.944,0.389,9258.69,796.117,2662.542,453.446,38.677,4,0.982,0.383,0.794,0.132,7.569,5,2.086,3,-1.8
2119.507,30.254,0.387,8909.643,789.046,2719.71,449.753,38.638,4.031,0.98,0.417,0.795,0.106,8.55,4,1.672,2.6,-1.802
2326.969,29.162,0.388,8912.533,803.658,2672.685,451.381,38.604,4.03,0.99,0.373,0.794,0.109,7.95,5,1.738,2.8,-1.716
2408.219,28.739,0.389,9303.088,799.929,2533.76,450.72,39.803,3.996,0.987,0.37,0.816,0.155,7.313,4,2.141,3.6,-1.687
2350.588,31.449,0.387,9291.97,795.88,2659.027,450.691,38.8,4,0.99,0.407,0.796,0.12,7.705,4,2.185,2.8,-1.923
2357.39,33.49,0.384,8902.067,800.03,2681.483,448.83,38.624,3.997,0.99,0.422,0.795,0.116,7.875,5,1.741,3,-1.649
2429.012,30.919,0.388,8580.82,796.482,2555.428,448.748,38.667,4,0.983,0.38,0.806,0.148,7.467,4,1.971,3.4,-1.656
2461.621,29.084,0.388,9309.167,792.524,2539.448,452.61,38.622,4,0.983,0.374,0.819,0.161,7.069,4,2.336,3.6,-1.716
2418.219,31.42,0.388,8577.732,796.484,2555.428,448.749,38.667,4,0.982,0.361,0.806,0.148,7.17,5,2.428,3.4,-1.825
2119.142,31.443,0.346,8918.285,788.822,2711.996,447.483,38.638,3.999,1.001,0.37,0.795,0.096,9.601,3,1.346,2.4,-2.143
2437.119,31.317,0.389,9205.688,797.273,2533.407,457.654,38.623,3.999,1.039,0.374,0.818,0.156,7.086,5,2.428,3.4,-1.762
2404.222,31.405,0.387,9283.046,857.813,2583.135,429.563,36.741,4,0.983,0.38,0.815,0.139,7.385,7,2.159,3.4,-1.788
2119.766,29.163,0.387,8913.955,796.502,2734.382,448.765,38.669,4.031,0.982,0.37,0.805,0.106,8.777,3,1.567,2.6,-1.855
2159.616,29.401,0.382,8910.043,796.481,2720.384,449.753,38.669,4.031,1.028,0.412,0.807,0.093,8.932,4,1.357,2.6,-1.895
2408.219,29.044,0.387,9305.319,796.488,2662.353,450.719,38.618,3.997,0.991,0.372,0.816,0.136,7.555,4,2.069,3.2,-1.793
2241.496,30.727,0.347,8254.009,804.142,2857.084,463.299,38.744,4.05,0.95,0.403,0.786,0.057,9.988,3,0.887,2.4,-1.74
2497.901,32.667,0.388,8250.302,803.961,2517.377,498.401,39.038,4.056,0.949,0.411,0.79,0.178,6.947,5,2.357,3.6,-1.642
2497.048,29.436,0.348,8251.477,804.131,2523.611,497.107,38.931,4.05,1.04,0.412,0.793,0.178,7.739,3,1.899,3,-1.871
2484.952,32.757,0.386,7018.326,903.532,2535.325,503.617,38.537,4.046,1.037,0.413,0.793,0.172,7.077,8,2.418,3.4,-1.644
2263.107,30.511,0.378,8268.044,750.44,2877.034,465.21,38.583,4.051,0.973,0.414,0.789,0.08,8.942,6,1.57,2.4,-2.069
2410.005,32.646,0.388,8289.786,804.034,2517.377,491.014,43.076,4.059,1.067,0.388,0.789,0.161,7.266,7,2.173,3.4,-1.644
2244.163,31.12,0.372,8251.218,757.703,2855.831,471.023,38.824,4.058,0.95,0.401,0.814,0.063,9.386,5,1.429,2.6,-1.958
2251.592,30.729,0.372,8268.109,800.241,2865.622,465.741,39.265,3.924,0.949,0.403,0.788,0.063,9.849,4,0.888,2.4,-1.842
2484.667,30.814,0.388,8289.458,804.035,2517.377,489.837,43.076,4.056,1.071,0.369,0.794,0.172,7.099,6,2.366,3.6,-1.853
2486.424,32.646,0.388,8289.786,804.035,2517.377,491.014,43.076,4.056,1.071,0.369,0.788,0.173,6.986,7,2.33,3.6,-1.49
2489.167,29.436,0.383,8262.558,805.046,2521.834,499.335,38.922,4.056,0.983,0.411,0.802,0.174,7.029,4,2.46,3.4,-1.667
2302.204,31.218,0.383,8288.018,840.831,2646.733,489.787,38.8,4.026,1.035,0.412,0.793,0.118,8.105,5,1.695,2.8,-1.812
2303.371,29.419,0.348,8251.352,805.046,2551.917,470.39,38.801,4.056,1.04,0.412,0.793,0.149,8.603,3,1.555,2.6,-1.818
2363.822,29.419,0.348,8251.352,805.046,2600.947,470.39,39.05,4.056,1.04,0.412,0.793,0.133,9.221,3,1.17,2.6,-1.887
2263.107,30.511,0.372,8268.109,800.241,2865.622,465.741,39.265,3.924,0.949,0.403,0.788,0.068,9.734,4,1.084,2.4,-1.817
2419.582,28.576,0.385,8265.625,895.082,2628.6,490.901,38.731,4.533,0.982,0.388,0.791,0.141,7.717,6,1.835,3,-1.647
2309.018,29.34,0.383,8296.583,788.418,2860.245,470.771,38.8,4.057,1.035,0.412,0.794,0.094,8.804,5,1.437,2.6,-1.83
2301.384,30.677,0.347,8253.492,804.653,2864.753,470.773,38.806,4.056,1.039,0.412,0.794,0.086,9.888,3,1.086,2.2,-2.071
2348.976,29.296,0.389,8339.793,834.519,2666.644,496.283,38.622,4.08,1.005,0.431,0.718,0.111,7.879,6,1.925,3,-1.87
2268.128,29.421,0.372,8268.109,800.241,2865.622,470.87,39.265,3.924,0.949,0.403,0.788,0.07,9.319,4,1.428,2.6,-1.922
2419.582,31.685,0.386,8289.406,804.424,2535.311,474.342,39.532,4.056,0.99,0.418,0.793,0.155,7.367,5,2.071,3.2,-1.673
2301.129,28.512,0.347,8251.943,799.995,2647.804,471.032,38.803,4.112,0.985,0.387,0.793,0.117,9.413,3,1.253,2.6,-1.852
2409.212,29.555,0.385,8325.328,804.14,2688.802,466.477,43.057,4.059,0.99,0.409,0.789,0.136,7.903,5,1.831,3,-1.782
2423.346,29.437,0.383,8262.558,806.631,2521.665,466.464,38.922,4.056,0.975,0.409,0.802,0.159,7.524,4,1.894,3.4,-1.66
2241.496,30.727,0.343,8254.043,799.804,2711.901,463.327,38.744,4.051,0.953,0.403,0.793,0.096,9.828,3,0.967,2.4,-1.917
2301.129,28.508,0.383,8251.943,799.995,2711.164,471.032,38.803,4.112,0.986,0.387,0.793,0.096,8.434,4,1.542,2.8,-1.815
2349.402,29.34,0.383,8288.018,799.953,2659.593,470.77,38.824,4.026,0.949,0.412,0.718,0.113,8.238,5,1.503,2.8,-1.58
2410.005,32.646,0.388,8289.786,806.728,2501.71,491.014,43.076,4.059,1.067,0.388,0.789,0.166,7.197,7,2.231,3.4,-1.724
2301.129,28.508,0.383,8251.908,804.333,2856.347,471.003,38.803,4.112,0.987,0.387,0.786,0.094,9.054,4,1.27,2.6,-1.622
2303.371,29.419,0.385,8251.002,804.455,2551.917,470.242,38.806,4.056,1.04,0.418,0.787,0.149,8.162,4,1.43,2.8,-1.638
2487.985,29.102,0.39,6544.007,963.619,2529.387,428.692,35.744,4.79,1.037,0.531,0.789,0.328,-1.042,9,4.671,3.8,-1.856
2499.665,57.845,0.389,6823.984,959.307,2522.415,448.682,39.46,4.107,1.045,0.404,0.804,0.928,5.476,6,2.785,4,-1.226
2489.066,31.021,0.349,7112.294,935.63,2522.916,450.646,39.437,4.106,1.047,0.381,0.782,0.174,7.646,4,2.085,3,-1.875
2373.334,29.862,0.348,7433.197,846.041,2691.912,448.685,39.311,4.105,1.043,0.405,0.782,0.119,8.814,4,1.519,2.8,-1.962
2495.578,56.493,0.389,6767.245,936.542,2504.444,448.619,39.456,4.271,1.045,0.403,0.804,0.883,4.892,7,3.742,4.6,-1.303
2494.24,50.154,0.389,7090.179,959.111,2520.333,451.514,39.454,4.108,1.046,0.406,0.788,0.672,5.896,6,2.533,3.8,-1.197
2494.263,50.198,0.389,6769.653,935.405,2516.086,448.684,39.456,4.276,0.876,0.404,0.788,0.673,5.576,8,2.932,4,-1.444
2494.332,30.559,0.389,6767.497,959.526,2506.411,448.682,39.454,4.107,1.045,0.404,0.788,0.199,6.671,5,2.688,3.6,-1.809
2499.665,55.759,0.389,6834.169,959.307,2522.415,448.676,39.46,4.107,1.045,0.406,0.804,0.859,5.837,6,2.651,3.8,-1.398
2494.24,50.42,0.389,7099.989,959.111,2520.333,451.514,39.454,4.108,1.046,0.406,0.788,0.681,5.89,6,2.798,3.8,-1.425
2373.334,29.93,0.388,7248.548,841.845,2691.912,448.81,39.311,4.053,1.046,0.392,0.789,0.127,7.934,5,1.667,3,-1.698
2494.24,50.243,0.389,7089.519,959.111,2504.649,451.514,39.454,4.275,1.045,0.406,0.788,0.675,5.707,7,3.086,3.8,-1.442
2434.958,31.844,0.384,7110.681,849.918,2522.899,448.105,39.307,4.106,1.045,0.405,0.793,0.159,7.042,6,2.463,3.6,-1.649
2489.066,30.351,0.389,6762.076,935.63,2522.916,450.386,39.437,4.106,1.047,0.468,0.789,0.185,6.014,6,3.293,4.2,-1.522
2499.963,56.37,0.389,6823.984,924.825,2522.415,461.98,39.46,4.107,1.045,0.404,0.805,0.879,5.456,7,2.771,4,-1.302
2494.438,30.558,0.39,7179.105,925.303,2506.328,448.68,39.268,4.107,1.045,0.406,0.771,0.177,6.647,6,2.487,3.8,-1.59
2495.578,56.493,0.389,6823.984,955.111,2522.415,448.619,39.46,4.107,1.045,0.404,0.804,0.883,5.642,6,2.772,3.8,-1.312
2373.334,29.916,0.349,7179.272,847.18,2593.754,448.687,39.534,4.108,1.043,0.406,0.797,0.135,8.473,4,1.588,2.8,-1.798
2480.256,30.964,0.389,7171.869,925.513,2525.389,448.676,39.456,4.107,1.045,0.406,0.788,0.17,6.845,5,2.716,3.6,-1.875
2395.026,29.878,0.349,7181.554,841.895,2590.543,448.619,39.543,4.107,1.016,0.404,0.789,0.136,8.24,4,1.775,2.8,-2.03
2421.454,30.796,0.348,7110.681,849.918,2594.774,448.091,39.517,4.106,1.045,0.382,0.782,0.143,8.102,4,1.829,2.8,-1.776
2402.096,30.719,0.389,7090.647,849.918,2536.747,448.104,39.517,4.108,1.045,0.405,0.793,0.154,7.209,5,2.179,3.6,-1.647
2434.958,30.766,0.384,7110.681,849.918,2567.264,448.168,39.298,4.106,1.045,0.405,0.788,0.149,7.341,5,2.176,3.4,-1.793
2433.7,30.353,0.349,7016.073,849.918,2514.78,448.103,39.511,4.107,1.045,0.405,0.787,0.162,7.811,4,2.008,3,-1.812
2495.52,30.348,0.389,7074.596,937.188,2522.908,448.573,39.308,4.107,1.04,0.404,0.787,0.177,6.71,5,2.68,3.6,-1.642
2368.372,29.78,0.39,7179.143,841.895,2593.754,448.618,39.302,4.108,1.043,0.403,0.804,0.135,7.472,5,2.219,3.2,-1.883
2434.976,30.36,0.383,7034.391,925.303,2529.532,448.572,39.272,4.107,1.045,0.406,0.787,0.157,7.108,5,2.395,3.4,-1.788
2417.536,29.916,0.389,7179.388,847.229,2593.754,448.687,39.625,4.108,1.043,0.406,0.797,0.14,7.388,5,2.201,3.4,-1.845
2421.543,29.878,0.35,7179.259,841.895,2523.978,448.649,39.543,4.107,1.018,0.404,0.789,0.159,7.939,4,1.893,2.8,-1.762
2433.25,30.353,0.35,7015.032,849.918,2516.144,448.113,39.533,4.107,1.045,0.405,0.798,0.161,7.83,4,1.935,2.8,-1.718
2471.99,37.171,0.371,7742.014,730.565,2631.769,494.774,43.547,4.791,1.226,0.483,0.661,0.239,6.465,12,2.838,3.4,-1.627
2446.321,30.323,0.385,7275.615,792.108,2539.316,426.945,39.361,3.986,0.993,0.375,0.806,0.154,7.23,5,2.391,3.4,-1.868
2447.224,30.631,0.389,7275.615,791.75,2539.053,447.445,39.362,4.036,1.007,0.388,0.806,0.154,7.3,4,2.183,3.4,-1.662
2495.675,45.362,0.384,6676.617,809.258,2516.522,448.01,38.818,4.033,0.986,0.368,0.804,0.512,-0.308,6,5.08,3.8,-1.542
2446.321,34.105,0.387,7273.927,852.291,2533.466,417.842,39.162,4.036,0.993,0.388,0.855,0.156,7.041,8,2.457,3.4,-1.887
2483.389,38.438,0.389,6648.736,791.751,2514.595,491.372,38.832,4.034,0.984,0.379,0.807,0.281,6.473,6,2.331,3.6,-1.507
2492.492,41.41,0.389,6692.027,791.301,2500.589,492.941,39.192,3.98,1.214,0.38,0.803,0.38,6.201,7,2.38,3.6,-1.385
2499.247,43.095,0.389,7323.392,791.537,2514.421,448.97,39.203,4.032,0.987,0.373,0.809,0.436,6.545,5,2.177,3.6,-1.453
2446.321,32.276,0.385,8953.437,792.108,2539.316,496.737,39.361,3.986,0.993,0.375,0.811,0.154,7.089,6,2.394,3.4,-1.709
2499.182,37.021,0.389,6730.979,792.899,2514.589,449.05,43.634,4.077,0.974,0.369,0.81,0.234,6.559,6,2.447,3.8,-1.488
2452.441,30.336,0.389,7275.615,791.358,2532.946,447.895,39.361,3.985,0.993,0.375,0.806,0.157,7.223,4,2.388,3.2,-1.787
2495.626,32.515,0.389,8808.22,791.85,2507.653,445.872,39.198,3.986,0.986,0.375,0.811,0.177,6.741,6,2.613,3.6,-1.7
2492.342,40.948,0.389,8555.443,791.285,2513.699,492.575,39.482,4.034,1.214,0.38,0.809,0.365,6.383,7,2.365,3.6,-1.378
2499.247,34.127,0.389,7324.124,791.537,2504.846,448.97,39.163,4.032,0.993,0.373,0.809,0.179,6.817,5,2.371,3.6,-1.664
2490.15,31.199,0.385,8601.693,791.987,2507.684,448.504,39.159,3.986,1.012,0.381,0.803,0.175,7.059,4,2.436,3.4,-1.609
2499.182,30.638,0.388,8671.354,791.797,2514.58,450.114,38.812,3.983,0.987,0.369,0.81,0.179,6.995,4,2.324,3.6,-1.474
2495.577,34.127,0.389,7324.124,791.438,2503.94,448.97,39.198,4.032,0.993,0.371,0.809,0.177,6.852,5,2.415,3.6,-1.627
2499.182,30.393,0.388,6730.979,791.797,2514.589,450.071,38.851,4.036,0.987,0.369,0.81,0.189,6.765,4,2.64,3.6,-1.744
2492.492,41.209,0.388,6676.595,791.301,2500.589,492.941,38.808,3.981,0.988,0.38,0.803,0.374,6.256,6,2.498,3.6,-1.382
2474.076,30.659,0.385,7267.672,809.226,2500.313,436.926,39.202,3.987,0.986,0.388,0.806,0.167,6.89,5,2.52,3.6,-1.831
2492.332,45.199,0.389,8555.443,791.285,2513.787,448.044,39.129,4.036,1.008,0.38,0.809,0.507,6.11,5,2.814,3.8,-1.582
2492.492,36.974,0.389,6692.027,791.301,2500.589,449.137,39.192,3.973,1.214,0.38,0.809,0.232,6.703,6,2.271,3.6,-1.504
2492.502,40.809,0.389,6719.882,808.357,2500.589,449.828,39.166,3.981,0.986,0.38,0.803,0.36,6.563,5,2.264,3.6,-1.512
2499.371,43.14,0.389,8545.627,791.285,2514.408,448.044,39.205,4.036,1.008,0.38,0.809,0.438,6.395,5,2.529,3.6,-1.544
2486.709,30.659,0.385,7267.672,809.226,2500.313,448.394,39.179,3.987,0.986,0.388,0.801,0.173,7.121,4,2.215,3.6,-1.622
2433.243,32.189,0.387,8446.922,791.091,2595.436,418.034,35.453,4.344,0.852,0.35,0.821,0.148,7.202,10,2.29,3.4,-1.716
2499.683,30.846,0.387,8309.661,791.298,2505.791,434.891,39.902,4.088,0.991,0.408,0.808,0.179,6.755,4,2.528,3.8,-1.5
2362.668,30.869,0.387,8393.591,788.285,2657.541,421.82,40.098,3.934,0.996,0.425,0.844,0.114,7.794,7,1.906,3,-1.656
2362.678,30.87,0.387,8310.003,796.673,2657.617,434.892,40.098,4.091,1.017,0.408,0.845,0.114,8.005,5,1.583,3,-1.649
2493.377,57.307,0.389,8320.084,791.897,2506.908,541.897,39.978,4.095,0.977,0.581,0.775,0.91,6.035,7,2.097,3.6,-1.205
2493.377,51.959,0.387,8320.084,790.718,2506.908,541.897,40.202,4.095,0.828,0.578,0.8,0.732,5.918,8,2.59,3.8,-1.245
2496.795,46.71,0.387,8328.255,800.776,2506.315,538.313,39.78,4.088,0.991,0.397,0.804,0.557,6.25,5,2.503,3.6,-1.416
2499.934,45.371,0.387,7850.234,726.398,2500.38,434.891,40.113,4.198,1.111,0.409,0.779,0.512,6.192,9,2.786,3.6,-1.564
2493.377,32.179,0.387,8320.084,791.111,2506.908,541.253,40.202,4.095,0.855,0.346,0.812,0.203,6.645,8,2.662,3.6,-1.86
2499.683,40.555,0.387,8248.601,791.293,2506.894,536.12,39.907,4.119,0.95,0.408,0.777,0.352,6.668,6,2.208,3.6,-1.378
2451.673,32.122,0.387,8313.959,790.68,2592.682,434.882,40.169,4.124,0.85,0.348,0.833,0.156,7.289,9,2.284,3.2,-1.778
2417.789,32.156,0.39,8469.15,791.088,2502.445,426.206,36.672,4.095,0.854,0.346,0.831,0.166,6.96,10,2.414,3.6,-1.656
2451.158,32.122,0.387,8309.691,790.68,2592.682,434.882,40.169,4.124,0.85,0.398,0.833,0.156,7.403,8,2.092,3.2,-1.669
2362.973,30.846,0.387,8310.003,796.673,2655.505,434.892,40.098,4.091,0.996,0.408,0.799,0.115,7.92,4,1.818,3,-1.653
2496.349,46.71,0.389,8392.188,800.798,2505.773,537.17,39.973,4.095,0.992,0.408,0.8,0.557,6.064,6,2.213,3.8,-1.297
2499.683,42.345,0.387,8248.601,791.907,2506.894,536.12,39.971,4.084,0.992,0.408,0.777,0.411,6.361,5,2.299,3.6,-1.396
2499.683,42.198,0.387,8247.358,791.907,2506.894,433.632,39.971,4.112,0.992,0.408,0.777,0.407,6.509,5,2.258,3.8,-1.373
2359.392,32.475,0.387,8310.001,788.285,2653.53,421.82,40.102,4.089,0.996,0.414,0.802,0.115,7.828,6,1.777,3,-1.707
2363.813,30.846,0.387,8310.003,802.06,2591.171,431.176,40.05,3.934,0.977,0.418,0.815,0.136,7.666,4,1.896,3,-1.698
2409.976,30.871,0.387,8310.001,802.06,2590.713,433.959,40.05,3.934,0.977,0.419,0.815,0.137,7.495,4,2.048,3.2,-1.618
2491.269,31.645,0.387,8309.815,790.84,2504.611,434.891,36.762,4.088,0.991,0.349,0.681,0.175,6.882,8,2.46,3.6,-1.678
2496.345,46.529,0.387,8314.403,801.572,2506.895,536.043,39.782,4.34,0.989,0.408,0.808,0.551,6.13,6,2.374,3.6,-1.287
2496.349,45.758,0.389,7859.086,800.798,2504.928,537.17,39.973,3.92,0.98,0.408,0.8,0.525,6.345,6,2.021,3.6,-1.266
2499.752,45.371,0.387,8230.925,801.468,2500.38,434.891,40.113,3.94,1.111,0.409,0.808,0.512,6.257,7,2.344,3.6,-1.28
2418.438,30.871,0.387,8305.861,802.06,2561.59,433.959,40.367,3.934,0.98,0.419,0.802,0.146,7.442,5,2.054,3.2,-1.79
2491.016,31.654,0.387,8326.925,791.048,2506.903,428.393,39.473,4.089,0.829,0.414,0.808,0.175,7.046,6,2.359,3.6,-1.651
2362.973,30.871,0.387,8310.001,788.285,2654.438,421.82,40.098,3.934,0.996,0.419,0.802,0.115,7.879,5,1.859,3,-1.687
2450.423,30.836,0.388,8309.814,790.848,2523.24,434.891,39.973,4.088,0.996,0.406,0.799,0.159,7.147,4,2.475,3.4,-1.857
2493.895,34.31,0.387,8309.854,790.368,2505.791,434.891,40.103,3.931,0.991,0.419,0.818,0.176,6.721,5,2.563,3.8,-1.68
2432.544,30.827,0.387,7289.473,791.091,2521.069,417.885,35.453,4.344,0.852,0.35,0.821,0.16,7.111,9,2.498,3.4,-1.84
2466.108,29,0.345,8285.975,799.929,2541.972,450.325,39.618,4.087,0.969,0.403,0.778,0.163,7.952,2,1.823,2.8,-1.793
2492.747,46.977,0.383,8280.451,803.288,2540.353,450.325,39.033,4.046,0.97,0.414,0.778,0.566,6.68,4,2.41,3.4,-1.556
2222.025,29.379,0.344,8497.403,801.464,2854.912,455.073,39.865,4.191,0.996,0.412,0.787,0.048,9.873,5,1.006,2.4,-2.063
2222.025,29.357,0.344,8284.969,799.764,2854.912,450.321,39.825,3.981,0.969,0.412,0.778,0.048,9.978,2,0.745,2.4,-1.887
2495.077,45.942,0.383,8232.684,802.59,2541.874,450.325,39.638,4.093,0.969,0.412,0.772,0.531,6.567,5,2.303,3.6,-1.409
2494.187,45.389,0.389,8233.059,841.144,2536.556,437.426,39.026,3.842,1.029,0.392,0.772,0.513,6.616,8,2.129,3.6,-1.4
2492.85,28.911,0.383,8284.973,803.283,2540.353,447.052,39.699,4.201,0.984,0.412,0.788,0.176,7.037,5,2.467,3.4,-1.66
2487.57,43.726,0.384,8338.669,801.297,2541.874,467.93,39.054,4.198,0.965,0.412,0.787,0.458,6.931,6,2.307,3.4,-1.668
2271.065,32.415,0.38,8275.798,726.617,2696.669,450.024,37.622,4.19,1.022,0.412,0.781,0.101,8.668,7,1.327,2.8,-1.593
2241.208,29.804,0.343,8285.993,775.198,2839.753,448.878,39.056,4.038,0.965,0.412,0.788,0.057,9.856,3,0.849,2.2,-1.784
2229.433,28.762,0.372,8276.668,799.224,2842.053,449.866,40.808,4.098,0.969,0.422,0.778,0.063,9.54,4,1.211,2.4,-1.9
2269.631,33.473,0.383,8287.776,802.102,2652.032,449.443,39.639,4.19,0.923,0.412,0.787,0.116,8.033,6,1.843,2.8,-1.696
2494.98,45.128,0.384,8337.266,799.135,2522.885,455.042,39.843,4.202,0.996,0.412,0.778,0.504,6.73,6,2.249,3.4,-1.536
2484.048,28.706,0.384,8280.863,802.585,2541.153,450.309,39.624,4.038,0.971,0.412,0.787,0.172,7.07,3,2.462,3.4,-1.845
2495.077,44.474,0.384,8337.266,799.135,2541.874,468.15,40.851,4.202,0.989,0.412,0.778,0.482,6.728,7,2.182,3.6,-1.528
2222.025,29.34,0.385,8284.973,799.764,2854.912,450.285,39.825,3.982,0.984,0.412,0.778,0.1,9.239,3,1.339,2.6,-1.923
2270.641,28.706,0.382,8284.948,799.741,2637.662,449.632,39.148,3.98,0.979,0.412,0.797,0.121,8.297,3,1.495,2.8,-1.798
2268.448,29.845,0.377,8279.92,798.016,2848.865,465.574,39.036,4.036,0.965,0.41,0.788,0.077,8.841,4,1.54,2.6,-1.875
2230,29.818,0.375,8276.11,799.206,2842.112,465.856,39.032,4.102,0.969,0.411,0.788,0.071,9.027,4,1.516,2.6,-2.094
2397.838,28.703,0.382,8277.27,802.666,2576.454,466.632,39.032,4.03,1.002,0.411,0.778,0.141,7.57,4,2.026,3.2,-1.662
2222.025,29.357,0.382,8284.969,799.764,2856.858,450.321,39.825,3.981,0.969,0.412,0.778,0.091,9.52,3,1.052,2.6,-1.847
2422.189,27.505,0.383,8284.973,802.464,2540.353,451.386,39.587,4.064,0.984,0.412,0.788,0.153,7.441,4,2.114,3.2,-1.66
2265.363,29,0.381,8287.782,799.929,2681.539,450.325,39.618,4.199,0.969,0.4,0.778,0.106,8.273,4,1.715,2.8,-1.84
2453.546,27.505,0.389,8284.917,802.464,2540.353,451.386,39.587,3.84,0.984,0.392,0.788,0.157,7.225,5,2.318,3.4,-1.851
2489.852,45.942,0.383,8232.684,802.534,2538.662,450.325,39.618,4.093,0.952,0.423,0.788,0.531,6.935,4,1.99,3.4,-1.402
2401.505,28.703,0.384,8277.27,802.829,2578.705,468.105,38.588,4.193,0.969,0.411,0.761,0.14,7.554,7,1.973,3,-1.669
2495.077,44.112,0.385,8337.266,799.135,2546.045,468.172,40.913,4.19,0.989,0.412,0.778,0.47,6.9,7,1.974,3.6,-1.384
2495.417,45.915,0.383,8269.775,801.382,2541.874,450.325,39.633,4.091,0.969,0.412,0.772,0.53,6.85,5,2.199,3.6,-1.554
2466.108,29,0.384,8582.007,799.929,2541.874,450.325,39.618,4.087,0.969,0.412,0.778,0.163,7.168,4,2.291,3.6,-1.812
2490.784,44.474,0.384,8280.629,802.586,2525.777,466.604,39.622,4.035,0.973,0.412,0.772,0.482,6.789,6,2.149,3.6,-1.534
2497.077,45.655,0.386,8237.837,793.396,2503.451,514.653,39.129,4.441,1.023,0.377,0.787,0.522,5.578,6,3.783,3.8,-1.56
2499.181,45.661,0.389,8237.837,803.599,2500.092,449.929,39.535,4.441,0.95,0.377,0.788,0.522,6.086,5,2.831,3.6,-1.568
2499.375,29.081,0.39,8237.837,811.027,2500.408,458.033,38.572,4.899,0.95,0.365,0.787,0.225,6.582,8,2.747,3.6,-1.631
2499.381,29.733,0.354,8234.674,800.722,2562.077,447.576,39.077,4.109,0.983,0.419,0.784,0.179,7.755,2,1.984,3,-1.658
2374.718,27.882,0.387,8235.911,808.18,2634.006,449.936,39.924,4.439,0.988,0.355,0.824,0.122,8.499,7,1.222,2.8,-1.58
2494.889,45.124,0.39,12556.592,794.887,2500.14,507.026,39.46,4.492,1.022,0.374,0.893,0.513,5.992,8,2.77,3.8,-1.411
2482.496,40.009,0.39,8152.969,797.206,2501.496,506.957,40.928,4.655,0.949,0.377,0.814,0.334,6.255,8,2.785,3.8,-1.544
2494.889,45.138,0.39,8234.596,803.428,2500.092,507.026,39.461,4.492,1.022,0.374,0.888,0.505,6.11,7,2.323,3.8,-1.287
2387.083,29.731,0.383,8181.382,794.313,2672.072,447.17,39.079,4.102,0.971,0.377,0.814,0.126,7.799,4,1.816,3,-1.775
2381.345,29.715,0.387,8277.695,792.057,2634.006,458.14,39.02,4.483,0.988,0.365,0.814,0.123,8.072,6,1.426,3,-1.636
2494.815,44.242,0.388,12214.636,792.47,2503.113,448.455,39.894,4.437,1.021,0.378,0.814,0.475,6.207,6,2.832,3.8,-1.544
2387.083,29.731,0.383,8347.29,800.722,2672.072,447.17,39.079,4.102,0.971,0.377,0.814,0.126,8.303,3,1.385,2.8,-1.596
2468.017,29.733,0.354,8234.674,803.552,2602.775,447.607,39.549,4.109,0.958,0.377,0.784,0.164,8.477,2,1.386,2.8,-1.644
2499.181,42.333,0.389,8237.837,803.599,2500.408,449.929,39.522,4.441,0.95,0.377,0.787,0.411,6.332,5,2.487,3.8,-1.398
2495.127,28.967,0.39,8233.88,800.722,2562.787,448.461,39.077,4.114,0.982,0.378,0.784,0.177,7.058,3,2.425,3.4,-1.843
2499.181,42.296,0.389,8240.38,803.599,2500.186,448.796,39.522,4.441,1.024,0.385,0.779,0.41,6.474,5,2.416,3.6,-1.54
2381.345,29.711,0.387,8235.854,792,2634.006,447.757,39.919,4.439,0.988,0.355,0.814,0.123,8.113,5,1.368,2.8,-1.584
2499.181,45.602,0.389,8237.837,808.669,2500.092,449.929,38.991,4.106,0.95,0.377,0.82,0.52,6.235,4,2.572,3.6,-1.542
2499.375,40.801,0.39,8237.837,803.599,2500.408,457.173,38.583,4.899,0.95,0.377,0.787,0.36,6.224,7,2.774,3.8,-1.56
2481.915,31.075,0.39,8499.379,861.226,2500.189,447.874,40.935,4.573,0.983,0.385,0.788,0.171,6.856,7,2.473,3.6,-1.502
2436.765,32.506,0.388,8240.973,801.257,2639.146,452.59,38.761,4.456,1.034,0.37,0.784,0.149,7.391,5,2.113,3.2,-1.644
2437.35,29.61,0.39,8241.082,800.698,2532.659,447.169,39.143,4.49,1.022,0.377,0.783,0.156,7.208,4,2.201,3.6,-1.653
2499.322,31.103,0.388,8534.985,897.876,2503.442,450.729,39.443,4.456,1.021,0.37,0.784,0.179,6.673,6,2.701,3.6,-1.627
2491.063,29.7,0.387,8154.876,800.726,2501.496,508.529,39.253,4.665,0.981,0.384,0.813,0.175,6.976,6,2.345,3.6,-1.616
2468.758,29.733,0.353,8234.725,800.722,2561.818,447.576,39.128,4.109,0.983,0.377,0.784,0.165,8.187,2,1.534,2.8,-1.812
2405.329,30.896,0.389,8241.346,792.357,2632.616,449.908,39.9,4.441,0.987,0.378,0.787,0.135,7.521,4,2.055,3.2,-1.68
2387.083,29.617,0.383,8347.29,800.722,2612.062,447.17,39.079,4.439,0.971,0.397,0.814,0.129,7.69,4,1.862,3,-1.624
2499.728,40.444,0.39,8455.831,800.622,2501.481,447.301,39.53,4.441,1.02,0.377,0.784,0.348,6.241,6,2.454,3.6,-1.389
2439.793,31.227,0.387,8528.51,882.014,2512.782,419.869,39.396,4.361,0.948,0.377,0.784,0.162,7.121,7,2.456,3.4,-1.817
2400.641,29.836,0.389,8322.589,808.679,2636.673,457.466,38.974,4.484,0.947,0.378,0.78,0.132,7.563,5,2.021,3.2,-1.8
2494.061,33.685,0.383,9356.58,795.906,2501.393,489.536,41.503,4.105,0.958,0.405,0.879,0.176,6.701,8,2.596,3.8,-1.656
2406.498,33.67,0.381,8706.619,790.033,2629.208,464.535,41.467,4.117,0.871,0.386,0.895,0.135,7.551,10,1.981,3.2,-1.822
2494.38,30.838,0.348,8270.704,800.267,3008.958,493.454,39.537,4.057,0.958,0.424,0.791,0.177,9.765,2,0.979,2.4,-1.787
2494.383,30.824,0.349,8290.406,796.007,2501.109,493.037,39.555,4.063,0.958,0.407,0.818,0.177,7.791,3,1.798,3,-1.722
2229.728,29.568,0.347,8835.904,803.167,2993.532,478.664,40.049,4.056,0.973,0.404,0.852,0.065,10.172,4,0.89,2,-1.843
2256.756,29.688,0.382,8953.807,804.65,2993.423,471.616,37.987,4.045,0.973,0.392,0.872,0.091,9.283,6,1.382,2.4,-1.923
2325.981,30.793,0.379,8284.748,790.624,2733.538,493.154,40.053,4.001,0.975,0.392,0.827,0.097,8.492,5,1.429,2.8,-1.798
2263.686,30.912,0.378,8677.059,800.191,3002.517,464.626,41.452,3.756,0.982,0.386,0.864,0.08,9.374,7,1.436,2.6,-2.154
2420.012,33.653,0.381,9458.771,796.638,2558.071,490.314,44.834,4.112,0.874,0.405,0.889,0.147,7.276,9,2.27,3.2,-1.832
2421.371,30.755,0.35,8290.67,800.354,2996.88,492.14,40.049,4.11,0.999,0.407,0.822,0.142,9.967,2,1.048,2.4,-2.058
2263.6,30.904,0.379,8677.969,800.331,2996.88,478.635,40.049,3.754,0.975,0.375,0.864,0.083,9.596,6,1.154,2.4,-2.014
2481.755,30.796,0.383,8283.494,796.007,2508.275,505.138,39.57,4.105,0.955,0.382,0.883,0.171,7.1,5,2.395,3.4,-1.673
2328.96,30.834,0.383,8016.353,800.881,2706.503,462.444,40.052,4.127,1.048,0.381,0.879,0.099,7.999,7,1.814,2.8,-1.837
2263.686,30.825,0.38,8682.342,800.331,2996.88,478.635,40.097,4.126,0.982,0.376,0.817,0.086,9.763,5,1.002,2.4,-1.938
2420.012,33.652,0.381,9458.771,796.638,2572.632,490.314,44.834,4.112,0.869,0.405,0.889,0.142,7.441,9,2.058,3.2,-1.83
2444.896,33.67,0.381,9529.289,795.854,2554.908,490.194,41.446,4.047,0.955,0.405,0.875,0.153,7.279,8,2.213,3.2,-1.758
2350.357,30.83,0.384,8022.346,796.074,2652.757,462.444,40.076,4.127,0.975,0.405,0.879,0.116,7.857,7,1.945,3,-1.807
2263.391,30.013,0.348,8835.904,800.267,2993.531,478.664,40.049,4.057,0.97,0.404,0.791,0.068,10.128,3,0.737,2.2,-1.757
2494.251,30.824,0.381,8290.481,795.945,2501.109,493.037,39.556,4.105,0.958,0.407,0.818,0.177,7.017,4,2.473,3.4,-1.691
2266.555,33.547,0.379,8637.342,800.593,2643.169,478.13,40.097,4.115,0.999,0.384,0.864,0.119,7.662,7,2.103,2.8,-1.68
2494.061,29.858,0.383,9354.709,791.128,2501.393,505.075,39.556,4.105,0.958,0.381,0.879,0.176,6.771,6,2.611,3.6,-1.627
2256.818,29.393,0.343,8254.342,804.378,2996.88,478.059,40.054,3.517,0.997,0.413,0.823,0.121,10.114,3,0.711,2.4,-1.98
2329.223,30.966,0.379,8374.099,790.624,2733.538,493.058,40.053,4.02,0.975,0.373,0.833,0.099,8.219,6,1.807,2.8,-1.805
2272.623,30.912,0.343,8824.283,795.941,2996.88,478.774,41.45,4.104,0.975,0.404,0.813,0.072,10.032,4,0.978,2.2,-2.043
2421.371,33.705,0.382,8290.67,800.354,2513.816,492.14,40.043,4.105,0.999,0.407,0.88,0.162,7.527,6,1.769,3.4,-1.642
2270.159,30.91,0.379,8636.956,790.624,2993.951,493.058,39.155,4.02,0.986,0.371,0.814,0.096,9.486,4,1.369,2.6,-2.08
2481.732,29.813,0.385,8708.817,795.87,2501.85,478.587,40.093,4.104,0.955,0.405,0.879,0.171,6.865,6,2.454,3.6,-1.602
2406.593,30.883,0.381,8246.059,801.284,2627.202,505.583,39.511,4.115,0.985,0.397,0.821,0.135,7.698,4,1.918,3.2,-1.792
2443.912,30.969,0.381,8290.481,795.945,2571.933,490.246,39.442,4.105,0.958,0.405,0.818,0.153,7.648,4,1.806,3.2,-1.658
2329.223,30.823,0.379,8377.526,795.932,2506.006,493.058,40.042,4.02,0.975,0.407,0.808,0.165,7.61,5,1.961,3,-1.678
2453.515,36.687,0.388,8690.11,809.109,2510.676,511.937,37.046,2.956,1.203,0.414,0.938,0.261,6.576,10,2.69,3.6,-1.673
2488.485,51.06,0.39,8703.386,994.707,2516.022,512.031,39.534,4.214,0.989,0.388,0.923,0.702,5.798,9,2.813,3.8,-1.427
2498.56,31.258,0.389,8348.448,808.902,2544.763,451.47,39.508,4.082,0.989,0.391,0.918,0.179,6.936,4,2.637,3.6,-1.845
2350.04,30.647,0.389,8339.627,809.314,2790.74,451.871,39.493,4.082,0.987,0.398,0.891,0.114,8.561,4,1.478,2.8,-1.778
2498.878,48.143,0.388,8351.328,809.294,2520.081,450.792,37.031,4.082,0.978,0.399,0.887,0.605,6.318,6,2.453,3.8,-1.548
2498.878,40.762,0.39,8347.211,809.311,2520.211,450.792,37.031,4.082,0.989,0.398,0.893,0.359,6.696,6,2.068,3.6,-1.402
2499.591,48.372,0.389,8684.101,809.296,2510.494,450.792,37.031,4.082,0.99,0.381,0.887,0.612,5.93,7,2.658,3.8,-1.395
2466.838,30.661,0.388,8688.945,809.719,2518.956,512.944,37.065,4.078,1.203,0.414,0.937,0.203,6.794,8,2.695,3.6,-1.833
2481.7,36.688,0.389,8347.031,808.166,2510.168,452.324,39.485,4.211,1.01,0.399,0.874,0.223,6.748,6,2.475,3.6,-1.61
2498.56,50.361,0.389,8348.448,808.902,2516.239,451.47,39.496,4.082,0.989,0.389,0.926,0.679,5.911,5,2.784,3.8,-1.435
2401.794,32.088,0.382,8531.72,824.07,2598.998,462.82,38.026,4.083,1.01,0.398,0.893,0.134,7.44,9,2.175,3,-1.817
2490.241,40.226,0.39,9013.715,808.343,2516.039,511.217,37.185,4.104,0.998,0.388,0.923,0.341,6.446,8,2.254,3.6,-1.38
2350.04,32.501,0.39,8339.627,809.314,2790.74,448.897,39.496,4.082,0.989,0.398,0.891,0.114,8.158,5,1.731,2.8,-1.845
2498.217,48.82,0.388,8350.946,808.902,2515.851,452.32,39.496,4.166,1.01,0.389,0.887,0.627,5.816,6,2.775,3.8,-1.425
2365.452,32.491,0.39,8533.267,809.311,2816.332,451.871,37.031,4.082,0.989,0.398,0.893,0.116,7.834,7,1.956,2.8,-1.815
2498.554,38.414,0.388,8362.782,809.279,2511.058,447.492,39.491,3.99,0.999,0.388,0.918,0.28,6.853,5,2.203,3.6,-1.486
2366.486,31.259,0.389,8348.484,806.356,2803.042,451.865,39.493,4.082,0.987,0.408,0.893,0.116,8.21,4,1.685,2.8,-1.837
2404.685,32.069,0.389,8408.574,810.776,2599.299,451.51,39.498,4.077,0.991,0.406,0.893,0.134,7.454,7,1.989,3.2,-1.66
2408.304,31.258,0.389,8348.448,808.902,2544.763,451.47,39.508,4.082,1,0.399,0.918,0.152,7.249,4,2.34,3.2,-1.776
2408.304,31.258,0.389,8348.448,808.902,2551.432,451.47,38.304,4.082,0.989,0.399,0.918,0.15,7.81,5,1.474,3.2,-1.528
2370.332,29.1,0.389,8529.001,809.306,2791.867,451.871,39.424,4.082,1.052,0.398,0.899,0.124,8.024,5,1.757,2.8,-1.81
2429.363,31.199,0.388,8337.225,809.072,2511.036,452.604,39.512,3.991,1.041,0.399,0.918,0.163,7.073,4,2.342,3.4,-1.658
2493.495,40.143,0.389,8899.014,809.305,2516.252,451.871,39.496,4.082,1.052,0.397,0.926,0.338,6.705,6,2.181,3.6,-1.385
2498.56,49.814,0.389,8348.235,808.902,2513.811,451.47,39.493,4.082,0.989,0.389,0.926,0.66,6.458,5,2.405,3.6,-1.482
2473.352,50.106,0.39,8348.448,808.902,2516.239,451.47,39.496,4.082,0.998,0.376,0.926,0.67,6.145,5,2.054,3.8,-1.282
2406.391,31.26,0.389,8339.93,808.902,2557.449,451.47,39.508,3.418,1.001,0.399,0.918,0.148,7.885,5,1.459,3.2,-1.6
2494.942,31.253,0.39,9035.886,808.771,2527.339,547.089,40.785,4.029,1.249,0.389,0.94,0.249,6.628,8,2.723,3.8,-1.638
2486.561,40.668,0.39,9013.715,823.755,2516.039,511.217,42.035,4.102,0.999,0.388,0.923,0.356,6.146,9,2.672,3.8,-1.516
2476.476,32.491,0.389,8339.627,809.307,2505.327,451.871,39.485,4.082,0.989,0.398,0.891,0.168,6.982,5,2.284,3.6,-1.618
2468.637,48.871,0.388,8350.946,808.888,2515.851,452.32,39.496,4.077,1.01,0.389,0.887,0.629,6.611,5,2.167,3.4,-1.413


==> experimental_data/LGSVL/lgsvl_rs_file_30.csv <==
mass,wheel_mass,wheel_radius,MaxRPM,MinRPM,MaxBrakeTorque,MaxMotorTorque,MaxSteeringAngle,TireDragCoeff,WheelDamping,ShiftTime,TractionControlSlipLimit,MaxPercentage,SaftyDegree,numbers,TIT,TET,Dece
2454.336,59.569,0.346,9260.725,917.634,2976.247,448.801,47.212,3.921,0.837,0.395,0.795,0.986,9.618,7,1.143,2.4,-1.968
2379.609,29.715,0.351,7784.785,688.442,3112.932,538.052,34.237,3.43,1.165,0.412,0.825,0.196,10.172,9,0.593,2.2,-1.728
2487.71,50.364,0.365,7447.233,1021.244,2533.923,506.263,42.024,4.241,0.899,0.369,0.725,0.679,7.298,11,2.03,3.2,-1.704
2449.547,27.961,0.346,8500.343,884.919,2946.693,412.394,35.689,4.651,1.093,0.432,0.794,0.163,9.909,10,0.869,2.4,-1.752
2437.874,33.878,0.389,11268.532,795.797,2991.002,493.138,38.286,3.988,1.33,0.43,0.689,0.358,9.602,8,0.951,2.4,-1.833
2442.697,30.575,0.369,10486.781,606.58,2681.654,432.289,45.518,4.496,1.006,0.455,0.882,0.264,8.77,10,1.219,2.8,-1.713
2212.128,31.495,0.34,6588.13,777.53,2525.129,508.292,39.99,3.834,1.033,0.423,0.765,0.206,9.799,8,1.056,2.4,-1.895
2394.328,43.519,0.36,10248.397,981.56,2500.251,451.451,32.15,4.722,1.401,0.422,0.791,0.451,7.996,9,1.504,2.8,-1.542
2488.779,34.757,0.364,9839.023,970.709,2527.047,519.187,39.672,4.29,0.776,0.51,0.817,0.275,7.774,10,1.535,3,-1.633
2406.185,57.593,0.351,10218.612,802.5,3024.443,502.336,39.849,3.5,0.548,0.371,0.822,0.92,9.875,7,0.986,2.4,-1.942
2372.17,45.18,0.389,10412.092,827.933,2549.6,534.156,33.311,4.796,1.006,0.424,0.876,0.506,7.583,10,1.611,3.2,-1.53
2432.121,31.301,0.345,9544.05,813.449,2598.15,479.662,47.037,3.938,1.047,0.206,0.662,0.485,8.638,8,1.381,2.8,-1.762
2464.13,29.699,0.37,11975.532,618.07,2554.913,518.148,39.87,2.898,1.352,0.506,0.654,0.443,7.716,10,1.819,3.2,-1.593
2469.389,42.135,0.387,12840.691,930.207,2539.753,454.775,30.408,4.308,0.666,0.297,0.867,0.547,7.209,12,1.947,3.4,-1.662
2492.64,31.535,0.377,8691.499,1022.797,2515.404,525.309,41.623,3.186,1.079,0.202,0.895,0.495,7.686,11,1.653,3.2,-1.464
2478.646,31.444,0.352,7834.587,763.224,2516.931,498.053,30.866,3.902,1.204,0.276,0.758,0.31,8.089,9,1.642,3,-1.711
2417.958,47.214,0.383,11878.225,1065.759,2524.224,409.568,38.838,4.359,1.049,0.248,0.681,0.574,7.315,10,1.998,3.2,-1.53
2473.281,44.108,0.389,7093.796,722.654,2598.871,495.139,38.427,2.359,0.486,0.526,0.806,0.514,7.455,11,1.711,3.2,-1.51
2450.676,28.041,0.366,6662.839,871.321,2672.773,468.531,35.962,3.319,0.868,0.389,0.912,0.197,8.613,11,1.412,2.8,-1.765
2326.646,36.953,0.381,12442.396,688.391,2514.323,500.86,38.009,4.019,1.361,0.558,0.664,0.499,7.68,11,1.68,3,-1.658
2180.47,28.923,0.32,6968.499,802.023,2867.646,451.877,38.052,4.732,0.949,0.403,0.806,0.183,10.294,6,0.598,2.2,-2.007
2472.957,57.477,0.389,7877.182,666.873,2558.894,538.16,37.241,2.266,1.141,0.552,0.773,0.916,6.67,12,1.934,3.4,-1.315
2461.735,46.511,0.345,9453.429,808.34,2665.438,535.347,40.747,2.616,0.806,0.427,0.803,0.55,8.355,8,1.439,2.6,-1.673
2288.29,33.748,0.38,6948.254,882.391,2885.646,452.384,40.934,4.859,0.986,0.365,0.843,0.215,9.791,10,0.95,2.4,-1.792
2484.222,27.253,0.344,6054.765,892.329,2579.05,434.789,30.561,3.585,1.142,0.397,0.817,0.27,8.809,9,1.277,2.6,-1.83
2497.798,33.099,0.384,6804.225,1091.276,2520.466,407.359,33.05,2.163,0.929,0.293,0.754,0.459,7.313,12,1.948,3.4,-1.472
2415.918,37.617,0.355,8740.057,771.549,2526.98,420.761,40.047,4.247,0.968,0.521,0.743,0.302,8.641,9,1.311,2.8,-1.811
2410.644,31.206,0.36,7674.395,776.386,2798.834,434.331,43.738,4.46,1.25,0.493,0.804,0.25,9.571,10,1.127,2.4,-1.975
2479.17,55.91,0.379,7631.454,998.173,2530.046,428.527,49.005,3.759,0.404,0.479,0.708,0.864,7.016,12,1.974,3.4,-1.436
2476.755,56.101,0.385,10161.161,605.376,2523.031,470.216,47.061,4.324,1.002,0.593,0.89,0.87,6.725,11,1.962,3.4,-1.418
2440.99,46.148,0.381,10389.433,601.847,2509.38,495.605,41.106,2.012,0.923,0.593,0.656,0.538,7.257,12,1.92,3.4,-1.538
2454.342,33.937,0.372,8776.318,770.31,2670.544,430.93,35.706,4.889,0.913,0.36,0.945,0.222,8.066,12,1.649,3,-1.656
2317.486,29.786,0.367,10434.031,614.217,2502.022,420.117,36.086,3.586,1.27,0.492,0.93,0.27,8.36,11,1.404,2.8,-1.624
2157.809,29.966,0.369,8103.682,879.187,2810.116,417.243,34.488,4.129,1.002,0.407,0.664,0.17,10.015,9,0.948,2.4,-1.989
2453.662,32.426,0.35,11413.38,997.973,2507.757,528.647,40.126,2.678,0.963,0.523,0.791,0.375,7.776,8,1.806,2.8,-1.651
2465.745,27.658,0.388,11417.301,1036.274,2584.116,450.667,47.379,2.941,0.905,0.521,0.787,0.376,7.524,10,1.905,3.2,-1.609
2482.198,28.89,0.386,7780.262,757.089,2500.512,423.76,46.957,4.07,1.394,0.416,0.785,0.394,7.279,8,1.975,3.4,-1.468
2463.259,48.979,0.38,11363.698,1078.861,2556.302,474.877,37.874,4.815,1.047,0.258,0.894,0.633,6.856,11,2.341,3.4,-1.57
2468.265,36.261,0.347,7640.366,934.324,2515.94,541.593,49.194,4.761,0.942,0.425,0.849,0.249,7.949,10,1.525,3,-1.594
2136.607,29.28,0.352,10791.868,830.985,2599.555,447.628,31.942,4.996,1.295,0.404,0.881,0.3,9.958,8,0.746,2.2,-1.802
2447.214,34.289,0.383,8809.662,698.701,2687.999,508.606,32.389,4.083,1.037,0.396,0.869,0.178,7.992,9,1.586,3,-1.62
2419.613,29.682,0.345,8249.063,925.015,3088.889,532.539,39.159,4.203,1.343,0.421,0.907,0.343,10.185,7,0.596,2.2,-1.82
2495.856,55.165,0.388,10244.257,815.687,2503.328,521.093,44.497,4.821,0.28,0.528,0.725,0.839,6.283,12,2.101,3.6,-1.307
2124.288,31.086,0.333,7003.131,699.569,2514.178,518.347,47.34,4.077,1.24,0.383,0.899,0.24,10.069,8,0.798,2.2,-1.792
2124.9,34.96,0.319,9331.974,983.484,2837.769,441.957,45.856,3.225,0.991,0.393,0.788,0.229,10.306,8,0.761,2.2,-2.02
2412.501,34.055,0.333,7326.793,770.504,2528.04,488.797,40.042,3.872,1.049,0.445,0.77,0.157,9.53,10,0.991,2.4,-1.813
2124.906,30.381,0.352,9028.675,766.068,2992.21,486.753,38.916,4.096,1.254,0.379,0.807,0.254,10.268,4,1.08,2.2,-2.054
2384.702,24.844,0.387,9772.248,635.19,2515.706,452.454,33.404,3.417,1.281,0.534,0.874,0.335,7.672,11,1.869,3.2,-1.773
2289.452,36.021,0.35,8223.428,719.791,2743.048,448.561,30.796,2.523,0.929,0.416,0.795,0.369,9.873,8,0.776,2.4,-1.744
2362.374,33.664,0.313,7622.41,924.264,2630.891,437.783,37.855,4.292,1.14,0.399,0.81,0.155,10.062,10,1.134,2.4,-1.963
2443.021,51.891,0.39,10730.825,721.365,2524.069,429.353,31.575,2.961,1.023,0.56,0.899,0.73,7.086,11,1.794,3.4,-1.418
2060.59,33.103,0.343,8502.004,709.17,2892.412,518.815,43.993,4.011,0.875,0.388,0.857,0.153,10.252,9,0.601,2.2,-1.93
2375.112,49.198,0.344,6509.788,965.967,2554.322,496.538,31.808,3.954,0.702,0.425,0.732,0.64,8.356,9,1.435,2.8,-1.696
2178.358,28.308,0.376,8148.717,916.048,2510.447,439.297,49.328,4.018,1.085,0.275,0.79,0.312,8.707,10,1.344,2.6,-1.802
2117.374,34.522,0.353,8238.206,1083.176,2592.687,408.79,39.755,4.969,1.044,0.263,0.865,0.354,10.003,7,0.847,2.4,-1.974
2178.835,29.381,0.386,9045.391,850.658,2552.363,526.564,30.685,4.682,0.865,0.43,0.672,0.221,9.155,10,1.027,2.6,-1.782
2460.964,24.302,0.35,10716.536,968.741,2590.138,433.447,35.648,3.819,0.985,0.3,0.868,0.291,8.929,10,1.259,2.8,-1.745
2496.323,29.491,0.385,6906.482,870.052,2537.624,462.642,41.011,2.559,1.356,0.532,0.887,0.36,7.428,11,1.926,3.4,-1.576
2276.418,59.161,0.377,8236.126,758.497,2545.763,426.847,38.995,4.896,0.521,0.3,0.782,0.972,7.716,9,1.781,3,-1.724
2159.109,32.936,0.364,9159.218,917.054,2615.835,532.47,46.215,3.776,1.195,0.369,0.913,0.195,9.696,11,0.94,2.4,-1.815
2207.843,31.664,0.374,8570.692,722.793,2793.497,486.935,32.811,3.565,0.847,0.438,0.928,0.167,9.83,12,0.939,2.4,-1.752
2477.97,33.7,0.335,10188.497,729.77,2595.883,532.513,38.689,2.31,0.955,0.386,0.932,0.422,8.897,9,1.313,2.8,-1.691
2484.65,30.803,0.356,6986.989,717.184,2623.222,482.001,38.843,3.966,0.562,0.345,0.833,0.438,8.789,8,1.297,2.8,-1.649
2293.115,34.651,0.367,9009.205,773.745,2544.468,507.143,49.218,4.925,1.021,0.434,0.838,0.249,8.545,11,1.354,2.8,-1.609
2345.342,47.446,0.356,6053.807,801.193,2856.347,447.265,32.43,4.057,1.133,0.264,0.779,0.582,9.824,7,0.917,2.4,-2.073
2433.889,34.916,0.341,9465.234,846.618,2592.615,455.78,44.47,3.064,1.165,0.422,0.774,0.234,8.996,11,1.183,2.8,-1.704
2463.424,28.755,0.366,9289.826,735.901,2529.136,440.566,40.169,2.363,0.76,0.543,0.767,0.409,7.916,10,1.583,3,-1.622
2481.788,30.656,0.312,6696.435,947.386,2586.897,408.424,32.173,4.012,0.95,0.411,0.656,0.193,9.766,8,1.174,2.6,-1.867
2488.59,37.488,0.371,8244.341,740.72,2737.358,541.082,49.226,4.625,0.751,0.48,0.742,0.25,8.462,11,1.317,3,-1.664
2406.459,30.388,0.351,8344.289,600.773,2764.623,452.936,45.86,2.684,1.403,0.362,0.822,0.403,9.472,8,1.247,2.6,-1.865
2317.845,41.817,0.386,9429.831,1067.147,2541.696,546.38,38.033,4.574,1.178,0.406,0.779,0.394,7.928,10,1.367,3,-1.418
2377.655,38.862,0.352,8245,942.108,2606.831,497.181,37.992,4.007,1.247,0.345,0.764,0.295,9.187,9,1.093,2.6,-1.724
2071.634,24.293,0.348,7021.788,704.807,2928.272,423.336,46.025,4.111,0.975,0.419,0.798,0.19,10.351,7,0.577,2.2,-1.765
2369.028,39.329,0.37,6990.889,649.561,2596.012,418.415,46.653,2.687,1.042,0.486,0.809,0.328,8.09,10,1.52,2.8,-1.696
2457.723,49.989,0.382,12952.299,841.044,2588.45,512.706,39.196,3.791,0.854,0.418,0.84,0.666,7.43,10,1.712,3.2,-1.55
2471.47,54.148,0.389,6604.173,687.116,2500.132,446.151,44.332,2.95,0.365,0.592,0.92,0.805,6.383,12,2.457,3.6,-1.433
2123.532,59.335,0.334,10277.438,901.343,2527.268,451.013,34.788,2.779,1.48,0.391,0.834,0.978,6.688,9,2.667,3.4,-1.718
2252.568,25.376,0.37,9702.77,670.736,2783.579,418.337,38.349,4.649,0.966,0.422,0.773,0.169,9.723,10,1.068,2.4,-1.815
2173.808,30.628,0.337,9215.704,841.434,2934.573,491.098,42.525,3.863,0.947,0.446,0.732,0.115,10.317,10,0.594,2.2,-1.911
2313.585,43.64,0.345,8773.182,740.432,2600.154,447.61,46.206,4.491,0.974,0.294,0.836,0.455,8.774,9,1.367,2.6,-1.853
2495.06,42.7,0.39,6134.08,784.182,2561.336,441.698,34.261,4.416,1.229,0.522,0.78,0.423,7.192,11,1.821,3.4,-1.389
2403.092,37.814,0.387,10463.822,881.013,2534.805,487.602,49.258,4.517,0.779,0.401,0.836,0.261,7.604,11,1.605,3.2,-1.5
2481.411,52.928,0.384,12028.362,725.181,2518.306,400.788,37.04,3.097,0.536,0.518,0.885,0.764,6.79,12,2.163,3.4,-1.416
2328.614,24.676,0.342,8622.739,952.724,2563.427,494.433,35.419,2.51,0.956,0.41,0.823,0.373,9.186,9,1.292,2.6,-1.917
2350.963,28.355,0.362,12094.363,877.982,2643.656,422.145,39.079,2.943,1.311,0.398,0.787,0.457,8.633,9,1.424,2.8,-1.767
2451.91,32.308,0.339,7341.847,773.884,2652.62,515.488,35.802,3.667,0.864,0.335,0.782,0.163,9.243,11,1.161,2.6,-1.816
2463.13,51.045,0.383,8696.37,791.153,2590.993,412.85,38.977,2.578,0.993,0.359,0.804,0.702,7.391,8,1.823,3.2,-1.564
2306.869,37.666,0.38,7564.562,624.265,2518.301,512.655,39.263,4.102,1.141,0.484,0.835,0.256,7.733,10,1.887,3,-1.653
2447.319,29.49,0.387,6343.576,878.67,2665.648,445.385,33.224,4.088,1.19,0.39,0.882,0.236,7.784,9,1.716,3,-1.607
2006.483,31.339,0.385,6398.81,885.262,2510.358,479.429,38.628,4.081,1.052,0.292,0.809,0.27,9.355,7,1.119,2.4,-1.711
2436.549,48.826,0.383,8999.975,650.212,2536.612,443.184,45.334,4.93,0.468,0.385,0.792,0.628,7.528,10,1.531,3.2,-1.516
2372.818,42.262,0.345,7053.438,830.479,2648.622,430.36,39.044,4.124,0.792,0.41,0.803,0.409,9.137,8,1.213,2.6,-1.698
2010.056,31.513,0.334,8960.173,854.513,3114.019,413.505,44.09,3.702,1.023,0.363,0.923,0.154,10.161,10,0.65,2,-1.55
2048.81,35.716,0.344,8611.306,959.754,3029.779,409.253,42.017,4.71,1.051,0.404,0.738,0.2,10.262,9,0.509,2.2,-1.731
2467.614,44.53,0.388,7214.991,949.168,2519.342,490.194,34.894,4.033,1.441,0.332,0.666,0.484,7.248,11,1.646,3.4,-1.385
2317.37,34.715,0.38,7839.653,612.587,2713.464,421.279,32.612,4.279,1.046,0.388,0.743,0.234,9.001,10,1.174,2.6,-1.802
2248.409,30.241,0.352,10271.928,966.721,2810.939,422.837,36.001,3.035,1.042,0.39,0.796,0.241,10.032,7,0.879,2.4,-1.94
2379.265,24.288,0.381,10136.291,611.351,2519.845,442.017,36.169,4.583,1.208,0.487,0.938,0.236,7.748,12,1.852,3,-1.593
2459.978,55.861,0.388,11658.157,1057.719,2503.012,500.204,39.772,3.515,1.085,0.272,0.732,0.862,6.612,11,2.013,3.4,-1.297
2379.257,29.539,0.377,10538.807,793.065,2554.377,513.655,32.39,4.616,1.465,0.411,0.86,0.465,7.771,9,1.846,3,-1.631
2164.977,29.462,0.313,7810.886,915.898,2988.009,450.072,37.487,3.442,1.122,0.404,0.756,0.145,10.44,8,0.705,2,-2.009
2489.845,33.477,0.383,10637.085,783.85,2571.589,424.741,34.697,4.341,0.724,0.269,0.818,0.328,7.37,11,2.041,3.2,-1.689
2099.544,28.509,0.346,8612.785,850.146,2619.978,544.23,38.179,4.529,1.162,0.396,0.789,0.209,10.093,8,0.554,2,-1.625
2485.979,50.814,0.389,6549.362,696.257,2578.584,422.222,37.361,3.835,1.308,0.419,0.747,0.694,7.088,11,1.95,3.4,-1.429
2107.45,35.518,0.368,9190.642,936.701,2770.208,462.2,44.072,4.582,1.046,0.467,0.82,0.184,10.103,10,0.782,2.4,-1.837
2378.979,38.96,0.388,10227.099,934.292,2521.199,422.308,49.2,4.517,1.006,0.451,0.73,0.299,7.611,11,1.658,3,-1.504
2401.622,48.415,0.378,7701.948,786.729,2576.693,525.198,33.08,3.681,0.779,0.402,0.802,0.614,7.544,10,1.783,3,-1.707
2374.643,45.375,0.389,10658.474,1014.598,2655.223,467.247,41.255,3.893,0.84,0.387,0.948,0.512,7.585,10,1.841,3,-1.74
2371.513,47.937,0.389,10146.135,647.991,2533.274,539.371,34.237,2.169,0.525,0.269,0.837,0.598,7.106,12,2.14,3.2,-1.709
2308.917,26.882,0.39,7469.33,638.549,2562.988,543.188,30.759,3.1,0.993,0.42,0.943,0.225,8.012,10,1.662,3,-1.578
2420.282,43.801,0.384,11862.784,1052.191,2550.843,525.853,49.589,3.811,0.504,0.507,0.898,0.496,7.302,12,2.002,3.2,-1.649
2364.387,50.524,0.358,10792.827,1002.99,2988.22,452.764,30.957,2.718,1.014,0.371,0.787,0.684,9.664,7,0.884,2.2,-1.762
2327.715,30.766,0.381,7988.746,959.315,2682.289,429.762,37.145,3.593,0.923,0.407,0.809,0.199,8.284,9,1.647,2.8,-1.78
2140.739,33.061,0.363,8020.331,923.907,2937.838,531.358,34.347,3.951,0.918,0.412,0.802,0.181,10.144,9,0.91,2.2,-1.84
2133.786,35.086,0.336,7958.546,750.529,2526.138,457.205,37.145,3.313,0.948,0.385,0.879,0.172,9.959,10,0.906,2.4,-1.9
2495.486,28.748,0.379,10544.963,884.551,2554.935,548.423,41.168,4.673,0.833,0.407,0.702,0.271,7.357,10,2.107,3.4,-1.662
2440.896,31.147,0.38,10479.124,986.676,2792.591,452.663,32.595,2.602,0.673,0.375,0.809,0.35,8.602,8,1.329,2.8,-1.631
2241.804,30.974,0.349,12564.738,793.975,2930.91,451.726,46.727,2.975,0.838,0.409,0.88,0.514,10.075,7,0.799,2.4,-2.04
2456.298,48.971,0.338,8307.189,744.754,2549.904,431.234,40.01,2.127,1.341,0.51,0.805,0.632,8.168,9,1.579,2.8,-1.724
2451.683,58.088,0.377,11991.8,1045.305,2500.147,454.219,46.265,3.06,1.299,0.25,0.907,0.936,6.762,12,2.058,3.4,-1.425
2405.84,30.538,0.374,9568.421,682.162,2636.175,431.41,35.463,3.908,1.041,0.245,0.736,0.388,8.204,9,1.448,2.8,-1.682
2361.938,57.353,0.377,8352.418,1032.499,2625.526,532.279,38.988,2.48,0.616,0.414,0.928,0.912,7.812,9,1.587,2.8,-1.55
2240.738,29.609,0.333,7612.945,919.61,2804.981,512.551,39.911,4.612,1.075,0.451,0.682,0.153,10.164,10,0.904,2.4,-1.915
2456.669,29.311,0.373,8709.335,840.089,2814.915,489.753,32.922,2.936,1.009,0.4,0.78,0.266,8.664,8,1.334,2.6,-1.62
2366.001,24.182,0.382,7658.587,728.226,2570.29,488.068,42.203,3.953,0.791,0.417,0.685,0.209,8.029,10,1.699,3.2,-1.609
2019.781,29.98,0.311,8979.139,712.415,2765.1,501.977,46.501,3.919,1.027,0.366,0.766,0.18,10.492,9,0.466,1.8,-1.77
2390.624,56.443,0.353,11184.867,679.19,2527.517,461.119,39.348,2.325,0.953,0.383,0.878,0.881,8.176,8,1.388,2.8,-1.582
2373.323,30.036,0.384,9934.044,806.811,2554.584,482.972,40.567,2.476,0.343,0.216,0.796,0.657,7.967,9,1.446,3,-1.512
2425.171,36.462,0.359,8305.628,799.327,3075.774,526.595,33.928,4.052,0.973,0.49,0.866,0.225,9.479,8,1.27,2.6,-2.025
2457.573,58.321,0.382,9725.44,854.389,2531.385,415.964,34.183,2.05,0.643,0.314,0.8,0.944,6.794,11,1.95,3.4,-1.31
2477.049,34.758,0.387,7681.05,940.68,2757.09,530.345,37.628,3.701,0.804,0.416,0.855,0.196,7.974,11,1.519,3,-1.632
2431.342,56.044,0.389,7037.82,898.784,2553.593,466.131,42.936,2.679,0.802,0.59,0.902,0.868,6.781,12,1.994,3.4,-1.429
2421.111,34.486,0.37,7969.503,1011.983,2593.766,480.014,38.536,3.962,1.021,0.468,0.783,0.265,8.045,9,1.626,3,-1.64
2465.661,33.078,0.338,8322.914,901.074,3018.37,469.443,33.08,4.479,1.039,0.486,0.777,0.215,9.999,9,0.843,2.4,-1.883
2381.125,58.536,0.386,6177.006,809.236,2728.399,448.888,38.858,2.447,1.456,0.521,0.695,0.951,7.73,9,1.608,3,-1.592
2383.102,32.668,0.372,8964.345,692.641,2803.448,538.897,32.07,4.543,0.972,0.349,0.902,0.198,8.862,11,1.358,2.6,-1.84
2122.907,33.177,0.332,10497.097,792.746,2738.976,498.756,41.58,4.074,0.99,0.462,0.825,0.265,10.119,8,0.873,2.2,-1.92
2047.706,28.132,0.33,9154.483,877.245,3099.309,471.449,35.047,3.558,1.022,0.354,0.83,0.115,10.167,11,0.561,2,-1.86
2328.404,32.104,0.376,10300.725,929.782,2557.839,451.171,47.1,4.761,1.154,0.434,0.779,0.241,8.082,10,1.555,2.8,-1.762
2439.363,31.429,0.37,10839.185,724.697,2530.586,466.544,46.2,4.64,0.681,0.38,0.932,0.319,7.674,10,1.911,3,-1.778
2126.49,29.203,0.351,11258.687,965.233,2993.579,501.125,40.231,4.89,1.434,0.284,0.823,0.434,10.378,7,0.645,2.2,-1.78
2394.841,35.105,0.372,8476.081,660.959,2699.313,529.725,32.461,4.778,1.039,0.484,0.838,0.21,7.968,11,1.742,2.8,-1.847
2390.778,28.443,0.38,9173.082,667.443,2593.411,472.109,36.488,3.761,0.937,0.497,0.798,0.242,7.95,10,1.528,3,-1.49
2493.035,27.541,0.329,9710.521,946.759,2567.953,448.182,45.042,3.831,0.769,0.378,0.909,0.231,9.257,10,1.227,2.6,-1.958
2498.537,44.3,0.388,6189.409,865.923,2728.388,452.685,41.372,3.956,0.949,0.441,0.825,0.477,7.743,9,1.49,3,-1.62
2487.801,31.006,0.309,9603.548,867.207,2677.644,479.433,36.458,3.425,1.045,0.349,0.73,0.173,9.6,10,1.396,2.6,-2.171
2366.843,55.483,0.387,8337.012,1044.11,2510.632,544.67,34.334,4.812,0.633,0.572,0.795,0.849,7.114,10,1.847,3.4,-1.418
2448.71,49.538,0.389,10422.272,950.366,2564.619,525.727,46.333,4.618,1.459,0.52,0.702,0.651,7.097,12,1.94,3.4,-1.416
2339.341,40.697,0.384,7842.951,824.65,2522.139,446.195,48.557,3.008,0.956,0.485,0.652,0.357,7.604,11,1.619,3,-1.454
2477.011,44.19,0.389,8545.261,1035.281,2615.531,410.677,34.902,3.806,0.79,0.595,0.828,0.487,7.38,12,1.748,3.2,-1.504
2295.751,56.653,0.356,10237.732,856.748,2871.529,524.338,38.638,4.086,0.291,0.377,0.781,0.888,9.733,7,0.769,2.4,-1.771
2368.933,29.511,0.349,8189.862,804.134,2636.668,519.333,48.739,3.966,1.355,0.283,0.68,0.355,9.288,8,1.075,2.4,-1.848
2441.795,33.547,0.361,7190.863,780.68,3009.323,469.621,34.382,4.842,0.908,0.318,0.792,0.21,9.598,10,1.109,2.4,-1.878
2437.148,35.498,0.37,12020.891,649.733,2525.956,460.454,45.356,3.028,1.168,0.35,0.869,0.448,7.579,12,1.853,3,-1.753
2435.376,39.92,0.382,11486.861,676.332,2599.588,538.905,46.008,3.367,0.849,0.332,0.747,0.384,7.586,12,1.682,3,-1.534
2471.048,47.395,0.369,8869.529,624.031,2507.425,430.273,34.221,2.846,1.314,0.421,0.666,0.58,7.211,11,2.066,3.2,-1.518
2381.341,48.133,0.389,6519.236,718.498,2547.128,475.793,46.189,3.927,0.72,0.256,0.802,0.604,7.201,10,1.963,3.2,-1.507
2494.595,32.692,0.381,8865.165,884.865,2549.821,402.557,31.883,4.615,1.253,0.59,0.749,0.475,7.412,12,1.885,3.2,-1.631
2421.774,32.668,0.372,7077.952,1041.018,2537.113,415.777,39.295,3.961,0.978,0.287,0.756,0.301,7.865,9,1.56,3.2,-1.633
2336.041,33.345,0.387,8621.027,895.997,2554.193,449.804,48.649,3.024,1.142,0.36,0.878,0.244,7.717,11,1.603,3.2,-1.593
2274.503,29.001,0.326,9162.441,895.561,2584.539,447.862,41.543,4.863,1.203,0.417,0.878,0.216,9.718,9,1.163,2.6,-2.031
2442.296,30.426,0.347,9164.305,806.96,2683.137,538.72,42.996,4.317,1.031,0.405,0.695,0.197,8.906,7,1.349,2.8,-1.843
2221.139,33.295,0.389,6987.5,749.065,2562.331,450.267,32.795,3.251,1.276,0.27,0.815,0.325,7.87,10,1.762,3,-1.687
2444.764,33.888,0.382,8100.616,921.656,2671.096,492.616,47.452,2.888,0.985,0.455,0.747,0.278,8.011,11,1.465,3,-1.642
2459.712,28.63,0.383,6427.775,786.33,2513.856,510.062,39.177,3.05,1.453,0.365,0.858,0.453,7.651,10,1.643,3.2,-1.51
2474.741,32.726,0.378,8896.069,665.492,2615.877,474.578,46.57,3.59,0.742,0.359,0.711,0.258,7.805,12,1.553,3,-1.546
2438.016,32.835,0.364,9869.492,847.816,2813.295,541.843,38.801,3.053,0.858,0.411,0.868,0.237,8.348,10,1.782,2.8,-2.068
2480.949,47.366,0.38,9530.429,871.907,2536.13,549.984,39.406,2.221,0.743,0.408,0.927,0.579,6.79,10,2.317,3.6,-1.56
2430.747,46.738,0.373,10234.763,732.621,2572.108,499.263,44.023,3.086,0.813,0.369,0.777,0.558,7.47,10,1.854,3,-1.634
2496.9,31.146,0.346,6228.084,800.255,2562.264,450.436,36.07,3.426,0.87,0.356,0.751,0.25,8.304,8,1.467,2.8,-1.671
2458.052,40.057,0.37,9249.237,945.635,2543.895,477.283,43.997,3.614,0.775,0.509,0.797,0.335,7.587,11,1.71,3.2,-1.642
2481.583,40.48,0.387,8344.378,927.018,2505.246,446.799,39.713,2.625,0.414,0.281,0.697,0.586,6.724,10,2.107,3.6,-1.462
2449.645,32.71,0.36,11630.051,863.038,2500.743,547.034,45.094,3.469,0.663,0.406,0.792,0.401,7.71,10,1.781,3,-1.72
2367.173,37.727,0.375,7439.507,808.838,2599.474,465.682,35.023,3.154,1.113,0.48,0.79,0.258,8.136,10,1.582,2.8,-1.61
2390.492,55.022,0.354,9587.41,618.022,2591.378,426.649,40.888,2.644,0.584,0.394,0.793,0.834,7.979,9,1.614,2.8,-1.558
2438.593,37.711,0.387,12244.536,973.321,2524.926,485.778,48.634,4.428,0.933,0.408,0.738,0.475,7.02,11,2.223,3.4,-1.653
2465.664,53.252,0.389,7051.274,946.782,2753.148,447.124,40.087,3.945,1.184,0.231,0.785,0.775,8,8,1.244,2.8,-1.522
2261.275,25.65,0.389,8406.83,786.296,2552.502,445.423,39.936,3.513,1.048,0.565,0.816,0.412,8.083,9,1.52,2.8,-1.633
2177.134,31.126,0.38,7928.465,748.056,2714.31,425.446,39.209,3.957,1.157,0.437,0.765,0.157,8.814,9,1.493,2.6,-1.825
2442.247,35.511,0.385,7081.354,860.876,2649.129,516.973,35.044,3.86,0.943,0.394,0.932,0.184,8.146,11,1.335,3,-1.644
2293.595,25.739,0.305,7186.93,745.457,3061.331,434.124,44.641,4.576,1.151,0.349,0.868,0.151,10.248,12,0.754,2.2,-2.037
2303.128,23.574,0.366,9314.943,794.649,2504.83,440.658,43.598,3.893,0.872,0.336,0.902,0.214,8.631,10,1.423,2.8,-1.798
2297.542,35.367,0.349,7817.564,907.44,2520.664,453.398,37.646,3.285,1.022,0.469,0.772,0.179,8.761,10,1.316,2.8,-1.716
2421.545,41.573,0.386,10169.961,890.576,2576.592,410.584,37.378,3.618,0.968,0.429,0.657,0.386,7.441,10,1.841,3.2,-1.536
2452.688,31.74,0.369,8688.742,932.467,2902.187,509.187,42.985,4.385,0.872,0.453,0.792,0.166,10.08,11,0.517,2.2,-1.705
2305.31,39.41,0.384,10485.294,954.081,2501.862,503.526,39.789,3.216,1.324,0.298,0.884,0.324,7.492,11,1.813,3,-1.676
2063.033,30.183,0.355,7383.48,890.017,2959.602,459.247,46.304,4.159,0.904,0.432,0.779,0.175,10.272,9,0.562,2.2,-1.71
2023.421,34.633,0.389,9698.042,894.007,2585.4,526.062,34.788,4.519,0.938,0.416,0.787,0.169,9.535,10,0.967,2.6,-1.702
2439.571,42.866,0.388,7700.28,641.777,2536.459,521.351,35.294,2.017,0.44,0.361,0.915,0.56,6.902,12,2.204,3.4,-1.614
2474.317,28.533,0.368,6052.761,650.352,2558.644,448.287,30.431,3.503,1.019,0.445,0.872,0.271,7.709,9,1.782,3.2,-1.64
2232.713,29.875,0.353,8413.933,849.227,3004.657,409.633,32.757,2.428,1.129,0.376,0.795,0.393,10.097,7,0.726,2.4,-1.802
2382.66,39.209,0.388,10834.545,762.524,2552.589,440.359,30.786,3.711,0.755,0.288,0.902,0.307,7.575,12,1.577,3,-1.468
2449.024,51.847,0.353,9136.832,803.8,2514.077,539.922,45.058,2.38,0.431,0.306,0.809,0.728,7.682,9,1.741,3,-1.578
2360.627,31.254,0.379,9133.705,818.466,2544.563,431.805,37.319,3.211,1.15,0.351,0.922,0.197,7.863,11,1.552,3,-1.488
2436,26.157,0.375,8248.947,752.404,2853.524,470.548,47.491,3.811,0.769,0.353,0.792,0.231,8.642,10,1.523,2.6,-1.644
2467.422,40.455,0.385,9075.67,958.02,2522.417,420.563,43.373,4.258,0.733,0.494,0.871,0.348,7.092,12,1.998,3.4,-1.484
2387.561,30.793,0.353,9551.454,616.845,2676.774,405.59,30.184,2.815,1.012,0.431,0.767,0.296,8.617,8,1.619,2.6,-1.837
2293.534,31.273,0.372,7720.725,787.712,2647.879,534.393,47.487,4.046,1.175,0.502,0.919,0.255,8.314,10,1.629,2.8,-1.856
2453.177,30.695,0.319,8081.179,808.632,2744.241,475.967,48.766,4.224,0.811,0.423,0.93,0.238,9.875,9,1.132,2.4,-1.848
2478.003,39.372,0.377,10094.221,714.376,2513.958,424.721,33.348,4.57,0.402,0.207,0.812,0.598,7.185,11,2.089,3.4,-1.532
2157.453,26.763,0.324,9832.609,898.237,2574.598,440.057,36.729,4.026,0.931,0.392,0.778,0.185,10.006,9,1.01,2.4,-1.986
2494.929,33.068,0.387,11894.041,1055.928,2533.225,428.956,31.112,3.97,1.355,0.52,0.812,0.433,7.288,10,1.959,3.4,-1.591
2117.953,39.86,0.351,6294.316,708.633,2525.656,485.185,39.332,4.116,0.402,0.253,0.791,0.598,9.69,7,0.909,2.4,-1.878
2386.613,48.941,0.35,8350.422,684.801,2792.055,421.883,40.002,3.941,0.353,0.595,0.813,0.647,9.336,7,1.131,2.6,-1.729
2465.082,51.867,0.385,12068.407,1019.321,2618.066,546.795,30.324,4.14,1.483,0.401,0.814,0.729,7.168,10,1.898,3.4,-1.544
2375.116,31.604,0.324,9122.53,929.202,2832.028,479.386,44.023,4.354,0.866,0.369,0.857,0.162,10.126,11,0.921,2.4,-2.012
2218.98,31.261,0.388,8524.902,870.469,2714.716,409.122,30.216,3.979,0.994,0.463,0.881,0.233,8.525,9,1.59,2.8,-1.852
2497.02,29.833,0.368,10073.012,1073.936,2547.707,505.106,40.914,3.898,0.423,0.407,0.774,0.577,7.788,9,1.663,3.2,-1.631
2494.458,30.76,0.378,11528.515,776.25,2546.773,409.353,38.137,3.186,0.606,0.269,0.917,0.394,7.417,11,2.055,3.4,-1.649
2441.825,25.783,0.348,6758.16,723.611,2715.556,475.615,39.422,3.475,1.072,0.467,0.691,0.186,9.605,10,1.085,2.6,-1.785
2387.25,37.925,0.384,11483.289,1021.664,2582.869,517.305,38.023,4.498,0.677,0.531,0.737,0.384,7.437,12,1.982,3.2,-1.667
2493.028,27.423,0.36,6614.31,632.499,2573.314,475.553,47.281,4.53,0.996,0.468,0.787,0.209,7.897,10,1.727,3,-1.756
2347.014,29.497,0.353,6762.79,816.938,2585.326,463.103,48.757,3.97,1.156,0.395,0.836,0.237,8.411,8,1.668,2.8,-1.828
2013.422,44.024,0.371,10630.825,891.078,2510.914,513.836,46.685,3.15,1.163,0.296,0.723,0.467,6.244,12,3.162,3.4,-1.72
2338.614,30.862,0.382,10791.794,1050.559,2569.729,450.946,37.847,4.734,1.221,0.409,0.787,0.313,7.951,8,1.451,3,-1.478
2384.439,29.752,0.37,6215.991,720.523,2510.495,445.83,47.078,2.366,1.209,0.301,0.802,0.408,7.757,10,1.751,3,-1.593
2115.222,29.772,0.325,6659.657,614.293,2779.625,487.102,39.047,3.271,0.969,0.411,0.907,0.232,10.31,7,0.639,2.2,-1.783
2433.582,36.842,0.374,6806.968,995.044,2610.937,515.332,40.752,2.533,1.181,0.39,0.655,0.367,7.618,11,1.892,3,-1.767
2449.557,55.923,0.373,7456.77,667.694,2515.178,491.782,39.018,2.457,1.134,0.407,0.789,0.864,6.972,9,2.031,3.4,-1.566
2271.614,31.167,0.343,8021.09,845.979,2953.635,444.324,41.305,3.264,0.957,0.342,0.852,0.184,9.93,9,0.899,2.4,-1.914
2332.438,30.24,0.38,7939.02,601.362,2511.183,488.863,44.555,2.824,1.253,0.367,0.931,0.294,7.804,11,1.703,3,-1.62
2228.13,24.552,0.364,9630.457,809.363,2851.514,535.083,36.639,4.349,0.989,0.407,0.799,0.189,11.339,8,0.644,1.8,-2.117
2037.881,42.647,0.367,6641.191,1075.015,2945.147,408.198,36.603,4.593,0.747,0.474,0.801,0.422,6.699,11,2.908,3.2,-1.796
2448.011,27.477,0.385,9338.937,643.71,2620.582,540.338,40.72,3.412,0.939,0.365,0.656,0.201,7.838,12,1.533,3,-1.618
2440.476,36.078,0.362,8344.286,1032.972,2514.39,478.367,49.932,4.33,0.774,0.519,0.795,0.297,7.826,10,1.609,3,-1.662
2460.775,29.41,0.381,8956.011,1009.548,2549.23,405.291,45.484,2.554,1.41,0.424,0.719,0.41,7.555,10,1.837,3.2,-1.46
2285.006,26.066,0.345,8192.929,671.614,2736.205,437.63,46.059,3.646,1.171,0.41,0.904,0.171,9.917,10,0.997,2.4,-2.077
2291.738,29.677,0.337,6653.395,674.708,2558.632,458.032,38.941,3.676,1.17,0.405,0.679,0.198,9.305,9,1.274,2.6,-1.83
2423.116,35.956,0.384,8688.219,721.729,2616.816,401.529,39.543,3.204,0.788,0.23,0.784,0.425,7.464,10,2.076,3,-1.802
2492.7,31.429,0.355,7372.764,799.156,2583.3,412.032,30.397,4.896,0.531,0.564,0.858,0.469,8.307,9,1.438,2.8,-1.763
2444.939,44.542,0.382,6242.713,974.805,2591.175,477.989,43.478,3.896,1.113,0.292,0.786,0.485,7.703,10,1.55,3,-1.506
2402.601,34.502,0.376,9741.197,729.879,2500.036,470.091,31.914,3.597,0.904,0.269,0.78,0.328,7.53,11,1.82,3.2,-1.667
2477.093,54.462,0.376,7578.328,794.963,2515.594,546.527,35.659,2.228,1.095,0.239,0.802,0.815,6.523,10,2.233,3.6,-1.436
2003.561,33.754,0.387,8320.115,754.892,2928.845,409.505,41.052,4.519,0.967,0.336,0.869,0.16,10.034,10,0.708,2.2,-1.723
2417.793,34.091,0.355,8364.821,955.631,2744.811,522.838,42.119,3.971,1.127,0.326,0.826,0.195,9.26,9,1.186,2.6,-1.669
2455.622,46.343,0.359,7789.237,1099.087,2612.135,444.511,40.015,4.016,1.297,0.401,0.737,0.545,8.092,9,1.424,2.8,-1.667
2492.209,42.578,0.388,11456.589,784.745,2559.044,492.384,39.662,3.929,0.441,0.384,0.685,0.559,7.072,9,2.021,3.6,-1.526
2369.981,39.998,0.389,8682.276,773.828,2592.516,426.239,41.838,2.366,1.122,0.538,0.871,0.408,7.472,12,1.876,3,-1.658
2330.477,34.045,0.378,7640.948,784.923,2514.32,494.945,31.263,2.34,1.462,0.454,0.944,0.462,6.769,12,2.764,3.2,-1.83
2266.224,33.344,0.378,6702.944,885.032,2595.514,509.186,39.905,4.187,0.907,0.436,0.711,0.192,8.494,11,1.433,2.8,-1.622
2487.905,47.375,0.383,9451.537,972.646,2517.82,505.927,39.524,4.437,0.703,0.242,0.815,0.579,6.532,10,2.312,3.6,-1.538
2009.475,32.365,0.362,9272.125,924.34,2558.294,437.184,43.377,3.587,0.841,0.456,0.889,0.159,9.626,12,1.149,2.4,-1.933
2494.546,43.211,0.38,11694.225,1061.681,2680.436,451.221,33.047,2.222,0.716,0.341,0.654,0.445,7.508,11,1.871,3.2,-1.532
2439.107,44.269,0.377,8024.075,904.304,2528.878,521.519,32.339,3.224,0.957,0.561,0.888,0.476,7.431,11,1.697,3.2,-1.475
2369.205,26.177,0.387,8789.404,1045.481,2521.88,516.687,42.349,4.018,0.573,0.301,0.818,0.427,7.913,10,1.454,3,-1.504
2473.156,27.752,0.359,7598.038,943.768,2539.446,544.334,49.703,4.203,0.94,0.383,0.735,0.261,7.894,11,1.636,3,-1.596
2354.094,26.838,0.346,11596.116,938.883,2526.235,454.993,39.962,2.221,0.956,0.334,0.906,0.445,8.745,9,1.315,2.8,-1.631
2489.237,30.544,0.348,8353.502,1023.06,2550.388,432.317,34.174,4.018,0.489,0.521,0.803,0.511,8.22,7,1.474,3,-1.767
2435.381,23.305,0.384,10698.613,874.089,2514.587,414.701,35.414,4.656,0.697,0.34,0.929,0.303,7.59,12,2.021,3.4,-1.64
2291.527,37.395,0.383,8084.261,1023.064,2517.221,448.133,30.291,3.386,1.125,0.273,0.748,0.318,7.749,11,1.695,3,-1.662
2448.597,25.037,0.323,9107.547,874.967,2605.133,474.69,34.565,4.304,0.876,0.41,0.795,0.165,9.272,10,1.369,2.4,-1.795
2418.906,30.476,0.369,12060.468,1062.185,2708.978,463.09,39.116,3.928,1.322,0.529,0.663,0.453,8.392,9,1.484,2.8,-1.8
2462.167,33.88,0.318,6930.737,843.033,2674.551,451.564,39.751,3.927,0.781,0.413,0.807,0.219,9.598,7,1.2,2.4,-2.048
2496.896,29.353,0.385,7599.653,883.35,2685.275,448.891,46.786,4.842,1.1,0.446,0.85,0.21,8.005,10,1.338,2.8,-1.478
2494.848,38.866,0.343,8331.834,678.25,2706.161,468.118,43.382,4.518,1.236,0.43,0.687,0.296,8.783,9,1.242,2.6,-1.7
2380.555,26.972,0.37,8664.978,1009.434,2801.573,451.018,39.072,3.939,1.118,0.413,0.712,0.262,9.391,8,1.136,2.6,-1.777
2490.515,45.912,0.387,6707.283,855.496,2584.218,526.347,44.246,3.663,0.802,0.352,0.935,0.53,7.11,12,1.827,3.4,-1.447
2486.645,31.57,0.38,9809.594,751.423,2567.776,426.882,46.961,2.911,0.984,0.335,0.768,0.272,7.492,10,1.916,3.2,-1.498
2494.664,58.119,0.387,12155.064,978.933,2512.127,452.011,41.95,4.021,1.04,0.318,0.929,0.937,6.821,9,2.213,3.6,-1.514
2240.161,28.657,0.347,11323.287,715.176,2661.596,451.033,31.891,4.091,1.037,0.589,0.701,0.472,9.822,7,0.957,2.4,-1.793
2198.083,23.933,0.331,8790.139,647.948,2902.166,534.496,30.77,4.057,0.985,0.387,0.785,0.219,10.303,8,0.765,2.2,-2.003
2437.301,56.488,0.379,10962.921,743.775,2507.273,505.367,43.816,2.422,0.181,0.518,0.677,0.883,6.638,12,2.335,3.4,-1.568
2128.688,45.749,0.349,9135.948,885.702,2512.27,451.249,37.274,4.749,0.983,0.551,0.71,0.525,8.765,8,1.504,2.8,-1.925
2489.656,35.489,0.368,9115.174,929.875,2645.385,400.798,33.082,4.656,0.977,0.401,0.779,0.183,7.757,9,1.809,3,-1.689
2295.918,28.6,0.35,8797.183,875.933,2671.866,472.246,31.934,4.271,0.518,0.371,0.8,0.482,9.294,8,1.231,2.6,-1.81
2007.404,24.941,0.342,8967.55,940.874,2506.588,447.16,42.563,4.684,1.125,0.338,0.682,0.176,10.058,11,0.79,2.4,-1.775
2466.625,57.638,0.376,6591.802,883.521,2507.26,428.85,47.531,2.504,0.976,0.231,0.733,0.921,6.992,11,1.841,3.4,-1.413
2496.403,38.451,0.365,9152.416,809.973,2518.146,514.942,32.797,3.182,1.339,0.31,0.884,0.339,7.487,12,1.837,3.2,-1.647
2414.248,55.08,0.384,6582.582,933.874,2585.773,408.121,38.96,3.263,1.311,0.237,0.791,0.836,7.228,10,1.767,3.2,-1.445
2098.879,28.15,0.345,7293.47,761.355,2891.146,485.149,37.9,4.256,0.975,0.395,0.896,0.121,10.27,9,0.493,2.4,-1.753
2096.374,42.282,0.349,6626.665,751.554,3007.905,473.951,39.794,3.692,0.93,0.505,0.816,0.409,10.284,8,0.418,2,-1.682
2393.806,25.488,0.336,9419.134,858.23,3004.184,459.841,43.245,4.373,0.989,0.38,0.868,0.15,10.108,9,1.297,2.4,-2.223
2480.766,56.344,0.376,7701.916,967.153,2572.287,515.325,32.982,3.978,0.66,0.46,0.689,0.878,7.159,11,1.838,3.4,-1.424
2102.872,33.006,0.312,8360.814,795.775,2523.21,517.101,47.046,4.014,1.467,0.395,0.839,0.467,10.141,8,0.956,2.4,-1.855
2471.951,45.784,0.386,11724.091,1063.187,2571.175,425.707,38.248,4,1.299,0.205,0.786,0.526,7.229,10,1.89,3.4,-1.516
2336.155,29.736,0.342,9575.167,651.453,3038.052,436.424,45.13,3.277,1.015,0.406,0.885,0.186,10.17,9,0.78,2.2,-1.795
2117.776,34.989,0.351,9666.684,1008.965,3105.611,526.857,38.902,4.832,1.024,0.372,0.889,0.261,10.285,7,0.663,2.2,-1.994
2101.332,33.602,0.373,8094.849,729.228,2561.393,517.038,39.049,4.215,0.97,0.464,0.909,0.16,9.199,10,1.161,2.6,-1.68
2289.656,31.375,0.384,10882.26,745.894,2513.404,400.727,32.416,3.684,0.86,0.422,0.8,0.311,7.801,9,1.657,3,-1.636
2446.752,51.846,0.377,11289.715,729.6,2534.161,479.478,48.855,2.948,1.136,0.477,0.843,0.728,6.992,12,2.027,3.4,-1.566
2448.725,37.236,0.385,7206.99,746.688,2539.264,418.297,39.632,4.481,0.888,0.544,0.815,0.36,7.358,10,1.861,3.4,-1.476
2382.312,31.733,0.379,7707.302,1033.96,2562.163,414.545,33.899,3.706,1.03,0.377,0.875,0.292,7.978,10,1.465,2.8,-1.602
2361.084,31.305,0.382,8547.479,863.662,2544.134,516.756,30.286,3.575,1.18,0.367,0.897,0.231,7.542,11,2.071,3.2,-1.729
2151.53,29.502,0.36,9750.745,754.064,2525.964,481.042,35.787,3.817,0.967,0.319,0.796,0.203,9.552,9,1.061,2.4,-1.855
2211.279,29.648,0.363,6668.34,649.872,2960.956,447.997,46.739,3.519,0.801,0.404,0.898,0.199,10.078,9,0.938,2.4,-1.757
2423.243,29.01,0.381,8337.842,973.965,2597.073,464.289,40.082,4.574,1.374,0.275,0.849,0.374,7.69,9,1.776,3.2,-1.622
2496.03,32.16,0.389,7259.244,788.13,2558.677,414.027,39.844,4.382,0.608,0.312,0.805,0.392,7.193,10,2.126,3.6,-1.662
2394.702,24.105,0.388,7642.345,1040.103,2611.01,456.238,38.677,4.542,0.979,0.293,0.87,0.3,7.895,10,1.71,3,-1.732
2024.691,31.125,0.343,7595.291,983.439,2520.003,451.441,42.392,2.587,1.038,0.43,0.731,0.353,9.835,7,0.901,2.4,-1.818
2078.813,59.07,0.386,8483.615,1016.137,2527.707,451.925,40.085,2.549,0.151,0.394,0.782,0.969,7.998,8,1.673,2.8,-1.767
2490.44,33.332,0.377,10094.813,648.038,2513.455,415.302,33.575,3.547,1.193,0.352,0.895,0.216,7.313,12,2.021,3.4,-1.627
2437.687,28.642,0.348,6078.993,801.677,2542.712,479.744,49.28,3.195,0.705,0.42,0.887,0.295,8.057,8,1.658,2.8,-1.74
2251.178,28.673,0.346,12697.816,714.474,2648.765,493.452,34.044,3.888,0.982,0.598,0.794,0.53,9.612,7,1.016,2.4,-1.83
2483.498,25.348,0.349,9106.895,681.363,2999.874,476.734,33.938,3.992,1.252,0.316,0.786,0.252,10.057,8,0.941,2.4,-1.897
2385.706,56.081,0.385,7038.585,888.926,2526.168,422.344,49.379,2.093,1.032,0.464,0.861,0.869,6.978,11,1.972,3.4,-1.415
2430.203,27.877,0.331,9948.004,845.893,2992.906,544.103,36.96,4.062,1.037,0.389,0.663,0.209,10.163,8,0.966,2.4,-1.966
2172.779,25.477,0.378,8070.918,745.706,2942.807,509.013,34.464,4.158,1.099,0.386,0.753,0.151,10.107,11,0.815,2.4,-1.675
2367.415,35.67,0.344,9235.953,647.443,2535.682,499.869,32.272,3.508,0.799,0.392,0.857,0.201,8.633,10,1.303,2.6,-1.678
2480.415,51.237,0.386,8401.781,870.223,2570.115,503.945,32.795,4.72,1.043,0.261,0.733,0.708,7.032,11,1.909,3.4,-1.528
2485.641,25.682,0.378,10265.152,772.299,2723.597,478.028,35.498,3.074,0.906,0.391,0.798,0.237,8.023,10,1.725,3,-1.629
2337.586,50.74,0.382,6110.2,731.456,2573.508,462.304,46.117,3.852,0.233,0.255,0.852,0.767,5.615,12,3.77,3.8,-1.566
2107.775,30.917,0.347,8052.037,864.691,2734.256,540.596,46.276,3.899,0.913,0.413,0.921,0.201,10.09,8,0.826,2.4,-1.902
2337.599,28.45,0.361,6750.449,1025.222,2655.462,513.58,39.91,3.65,1.047,0.409,0.927,0.282,9.425,8,1.039,2.6,-1.693
2478.46,34.49,0.38,9991.84,898.74,2736.599,471.521,45.768,4.602,1.159,0.36,0.727,0.204,8.086,12,1.583,3,-1.716
2442.939,43.232,0.379,6244.147,838.166,2569.793,435.435,37.598,3.48,0.65,0.336,0.812,0.441,7.206,11,2.145,3.2,-1.709
2485.202,33.323,0.346,7721.554,913.701,2741.26,536.665,44.54,4.874,1.076,0.333,0.77,0.218,8.922,11,1.257,2.8,-1.827
2460.577,30.926,0.389,10317.347,646.769,2658.767,472.412,46.666,3.927,0.226,0.463,0.777,0.774,7.641,9,1.877,3,-1.609
2403.46,31.816,0.319,7669.692,849.025,2635.284,467.999,46.804,3.602,0.98,0.396,0.804,0.188,9.657,9,1.162,2.6,-2.1
2425.312,34.244,0.32,9032.419,866.3,3028.96,419.145,35.513,4.291,1.063,0.437,0.823,0.144,10.204,11,0.878,2.2,-1.98
2281.484,29.465,0.349,10955.31,819.565,2500.884,447.994,45.028,2.996,1.348,0.362,0.82,0.348,9.097,8,1.198,2.6,-1.845
2178.391,30.104,0.384,6569.084,769.62,2727.838,473.294,44.675,3.843,1.178,0.47,0.853,0.208,9.583,11,0.835,2.4,-1.796
2455.695,46.309,0.381,7654.879,634.143,2557.557,471.987,35.46,2.05,1.438,0.37,0.88,0.544,7.199,11,1.95,3.2,-1.532
2476.838,59.049,0.382,8888.27,1090.124,2517.491,485.596,34.901,3.839,0.287,0.39,0.751,0.968,6.436,11,2.434,3.4,-1.447
2473.22,39.256,0.375,10374.148,830.865,2538.386,410.056,43.124,2.857,0.933,0.324,0.716,0.309,7.281,12,2.111,3.2,-1.684
2486.833,44.625,0.389,11265.253,836.496,2545.356,493.29,31.402,3.227,0.276,0.547,0.689,0.724,7.018,12,1.846,3.4,-1.398
2418.669,38.172,0.385,6851.464,767.855,2555.277,476.982,38.156,3.091,1.272,0.492,0.803,0.272,7.535,11,1.722,3.2,-1.5
2117.662,38.115,0.349,10952.65,875.933,2722.896,520.621,41.207,3.985,1,0.369,0.778,0.32,9.911,6,0.813,2.4,-1.789
2431.188,30.925,0.38,10136.059,687.475,2803.442,449.906,44.128,3.79,1.056,0.348,0.664,0.221,8.57,10,1.355,2.8,-1.613
2476.913,36.55,0.361,10407.208,967.485,2524.821,487.53,38.991,4.52,0.948,0.414,0.77,0.254,7.721,9,1.63,3.2,-1.629
2471.743,28.958,0.379,9687.657,606.45,2635.684,484.179,40.916,3.074,0.98,0.337,0.746,0.242,7.776,10,1.583,3,-1.633
2395.443,43.811,0.383,6429.801,660.075,2535.549,497.472,43.864,4.089,1.017,0.514,0.868,0.46,7.385,10,1.903,3.4,-1.54
2289.415,25.454,0.32,8101.119,840.889,3082.455,505.113,41.13,4.043,0.992,0.353,0.944,0.18,10.218,10,0.761,2.2,-1.668
2451.314,54.605,0.377,8003.723,761.887,2504.867,496.292,39.671,3.123,0.176,0.599,0.822,0.824,6.626,10,2.322,3.4,-1.435
2451.119,30.165,0.379,6880.795,1042.123,2555.995,508.324,39.97,3.004,1.403,0.559,0.945,0.403,7.571,10,1.748,3.2,-1.591
2297.313,32.088,0.343,6239.96,691.915,2516.435,425.547,39.158,3.975,0.46,0.26,0.78,0.54,8.987,8,1.146,2.6,-1.8
2486.769,26.365,0.389,8653.969,770.726,2665.932,528.071,39.806,3.999,0.693,0.286,0.812,0.307,7.963,9,1.572,3,-1.472
2446.079,29.519,0.346,8635.887,839.775,2588.356,526.957,48.939,4.976,0.915,0.321,0.679,0.244,8.438,10,1.502,3,-1.629
2424.648,30.83,0.323,8010.236,785.611,2588.147,434.514,47.105,3.218,0.986,0.32,0.671,0.2,9.123,10,1.384,2.6,-1.868
2307.162,37.146,0.368,10162.743,794.652,2685.1,491.472,35.754,2.889,1.274,0.39,0.801,0.278,8.249,9,1.754,2.8,-1.833
2451.318,28.538,0.334,8855.481,860.446,2703.952,403.975,38.096,4.343,1.197,0.406,0.792,0.197,9.247,9,1.357,2.6,-1.932
2234.544,33.17,0.372,9087.895,640.544,2513.476,497.873,33.928,3.838,0.945,0.423,0.69,0.199,8.133,11,1.544,3,-1.647
2058.189,31.319,0.38,8654.137,993.051,2713.906,449.456,40.524,4.034,0.995,0.429,0.744,0.241,9.605,7,1.055,2.4,-1.78
2306.711,27.251,0.322,9033.086,716.206,2692.714,480.914,34.262,4.039,1.082,0.368,0.674,0.158,10.073,11,0.784,2.4,-1.831
2421.212,43.624,0.382,9146.612,941.286,2600.543,452.64,32.861,2.708,0.948,0.333,0.722,0.454,-0.407,10,5.004,4,-1.422
2229.916,33.91,0.349,8402.797,764.451,2505.762,467.133,42.058,3.222,1.218,0.465,0.809,0.218,8.671,10,1.506,2.6,-1.85
2200.829,40.615,0.353,11969.247,1066.75,2780.072,451.1,47.973,4.104,0.225,0.413,0.815,0.775,9.251,7,1.607,2.4,-2.186
2479.083,29.574,0.373,12533.5,884.644,2530.315,449.778,49.436,3.826,0.972,0.315,0.87,0.51,7.478,9,2.009,3.2,-1.656
2253.394,35.096,0.372,6805.522,643.872,3067.058,458.997,43.555,3.506,0.814,0.409,0.781,0.195,10.074,10,0.927,2.4,-1.966
2304.562,33.275,0.368,9218.917,654.962,2506.874,468.385,43.915,4.899,1.158,0.446,0.882,0.225,7.835,12,1.819,2.8,-1.816
2453.065,26.51,0.375,6828.02,627.291,2586.787,440.692,44.001,3.328,1.164,0.439,0.678,0.216,7.928,12,1.687,3.2,-1.768
2294.842,27.358,0.31,7404.761,1049.876,2627.45,500.187,40.936,4.667,0.987,0.466,0.942,0.312,7.068,11,2.848,3.2,-1.892
2329.428,32.512,0.342,7817.255,858.661,2995.799,475.663,40.114,4.632,0.956,0.434,0.887,0.158,10.115,9,0.954,2.2,-1.925
2470.764,30.934,0.355,8286.519,963.922,2631.624,411.532,35.048,4.157,0.716,0.412,0.661,0.284,8.498,8,1.449,2.8,-1.627
2428.169,34.234,0.389,6798.339,743.209,2879.674,466.057,34.252,3.348,0.865,0.327,0.815,0.183,8.291,11,1.41,2.8,-1.667
2440.917,30.736,0.388,6853.407,780.457,2565.151,455.872,41.283,3.488,1.249,0.467,0.818,0.249,7.347,10,2.131,3.4,-1.767
2321.825,53.775,0.386,6610.838,732.658,2560.441,467.739,42.567,3.983,0.968,0.413,0.884,0.792,7.429,9,1.831,3.2,-1.536
2498.879,39.981,0.367,7849.877,907.606,2570.235,453.276,42.049,4.904,0.88,0.381,0.786,0.333,7.326,10,2.095,3.2,-1.758
2113.596,30.632,0.322,6572.275,805.829,3073.254,525.512,37.778,4.282,1.017,0.32,0.922,0.208,10.107,8,1.014,2.2,-2.297
2486.715,33.773,0.379,8848.12,851.255,2945.978,462.353,39.627,4.857,0.981,0.326,0.752,0.214,9.027,10,1.216,2.6,-1.671
2299.722,29.082,0.387,7534.237,1004.192,2623.368,520.449,46.18,4.599,1.021,0.431,0.764,0.255,8.283,9,1.38,2.8,-1.644
2344.984,35.121,0.383,6467.322,1024.986,2551.024,465.391,34.199,3.998,1.257,0.49,0.935,0.281,7.69,11,1.738,3,-1.671
2381.24,34.633,0.342,7928.562,925.68,2584.364,408.492,35.664,3.403,0.92,0.366,0.655,0.181,8.141,12,1.932,2.8,-2.14
2402.826,56.398,0.389,7207.73,791.838,2525.127,491.289,35.175,4.294,1.304,0.298,0.807,0.88,6.846,10,1.931,3.6,-1.424
2427.077,36.53,0.386,7947.354,962.346,2535.983,433.87,36.326,2.681,1.062,0.526,0.756,0.33,7.283,12,2.124,3.4,-1.633
2285.4,40.531,0.383,8842.851,794.849,2504.204,500.995,37.327,3.888,1.331,0.566,0.661,0.415,7.637,10,1.767,3,-1.574
2291.686,32.327,0.382,6745.475,806.432,2591.409,486.547,49.894,3.807,1.106,0.406,0.802,0.266,8.056,9,1.564,2.8,-1.6
2475.21,53.667,0.389,7376.841,637.975,2630.511,405.626,48.875,3.943,0.958,0.382,0.701,0.789,7.163,9,1.898,3.4,-1.556
2441.71,29.075,0.352,9750.573,855.843,2993.214,450.133,31.399,2.168,0.971,0.425,0.846,0.458,10.087,6,0.879,2.4,-1.903
2398.216,40.479,0.361,10412.396,1043.264,2531.318,533.159,38.646,3.625,1.002,0.399,0.716,0.349,7.887,9,1.544,2.8,-1.636
2355.769,24.111,0.383,6434.182,909.939,2577.839,488.353,36.678,2.898,1.087,0.508,0.928,0.275,7.996,12,1.657,3.2,-1.764
2134.605,28.992,0.387,7354.832,713.433,2548.675,450.98,32.471,3.837,1.171,0.452,0.893,0.176,8.694,10,1.273,2.8,-1.662
2454.039,40.998,0.384,7546.817,622.282,2585.153,471.075,47.25,4.705,0.765,0.39,0.825,0.367,7.502,11,1.738,3.2,-1.544
2373.217,44.102,0.378,6038.63,810.467,2534.621,461.888,39.23,4.663,0.862,0.371,0.785,0.47,7.547,9,1.808,3.2,-1.558
2308.114,28.03,0.345,8968.118,969.484,2521.248,443.069,46.113,4.285,0.884,0.398,0.927,0.212,8.343,10,1.69,2.8,-1.785
2106.414,33.202,0.35,9418.574,713.498,2504.085,542.537,42.859,4.467,1.138,0.423,0.783,0.206,9.336,9,1.361,2.4,-2.013
2474.902,42.892,0.386,9609.606,940.174,2609.658,450.612,39.098,2.062,1.462,0.386,0.909,0.485,7.203,9,2.105,3.2,-1.664
2349.689,35.01,0.343,8789.328,1084.743,2605.004,496.994,44.829,3.426,1,0.401,0.799,0.356,9.152,8,1.165,2.6,-1.83
2445.501,37.366,0.39,9728.086,781.061,2701.333,549.506,46.07,3.987,0.814,0.535,0.717,0.338,7.578,11,1.868,3,-1.676
2121.701,44.067,0.371,11501.125,1026.372,2569.223,465.14,39.503,3.819,0.949,0.413,0.731,0.469,8.742,8,1.441,2.6,-1.875
2496.471,53.686,0.389,6870.008,1070.176,2582.901,486.837,34.315,2.622,0.189,0.213,0.697,0.811,6.571,12,2.16,3.6,-1.422
2125.235,30.996,0.388,9629.446,807.01,2872.864,492.804,40.597,4.048,1.095,0.414,0.913,0.16,9.729,7,0.976,2.4,-1.807
2485.462,48.52,0.387,8966.664,748.844,2536.223,405.248,38.973,3.236,0.615,0.218,0.852,0.617,6.618,11,2.149,3.6,-1.424
2378.928,29.123,0.388,9184.669,1089.091,2988.43,476.765,48.747,3.215,1.055,0.266,0.73,0.361,6.941,10,2.868,3.2,-1.858
2332.616,30.21,0.341,8901.906,757.031,2802.795,536.091,39.377,2.689,0.863,0.424,0.785,0.328,9.507,8,1.438,2.4,-2.103
2496.024,43.94,0.348,7156.657,787.46,2680.204,452.366,43.504,3.84,0.993,0.369,0.802,0.465,8.519,7,1.291,2.6,-1.633
2418.027,30.535,0.36,8425.906,849.303,2516.587,481.054,41.27,3.726,0.886,0.388,0.94,0.175,7.866,10,1.741,3,-1.664
2049.373,29.315,0.382,8235.42,899.93,2783.179,462.908,42.287,3.914,1.054,0.406,0.725,0.125,9.72,8,0.955,2.4,-1.895
2060.93,43.106,0.353,7797.439,686.836,2633.866,449.895,33.512,4.009,1.048,0.294,0.784,0.437,10.015,7,0.977,2.4,-1.998
2111.077,23.397,0.348,8432.844,955.526,3003.364,482.167,38.656,4.139,0.946,0.37,0.689,0.22,10.274,7,0.867,2.2,-2.046
2038.15,26.095,0.355,9564.67,717.449,2606.854,495.321,32.35,4.653,0.833,0.401,0.778,0.179,7.673,9,2.249,3.2,-1.76
2385.083,35.806,0.384,7748.549,691.563,2539.434,474.774,40.765,3.937,1.475,0.446,0.851,0.475,4.734,11,5.112,4.4,-1.58
2492.212,27.095,0.352,9753.017,970.187,2818.636,472.717,38.783,4.378,1.206,0.315,0.889,0.213,7.449,10,2.489,3.2,-1.775
2215.086,29.066,0.36,7517.403,837.326,2666.675,540.745,49.586,3.971,1.043,0.449,0.784,0.259,9.705,8,1.119,2.4,-2.089
2282.804,27.621,0.336,8528.998,763.011,2583.918,496.284,44.734,3.851,1.001,0.439,0.736,0.139,8.911,11,1.55,2.8,-2.073
2126.014,48.438,0.338,9737.831,1060.373,3075.507,494.618,46.246,4.294,1.265,0.291,0.78,0.615,6.91,10,2.601,3.2,-1.758
2444.409,40.114,0.379,10251.375,888.52,3097.651,443.849,42.208,4.208,1.245,0.411,0.946,0.337,7.021,11,2.982,3.2,-1.76
2151.852,31.189,0.366,10772.2,1013.866,2906.059,464.648,33.032,4.466,1.293,0.248,0.668,0.38,6.604,11,3.177,3.2,-1.803
2276.822,59.126,0.385,8462.366,791.581,2605.497,543.464,39.091,4.678,1.211,0.363,0.801,0.971,7.437,9,2.069,3,-1.736
2429.056,26.326,0.313,7466.631,948.977,2575.182,452.748,35.464,3.261,0.808,0.45,0.907,0.192,8.036,11,2.08,3.2,-2.017
2086.401,56.458,0.384,8430.413,998.842,2824.004,530.806,40.083,3.728,1.425,0.324,0.817,0.882,6.3,10,3.212,3.2,-1.773
2434.491,28.931,0.311,9119.646,680.336,2693.252,448.244,43.672,4.309,1.043,0.477,0.705,0.192,9.822,9,1.03,2.4,-1.926
2316.634,30.64,0.384,9640.863,1054.292,2515.376,458.801,36.843,2.951,1.14,0.399,0.887,0.318,7.704,10,1.84,3,-1.736
2381.642,55.723,0.388,8107.693,652.3,2512.571,454.493,42.067,2.723,1.108,0.396,0.824,0.857,6.759,11,2.154,3.4,-1.574
2386.613,32.689,0.355,8278.697,620.771,2617.326,425.983,32.275,4.248,0.862,0.422,0.789,0.224,8.474,8,1.577,2.8,-1.81
2218.359,39.868,0.376,6336.896,809.673,2567.464,446.386,40.251,4.119,0.987,0.385,0.897,0.329,8.287,9,1.428,2.8,-1.556
2435.09,32.655,0.336,6710.423,914.696,2971.846,488.004,33.38,4.633,1.03,0.37,0.783,0.191,9.847,9,1.319,2.4,-2.22
2428.898,26.689,0.343,12524.343,993.837,2510.091,543.691,36.863,2.274,1.008,0.391,0.944,0.509,7.973,9,1.896,3,-1.857
2367.227,29.894,0.372,7817.18,623.493,2743.453,427.98,41.46,3.894,1.225,0.342,0.811,0.225,8.369,9,1.649,2.8,-1.837
2450.233,52.227,0.386,10245.546,804.398,2757.206,481.93,38.8,4.04,0.967,0.545,0.67,0.741,7.987,8,1.467,2.8,-1.492
2396.119,33.331,0.368,7050.579,781.209,2569.734,529.338,31.374,2.291,0.708,0.427,0.809,0.427,7.662,10,1.912,3,-1.707
2065.767,52.384,0.346,6781.925,1031.992,2778.604,490,43.102,2.297,1.338,0.565,0.795,0.746,7.652,10,1.996,3.4,-1.76
2365.294,29.552,0.382,10524.591,855.667,2799.658,448.787,43.911,4.446,0.948,0.407,0.788,0.268,8.362,7,1.714,3,-1.85
2322.363,30.41,0.368,9256.529,985.762,2654.137,493.812,39.263,3.976,0.983,0.389,0.744,0.232,9.114,7,1.209,2.6,-1.798
2403.69,31.652,0.356,8849.447,810.279,2512.257,413.887,37.403,3.539,0.821,0.354,0.719,0.179,8.121,11,1.65,3,-1.797
2431.706,39.343,0.358,10672.257,677.797,2557.462,464.14,34.787,4.066,1.047,0.48,0.708,0.311,7.72,10,1.799,3,-1.702
2339.577,31.025,0.378,8712.461,801.466,2875.61,407.881,38.309,4.502,0.898,0.444,0.651,0.186,9.962,10,1.445,2.4,-2.317
2403.337,38.887,0.384,6247.848,711.566,2628.585,479.957,39.964,2.759,1.262,0.276,0.681,0.31,7.887,11,1.456,3,-1.52
2201.453,28.579,0.349,9119.01,818.165,3028.481,420.755,35.295,4.471,1.066,0.445,0.845,0.118,10.21,10,0.639,2.4,-1.975
2481.915,40.371,0.385,7466.68,746.635,2541.275,495.719,46.167,3.308,1.345,0.509,0.778,0.346,6.878,11,2.307,3.6,-1.542
2030.949,33.181,0.382,7224.68,833.884,2697.136,509.962,44.44,3.817,1.202,0.413,0.811,0.202,9.81,10,0.932,2.4,-1.903
2459.489,28.438,0.385,9032.299,803.527,2683.525,459.963,30.531,4.267,0.842,0.358,0.744,0.225,8.104,10,1.462,3,-1.667
2382.854,39.9,0.357,6701.837,748.251,2537.69,519.695,38.37,4.01,0.933,0.413,0.928,0.33,8.06,9,1.767,2.8,-1.729
2167.397,25.638,0.352,9735.712,668.013,3022.571,529.359,45.339,3.801,1.11,0.461,0.702,0.176,10.167,11,0.905,2.2,-1.708
2226.873,27.634,0.368,7290.907,633.543,2775.821,419.654,34.624,3.94,1.017,0.372,0.883,0.208,9.607,9,1.154,2.6,-1.855
2249.903,52.697,0.387,11440.981,993.614,2502.277,410.372,33.222,3.924,1.366,0.506,0.801,0.757,7.406,10,1.961,3.2,-1.687
2442.227,27.248,0.377,7427.378,893.075,2708.843,486.289,38.466,4.522,1.099,0.322,0.923,0.195,7.821,12,1.982,3.2,-1.809
2056.529,29.997,0.342,10467.759,816.774,2696.504,425.72,39.904,2.522,1.035,0.38,0.789,0.37,9.982,7,0.957,2.6,-1.95
2390.437,56.198,0.383,10092.544,894.948,2537.541,414.168,39.533,3.994,0.207,0.325,0.821,0.873,7.199,9,1.965,3.2,-1.554
2374.927,47.982,0.349,7933.442,907.538,2735.004,475.331,36.993,4.123,0.263,0.543,0.733,0.737,-0.429,11,5.142,4,-1.696
2424.852,26.059,0.364,7018.566,866.007,2679.626,486.474,31.822,3.511,0.954,0.414,0.815,0.192,8.372,9,1.622,2.8,-1.825
2155.845,26.691,0.356,8772.828,763.221,2527.637,485.107,38.918,4.163,1.014,0.441,0.896,0.157,9.616,9,1.18,2.4,-1.842
2401.897,44.368,0.322,8352.004,982.975,2525.009,438.33,32.422,4.061,0.988,0.373,0.797,0.479,8.802,7,1.45,2.6,-1.751
2479.901,35.323,0.352,9336.128,894.253,2559.265,420.573,44.163,4.023,1.255,0.383,0.925,0.255,7.774,9,1.796,3,-1.7
2483.462,41.318,0.319,8832.729,1026.84,3047.017,411.344,46.202,2.768,1.001,0.596,0.737,0.49,6.591,11,3.067,3.2,-1.913
2438.257,30.167,0.385,8357.375,667.777,3092.873,414.525,37.456,4.536,1.028,0.465,0.764,0.165,9.143,9,1.276,2.6,-1.751
2373.202,30.226,0.352,7014.285,1002.311,2923.87,545.647,39.016,4.175,1.122,0.467,0.778,0.253,9.771,8,1.166,2.4,-2.054
2174.363,25.111,0.384,7359.098,802.372,2505.778,481.754,49.09,4.04,0.913,0.321,0.92,0.246,8.04,10,1.809,2.8,-1.647
2469.129,46.409,0.369,12773.861,777.67,2533.341,516.241,38.789,2.386,0.571,0.366,0.803,0.547,7.195,10,2.077,3.4,-1.678
2194.287,36.132,0.325,11447.768,768.472,3049.278,440.788,39.084,3.613,0.258,0.558,0.81,0.742,6.899,10,2.921,3.2,-1.933
2232.6,30.103,0.349,10447.476,743.943,2608.496,415.471,46.699,3.358,1.021,0.427,0.868,0.259,9.595,8,1.088,2.4,-1.804
2196.674,29.377,0.343,8349.151,805.338,2837.06,527.239,38.435,4.361,1.144,0.332,0.886,0.172,10.004,8,1.148,2.4,-2.134
2128.493,55.328,0.378,6497.417,1075.582,2557.399,442.878,42.518,2.658,1.027,0.431,0.792,0.844,8.397,8,1.476,2.8,-1.756
2488.332,41.383,0.378,11328.784,810.599,2514.206,507.952,43.959,3.849,0.553,0.548,0.901,0.447,7.138,12,1.992,3.6,-1.486
2033.239,29.873,0.351,10780.124,669.183,2734.766,464.616,32.81,3.245,0.95,0.411,0.813,0.299,10.044,7,0.889,2.4,-1.8
2493.447,25.097,0.387,8830.852,628.153,2504.875,475.022,42.033,2.809,0.97,0.469,0.869,0.298,7.485,11,1.856,3.6,-1.452
2490.946,41.118,0.35,6682.818,730.417,2755.908,486.215,40.137,3.479,1.036,0.408,0.784,0.371,9.021,7,1.136,2.6,-1.656
2336.403,28.946,0.365,8838.08,774.631,2985.785,450.785,34.234,3.683,0.895,0.398,0.845,0.131,9.744,9,1.128,2.4,-2.111
2341.414,44.882,0.373,10616.725,958.023,2892.272,536.517,44.071,2.121,0.906,0.255,0.878,0.496,6.296,12,3.044,3.6,-1.534
2325.594,36.611,0.372,6200.015,1012.638,2511.543,534.164,44.403,4.315,0.755,0.458,0.735,0.266,7.738,12,1.816,3,-1.729
2472.083,28.275,0.375,9816.108,907.291,2847.242,452.846,44.134,3.797,1.006,0.379,0.895,0.183,8.411,9,1.589,2.8,-1.895
2028.629,30.045,0.316,8321.726,965.278,2858.919,452.525,47.777,2.665,0.792,0.397,0.804,0.334,10.032,7,0.773,2,-1.989
2325.002,34.847,0.389,12628.6,795.938,2553.533,506.927,39.33,2.218,1.456,0.435,0.904,0.522,7.664,10,1.738,3.2,-1.649
2432.691,35.979,0.363,6279.141,773.487,2675.335,471.725,45.39,3.334,0.885,0.482,0.923,0.243,7.853,12,1.887,3,-1.796
2352.528,45.374,0.378,9658.66,1079.372,2571.319,447.316,44.787,3.376,0.844,0.42,0.863,0.512,7.762,10,1.65,3,-1.564
2187.696,50.922,0.359,9069.234,733.86,3030.019,445.185,34.218,2.012,0.319,0.301,0.791,0.697,5.028,11,4.202,4.2,-1.57
2118.133,51.089,0.385,8267.493,997.396,2567.343,404.222,30.865,3.802,0.978,0.489,0.794,0.703,8.528,8,1.436,2.8,-1.68
2498.848,38.378,0.375,9746.823,966.931,2506.534,404.482,42.558,3.73,0.625,0.442,0.879,0.375,7.231,12,2.01,3.2,-1.552
2422.65,25.51,0.365,8569.313,943.562,2784.243,525.554,31.596,3.707,0.869,0.4,0.913,0.198,8.706,11,1.586,2.8,-2.053
2492.769,37.429,0.387,10706.409,1011.001,2556.37,536.994,37.881,2.419,1.292,0.229,0.717,0.427,7.005,12,2.137,3.6,-1.612
2377.521,34.619,0.344,10037.247,852.789,2568.009,507.099,38.192,4.502,1.203,0.343,0.767,0.209,8.365,11,1.565,2.8,-1.822
2419.329,52.687,0.364,10267.266,986.62,2647.705,540.849,30.766,4.855,1.353,0.465,0.847,0.756,-0.724,12,4.552,3.8,-1.433
2249.533,27.495,0.338,11636.784,945.316,2747.652,462.716,46.053,3.632,0.337,0.286,0.839,0.663,5.748,12,3.854,3.6,-1.78
2417.171,28.984,0.356,8661.954,878.462,2707.266,416.122,39.462,2.627,0.507,0.234,0.813,0.493,9.001,8,1.368,2.8,-1.948
2498.263,27.08,0.346,7601.998,737.588,2578.255,447.595,43.972,4.166,0.654,0.401,0.706,0.346,8.194,9,1.657,3,-1.82
2422.929,31.189,0.379,9695.788,808.778,2830.796,422.053,32.781,4.022,1.199,0.353,0.675,0.199,8.493,9,1.54,2.8,-1.84
2311.594,21.483,0.359,6619.634,1054.134,2594.507,492.424,48.462,3.883,0.477,0.429,0.696,0.523,6.785,10,2.945,3.6,-1.767
2452.707,31.453,0.332,6822.593,749.777,2986.582,468.318,34.526,3.93,0.526,0.556,0.723,0.474,7.141,10,2.619,3.2,-1.77
2201.901,36.124,0.354,8252.015,802.051,2553.378,505.236,49.017,3.222,0.962,0.384,0.776,0.244,9.304,7,1.227,2.6,-1.953
2425.75,33.079,0.381,7938.224,855.532,3117.726,515.228,44.292,4.103,1.017,0.458,0.8,0.145,9.105,9,1.419,2.6,-1.877
2493.147,45.13,0.375,6999.949,666.89,2513.779,534.242,35.988,2.489,1.023,0.539,0.775,0.504,6.938,11,2.199,3.4,-1.522
2498.542,28.822,0.378,7874.961,968.318,2549.705,485.892,37.744,3.186,0.985,0.348,0.944,0.21,7.288,10,2.084,3.4,-1.6
2301.532,52.24,0.346,8508.728,712.758,2598.357,416.164,39.366,4.104,1.422,0.417,0.735,0.741,8.493,8,1.591,2.6,-1.895
2124.857,35.738,0.337,10111.788,767.895,2682.29,497.61,39.781,3.237,0.867,0.427,0.817,0.218,10.067,8,0.977,2.4,-2.091
2442.413,46.721,0.343,12323.456,855.514,2543.293,528.517,39.678,2.418,0.612,0.406,0.87,0.557,7.749,9,1.689,3,-1.693
2246.627,31.434,0.382,11368.01,1002.23,2741.335,488.011,39.997,3.418,0.984,0.328,0.811,0.37,8.857,8,1.355,2.8,-1.837
2432.098,47.334,0.355,12893.697,799.08,2568.632,502.377,46.09,3.368,0.956,0.38,0.781,0.578,7.971,7,1.714,2.8,-1.653
2445.984,39.673,0.353,9423.494,961.244,2512.621,475.449,43.173,3.158,0.904,0.325,0.738,0.322,7.718,11,1.804,3,-1.651
2435.987,27.12,0.368,6922.18,603.776,2606.738,449.708,47.88,3.283,0.914,0.477,0.794,0.245,8.062,10,1.699,3,-1.792
2359.599,23.523,0.39,10648.187,846.667,2625.903,446.644,37.463,3.58,1.139,0.359,0.768,0.283,7.954,12,1.683,3.2,-1.747
2488.636,25.205,0.349,8948.381,828.447,2688.469,545.08,36.971,3.469,1.023,0.393,0.856,0.211,8.973,9,1.222,2.6,-1.673
2346.481,29.305,0.362,7757.778,936.844,2571.292,473.573,46.403,3.581,1.103,0.433,0.698,0.178,8.42,11,1.374,2.8,-1.74
2171.777,29.039,0.368,9539.961,821.188,2810.632,522.283,34.39,4.265,0.887,0.361,0.724,0.161,9.799,11,1.013,2.4,-1.983
2486.04,27.128,0.35,8397.953,636.696,2738.777,510.314,34.128,4.041,1.215,0.37,0.838,0.215,8.462,9,1.751,2.8,-1.873
2405.415,39.015,0.374,12073.052,995.498,2863.32,447.669,39.673,2.799,1.033,0.392,0.82,0.455,8.866,7,1.278,2.8,-1.678
2406.279,28.499,0.355,12094.2,946.468,2534.391,472.708,40.052,2.438,0.598,0.313,0.668,0.457,8.2,9,1.605,3,-1.812
2310.543,30.628,0.367,7719.925,646.516,2554.298,447.655,48.406,3.059,0.757,0.463,0.88,0.243,8.109,10,1.86,3,-1.87
2105.237,25.482,0.362,7066.765,886.65,2569.429,450.92,32.397,3.386,1.093,0.43,0.926,0.178,9.428,10,1.147,2.6,-1.684
2487.187,28.078,0.386,9508.984,1026.15,2573.474,522.041,44.473,3.562,1.328,0.329,0.841,0.328,7.26,12,2.149,3.4,-1.673
2345.593,55.689,0.382,10598.082,645.028,2537.153,489.455,33.912,2.631,1.042,0.373,0.664,0.856,7.154,10,2.176,3.2,-1.718
2380.17,33.374,0.336,7560.302,711.078,2954.073,404.148,42.724,4.079,1.025,0.393,0.752,0.123,10.122,9,1.004,2.2,-1.977
2489.062,43.348,0.347,12127.463,901.778,2509.074,467.391,47.548,2.765,0.952,0.403,0.759,0.461,7.655,9,1.793,3.2,-1.676
2456.628,29.063,0.311,10285.409,737.324,2570.101,439.929,44.372,4.105,0.978,0.402,0.797,0.239,9.262,7,1.471,2.6,-1.885
2378.613,47.194,0.37,12429.411,949.879,2533.803,533.374,37.973,4.077,0.458,0.226,0.816,0.573,7.516,10,1.883,3.2,-1.55
2406.286,40.618,0.343,8713.297,618.056,2677.294,516.548,39.439,2.132,1.046,0.228,0.792,0.467,8.261,8,1.77,2.8,-1.938
2468.635,36.749,0.384,10259.164,990.712,2678.297,400.7,32.855,3.926,1.345,0.51,0.817,0.345,7.572,10,1.895,3.2,-1.689
2303.188,33.551,0.321,10187.501,1032.277,2581.512,495.096,36.52,2.297,0.949,0.241,0.761,0.426,5.526,11,3.838,3.8,-1.596
2317.704,40.098,0.384,6012.799,1085.123,2524.5,533.833,31.106,3.933,0.721,0.292,0.759,0.356,7.473,11,1.91,3.2,-1.606
2493.544,33.875,0.363,7874.832,622.005,2582.107,413.999,48.889,3.168,1.178,0.522,0.8,0.305,7.732,11,1.674,3.2,-1.662
2313.557,32.083,0.316,8845.389,880.41,2824.441,549.73,35.414,3.943,0.95,0.391,0.818,0.222,10.246,8,0.773,2.2,-1.92
2427.376,29.634,0.336,8046.18,886.554,2694.387,412.44,40.068,4.282,1.197,0.342,0.938,0.197,8.978,10,1.436,2.6,-1.91
2369.72,48.823,0.377,6015.806,713.935,2501.375,450.74,32.24,3.925,0.533,0.571,0.696,0.627,7.193,10,2.115,3.4,-1.644
2394.596,32.438,0.383,6956.806,764.007,2603.261,539.833,44.076,3.419,1.331,0.425,0.68,0.331,7.552,11,1.986,3.2,-1.609
2455.254,27.602,0.374,6004.395,807.639,2603.937,533.467,43.767,2.342,1.265,0.417,0.714,0.414,7.613,10,2.059,3,-1.813
2445.973,34.938,0.344,6182.258,858.192,2783.22,471.264,33.005,4.067,0.956,0.35,0.7,0.255,9.509,9,1.014,2.6,-1.673
2494.104,36.058,0.378,7769.493,956.586,2530.282,440.368,37.498,3.34,0.863,0.486,0.713,0.215,7.28,12,2.14,3.4,-1.693
2418.517,28.865,0.387,10564.689,696.097,2505.487,529.012,30.788,4.687,0.153,0.389,0.752,0.847,7.424,10,1.896,3.4,-1.454
2156.68,30.392,0.384,9719.044,832.391,3048.169,451.16,38.977,4.022,1.083,0.474,0.75,0.185,9.974,8,0.785,2.4,-1.69
2200.052,25.689,0.362,7064.819,714.17,2545.423,409.564,30.932,3.873,0.873,0.39,0.939,0.215,9.122,11,1.335,2.6,-1.85
2448.023,39.433,0.329,7329.315,689.052,2541.245,539.586,40.364,4.931,0.976,0.384,0.739,0.314,8.47,10,1.563,2.6,-1.84
2273.259,28.562,0.374,8295.778,777.13,3082.977,418.072,46.245,3.662,0.85,0.451,0.784,0.174,9.566,9,1.381,2.4,-2.12
2082.277,30.009,0.314,7448.014,922.464,2762.068,404.749,33.926,3.823,0.996,0.339,0.701,0.153,10.222,10,0.823,2.2,-1.997
2370.074,37.56,0.376,10457.364,744.996,2724.355,446.415,38.596,4.26,0.942,0.596,0.926,0.49,6.225,12,3.272,3.8,-1.877
2311.46,47.911,0.329,12977.863,997.388,3008.403,497.914,45.066,4.48,0.354,0.497,0.869,0.646,5.529,11,3.727,3.6,-1.929
2314.31,36.85,0.376,11695.911,669.439,2645.444,428.534,38.617,4.482,0.919,0.386,0.823,0.409,8.229,9,1.541,2.8,-1.724
2479.215,38.641,0.344,12206.91,986.576,2644.189,496.785,34.764,3.535,1.046,0.451,0.787,0.471,7.807,9,1.947,2.8,-1.878
2084.003,42.893,0.377,10880.15,940.846,2520.435,419.921,39.939,3.961,0.97,0.235,0.801,0.43,8.642,8,1.418,2.8,-1.847
2477.612,37.748,0.367,7786.011,962.783,2560.657,414.451,34.914,3.612,0.784,0.552,0.787,0.38,7.409,11,2.294,3,-1.865
2461.894,30.641,0.356,8347.15,921.393,2529.534,437.2,34.189,3.243,1.406,0.599,0.79,0.497,8.037,8,1.613,2.8,-1.816
2254.893,31.267,0.372,8206.383,839.164,2664.965,512.228,47.951,4.657,0.985,0.486,0.829,0.217,8.718,10,1.458,2.8,-1.823
2434.417,42.32,0.357,9846.39,917.972,2552.455,532.613,44.14,4.344,0.873,0.334,0.806,0.411,7.944,10,1.741,2.8,-1.738
2339.237,54.74,0.36,7983.716,670.787,2792.662,521.858,32.881,4.643,0.814,0.589,0.794,0.825,5.395,11,3.955,4,-1.687
2029.125,34.635,0.376,7036.19,846.733,2627.003,416.325,42.988,3.396,0.837,0.434,0.667,0.166,9.504,12,1.228,2.6,-1.888
2454.553,37.117,0.379,6968.663,961.171,2855.956,468.593,39.139,4.015,0.851,0.27,0.884,0.325,8.18,10,1.597,2.8,-1.693
2442.184,39.823,0.357,8875.086,667.511,2763.368,467.569,31.811,4.031,1.148,0.375,0.939,0.327,8.669,9,1.585,2.8,-1.9
2496.948,31.71,0.384,11250.259,670.412,2532.777,493.983,37.081,3.406,1.402,0.483,0.764,0.402,7.09,12,2.152,3.6,-1.622
2420.946,37.243,0.329,10555.931,805.409,2570.275,449.274,40.313,2.942,1.084,0.413,0.761,0.272,8.984,9,1.266,2.6,-1.843
2324.747,45.452,0.386,8734.61,986.076,2524.777,474.71,40.664,3.885,1.381,0.273,0.789,0.515,7.43,10,1.898,3.2,-1.653
2385.479,40.518,0.347,7940.199,839.669,2522.292,480.581,40.078,4.054,0.956,0.405,0.745,0.351,9.113,7,1.175,2.4,-1.772
2434.091,46.473,0.381,12072.149,877.103,2543.56,531.057,47.792,4.044,0.769,0.345,0.901,0.549,7.058,11,2.231,3.4,-1.698
2352.152,46.387,0.37,12818.298,672.419,2503.147,405.969,36.87,4.648,0.623,0.392,0.944,0.546,7.351,11,2.141,3,-1.74
2089.436,37.877,0.374,8325.662,783.501,2501.878,537.516,46.203,4.973,0.948,0.423,0.733,0.263,9.19,9,1.188,2.6,-1.767
2358.155,28.492,0.376,8839.382,1077.813,2628.432,486.818,43.121,2.646,1.034,0.465,0.683,0.347,8.039,10,1.656,3,-1.756
2477.157,33.806,0.354,10138.537,738.286,2504.133,426.629,36.976,4.453,1.091,0.309,0.735,0.228,7.787,11,1.787,3,-1.813
2165.507,29.117,0.35,7940.03,814.984,2631.517,416.861,38.654,4.271,0.898,0.43,0.855,0.123,9.669,8,1.156,2.4,-1.87
2229.064,28.658,0.377,7183.786,874.716,2570.947,404.005,39.243,2.227,1.331,0.411,0.821,0.443,8.448,8,1.334,2.8,-1.74
2104.099,35.438,0.369,9926.664,897.866,2518.852,448.465,39.467,3.501,1.144,0.336,0.822,0.196,8.7,9,1.393,2.8,-1.853
2352.38,53.715,0.387,11026.657,802.362,2505.834,535.636,43.403,2.282,0.449,0.43,0.839,0.791,7.252,10,1.708,3.4,-1.42
2420.543,26.196,0.369,7431.461,776.319,2678.105,427.905,35.872,3.67,0.906,0.424,0.659,0.176,8.066,11,1.761,3,-1.772
2481.848,47.922,0.359,12040.112,901.363,2624.428,441.317,40.647,3.923,1.164,0.386,0.855,0.597,7.621,10,1.968,3,-1.753
2027.811,31.638,0.343,8938.752,635.274,2859.031,545.236,46.658,4.005,1.023,0.388,0.792,0.212,10.182,7,0.687,2.4,-1.747
2469.883,32.675,0.37,8077.324,634.795,2536.435,425.081,37.616,3.719,1.233,0.498,0.947,0.245,7.637,12,1.743,3.2,-1.616
2369.815,24.761,0.382,9233.749,644.213,2998.36,458.339,43.723,3.838,0.349,0.392,0.714,0.651,7.352,10,2.347,3.6,-1.756
2169.496,33.608,0.35,12958.082,662.626,2564.522,404.567,42.418,2.113,0.697,0.491,0.905,0.561,5.727,11,3.724,3.8,-1.638
2429.493,53.097,0.361,10166.505,849.949,2564.031,400.982,42.12,4.937,0.969,0.374,0.783,0.77,7.65,9,1.806,3,-1.704
2467.632,31.112,0.363,6011.698,850.11,2547.782,424.894,46.015,3.631,1.294,0.49,0.738,0.294,7.457,11,2.249,3.2,-1.805
2387.946,47.876,0.385,11240.081,624.153,2882.714,445.865,30.351,4.95,0.152,0.213,0.707,0.848,4.746,12,4.731,4.6,-1.476
2466.328,36.085,0.353,9026.882,842.767,2524.318,482.484,38.672,3.082,0.467,0.412,0.863,0.533,7.893,9,1.587,2.8,-1.651
2240.594,23.899,0.387,9321.492,625.672,3074.503,427.307,46.762,2.594,0.515,0.437,0.93,0.485,6.565,12,3.125,3.4,-1.81
2363.5,57.562,0.387,10889.744,797.744,2519.712,458.662,47.144,4.074,0.973,0.21,0.856,0.919,7.196,9,1.791,3.4,-1.415
2484.379,32.489,0.375,11724.114,967.747,2815.177,508.069,36.495,3.386,1.471,0.572,0.703,0.471,6.607,12,2.987,3.4,-1.81
2200.029,28.631,0.351,8702.539,731.792,2512.957,488.037,47.954,3.061,1.202,0.377,0.795,0.235,9.238,8,1.323,2.6,-1.838
2230.187,31.902,0.384,7181.118,602.796,2564.952,474.521,44.333,3.985,0.981,0.413,0.69,0.247,7.96,9,1.647,3,-1.756
2374.369,30.754,0.373,11152.132,1014.416,2505.057,485.396,35.749,4.011,1.444,0.489,0.935,0.444,7.859,10,1.598,3,-1.624
2403.227,35.686,0.377,6525.687,887.324,2515.647,466.595,30.481,3.463,0.714,0.326,0.739,0.286,7.223,12,2.078,3.4,-1.649
2203.572,26.863,0.386,9257.586,795.387,2918.481,459.761,47.061,4.606,0.883,0.374,0.786,0.194,9.539,9,1.044,2.4,-1.877
2277.608,32.104,0.38,7716.192,795.792,2625.431,525.49,34.598,4.627,1.06,0.407,0.949,0.186,8.057,10,1.758,3,-1.808
2477.483,42.747,0.384,9059.052,779.14,2529.764,536.64,44.458,3.553,1.288,0.53,0.88,0.425,6.673,12,2.713,3.4,-1.749
2219.909,32.309,0.348,9910.611,795.903,2748.184,539.339,45.308,3.633,1.105,0.388,0.743,0.199,9.866,9,0.965,2.4,-1.85
2117.069,29.597,0.368,11166.493,998.143,2612.317,451.376,39.389,3.863,0.923,0.443,0.87,0.346,9.254,8,1.383,2.6,-2.02
2146.067,43.03,0.356,9084.659,940.599,2581.017,451.005,39.891,2.512,1.405,0.427,0.796,0.434,9.364,7,1.215,2.4,-1.864
2417.998,25.855,0.371,8851.527,664.459,2963.531,492.531,36.684,4.354,0.899,0.351,0.927,0.169,9.595,12,0.856,2.6,-1.68
2450.326,58.895,0.382,7642.473,878.538,2591.933,493.719,38.266,3.382,0.169,0.428,0.705,0.963,6.928,11,2.052,3.4,-1.449
2271.096,30.833,0.301,6419.391,806.196,2643.754,518.674,39.712,3.25,1.065,0.4,0.744,0.226,10.195,8,0.985,2.2,-2.098
2454.061,39.04,0.389,12867.605,1014.712,2518.691,503.856,30.643,3.701,1.437,0.522,0.851,0.551,6.933,12,2.094,3.6,-1.516
2466.513,56.622,0.383,9777.714,903.837,2554.8,524.084,42.489,2.848,0.835,0.249,0.682,0.887,6.754,12,1.828,3.4,-1.312
2444.981,32.071,0.35,9500.835,933.924,3117.329,475.286,45.517,3.93,1.17,0.345,0.754,0.17,9.909,10,1.171,2.4,-1.891
2428.333,35.721,0.359,7308.671,806.371,2658.54,442.629,45.043,3.283,1.122,0.432,0.946,0.191,8.58,11,1.354,2.8,-1.627
2352.689,51.001,0.368,7530.854,807.71,2522.012,516.491,31.708,4.458,0.323,0.407,0.779,0.7,7.549,9,1.782,3,-1.562
2489.91,25.917,0.362,8774.86,833.444,2766.137,511.407,33.813,3.963,0.914,0.439,0.884,0.174,9.208,11,1.146,2.6,-1.81
2482.612,55.138,0.386,12571.661,633.294,2580.445,419.119,49.536,2.366,0.341,0.378,0.916,0.838,7.03,11,1.876,3.4,-1.467
2332.019,31.529,0.389,9164.328,672.131,2879.846,419.109,40.504,4.661,0.973,0.479,0.917,0.197,8.66,10,1.537,2.8,-1.867
2457.211,38.274,0.388,9200.045,769.022,2529.299,458.117,39.661,3.057,0.879,0.417,0.657,0.276,7.405,10,1.652,3.4,-1.38
2028.321,30.715,0.314,7047.208,867.662,2762.243,528.27,39.862,4.364,0.806,0.398,0.697,0.194,10.16,9,0.791,2.2,-2.017
2297.558,26.998,0.376,8099.441,641.566,2516.027,493.232,45.582,4.016,1.191,0.436,0.934,0.198,8.192,11,1.562,2.8,-1.609
2451.63,30.076,0.382,6518.054,917.937,2587.236,459.872,31.214,3.538,1.018,0.385,0.688,0.215,7.722,9,1.698,3.2,-1.624
2262.473,29.1,0.385,6278.394,994.637,2992.276,438.796,30.256,4.051,0.974,0.37,0.679,0.243,9.939,7,0.902,2.4,-1.782
2493.154,31.5,0.344,11510.577,825.452,2517.677,460.515,40.084,2.755,0.973,0.283,0.666,0.387,8.007,8,1.601,3,-1.673
2469.88,45.324,0.366,6743.691,690.747,2525.527,443.797,48.051,3.906,1.092,0.383,0.87,0.511,7.305,10,1.999,3.2,-1.671
2470.767,57.213,0.37,6206.001,805.388,2501.038,504.311,31.083,3.498,0.887,0.589,0.716,0.907,6.958,11,1.885,3.4,-1.416
2382.372,30.566,0.323,8299.442,789.342,2990.64,429.154,40.355,4.116,0.857,0.426,0.66,0.175,10.199,7,0.903,2.2,-1.871
2307.309,41.028,0.385,10685.184,726.057,2519.95,475.74,40.527,2.765,0.925,0.345,0.651,0.368,7.443,12,1.935,3.2,-1.512
2422.674,38.407,0.344,7286.213,855.512,2758.632,425.593,36.152,4.393,1.09,0.404,0.81,0.28,8.69,9,1.495,2.6,-1.704
2492.113,38.871,0.387,10173.049,687.392,2836.208,535.532,41.95,3.645,1.002,0.31,0.778,0.296,7.908,10,1.555,2.8,-1.508
2111.584,30.473,0.347,6299.599,792.687,2686.627,518.497,45.865,2.179,0.794,0.405,0.817,0.455,9.733,6,1.276,2.6,-2.151
2357.704,42.381,0.383,6170.08,1061.262,2540.384,514.487,46.751,3.56,1.265,0.309,0.786,0.413,7.531,11,1.799,3.2,-1.546
2118.601,58.642,0.358,8249.41,795.864,2994.048,468.431,47.918,3.924,1.048,0.418,0.801,0.955,11.921,4,0.84,2,-2.36
2080.859,25.044,0.39,8349.634,635.881,2577.959,442.685,42.499,3.921,0.791,0.405,0.826,0.209,9.077,9,1.254,2.8,-1.787
2478.883,28.45,0.385,12873.671,979.508,2698.845,465.763,38.734,4.692,0.956,0.526,0.83,0.551,7.762,9,1.761,3,-1.644
2486.044,36.231,0.387,9540.133,882.893,2580.495,514.668,40.091,2.471,0.966,0.589,0.905,0.472,7.017,10,2.279,3.4,-1.669
2444.551,59.313,0.377,11752.424,1088.976,2550.313,419.211,49.978,3.299,0.808,0.416,0.782,0.977,7.01,10,2.142,3.4,-1.58
2432.488,36.72,0.353,9026.508,778.319,2553.059,418.783,37.896,4.211,0.739,0.376,0.748,0.261,7.967,10,1.671,3,-1.608
2043.874,31.948,0.37,9606.701,696.486,2600.264,421.848,35.867,4.312,1.022,0.36,0.676,0.158,9.511,11,1.138,2.4,-1.928
2384.356,42.204,0.347,8930.651,746.914,2626.084,528.568,35.659,3.96,0.948,0.211,0.723,0.473,8.232,9,1.7,2.8,-1.878
2308.589,36.041,0.343,11732.097,808.1,2902.057,466.525,39.797,4.563,1.026,0.284,0.787,0.414,9.608,7,1.2,2.4,-2.094
2473.551,34.994,0.374,9767.091,831.262,2667.273,491.432,44.298,3.63,1.211,0.451,0.936,0.211,7.782,12,1.615,3.2,-1.658
2203.586,28.794,0.351,10454.431,933.407,2561.766,410.228,32.478,3.893,1.247,0.347,0.919,0.26,8.798,9,1.59,2.8,-1.887
2336.922,30.782,0.364,12456.889,990.915,2505.759,506.588,43.702,2.549,0.81,0.374,0.781,0.501,8.046,9,1.664,3,-1.8
2260.844,42.851,0.368,7588.283,663.365,2530.165,428.917,46.094,3.468,0.856,0.389,0.693,0.428,6.221,11,2.977,4,-1.478
2289.081,28.966,0.352,9420.814,860.556,2644.809,534.156,38.838,4.089,0.362,0.425,0.867,0.638,9.396,7,1.169,2.6,-1.78
2382.686,32.938,0.336,6621.63,907.288,2589.115,436.439,38.014,3.331,0.852,0.396,0.687,0.202,8.928,11,1.431,2.8,-1.782
2462.314,33.425,0.371,6225.341,951.172,2608.446,453.724,43.52,3.038,0.932,0.34,0.888,0.25,7.483,12,2.184,3,-1.873
2402.733,25.255,0.386,8399.278,815.799,2747.075,536.866,31.935,4.389,0.889,0.464,0.857,0.193,8.319,12,1.608,2.8,-1.647
2486.857,27.162,0.343,7948.049,770.571,2583.104,480.479,42.205,2.64,1.11,0.398,0.934,0.34,7.842,10,2.072,3,-2.063
2171.143,25.934,0.334,8227.815,831.218,3076.834,506.506,42.089,4.204,0.934,0.403,0.821,0.136,14.035,10,0.29,1.2,-2.129
2423.333,30.961,0.362,7992.523,740.426,2703.347,471.768,47.996,3.354,0.834,0.469,0.716,0.218,8.251,11,1.661,3,-1.845
2284.018,31.891,0.309,8356.608,902.718,2502.318,513.942,39.779,4.001,1.216,0.426,0.865,0.216,9.484,8,1.304,2.4,-2.117
2231.021,30.603,0.387,6030.356,1035.87,2615.156,525.043,39.935,3.087,1.321,0.414,0.82,0.321,8.549,8,1.365,2.6,-1.792
2045.954,28.529,0.331,7135.345,757.641,2693.283,521.183,39.018,4.278,0.856,0.361,0.819,0.158,10.18,9,0.928,2.2,-1.983
2286.878,27.706,0.362,9133.007,676.25,2697.952,455.798,44.453,3.299,1.037,0.448,0.738,0.175,9.31,11,1.288,2.6,-1.798
2404.209,42.136,0.355,8833.579,804.432,2512.547,505.16,36.173,4.798,0.998,0.513,0.695,0.405,8.3,9,1.425,2.8,-1.689
2427.985,29.456,0.338,6911.146,675.731,2706.525,496.641,33.191,4.156,0.928,0.386,0.757,0.167,9.634,10,1.108,2.4,-2.058
2486.789,33.628,0.389,8092.806,1037.927,2589.658,500.533,42.022,3.429,1.002,0.292,0.873,0.297,7.582,11,1.636,3.2,-1.652
2470.783,42.318,0.387,10778.925,804.879,2520.855,509.489,40.565,2.945,0.416,0.286,0.878,0.584,6.954,11,1.948,3.6,-1.514
2463.89,44.312,0.383,10808.816,832.877,2655.386,426.363,30.222,3.395,1.426,0.405,0.811,0.477,7.689,10,1.577,3,-1.66
2382.151,53.371,0.352,8878.43,1021.091,2516.14,447.89,38.961,4.111,0.418,0.552,0.856,0.779,7.874,8,1.615,2.8,-1.669
2055.41,27.049,0.346,7423.247,925.456,2919.197,417.023,34.846,4.584,0.953,0.383,0.844,0.157,10.27,9,0.65,2.4,-1.82
2069.184,30.36,0.387,9311.731,848.52,2627.098,442.114,37.831,3.736,1.144,0.445,0.877,0.144,9.622,11,0.942,2.4,-1.711
2333.023,24.129,0.379,8251.053,970.168,2818.195,537.408,40.065,3.47,1.064,0.336,0.804,0.213,9.309,9,1.218,2.6,-1.8
2301.621,34.849,0.351,8147.259,692.118,2808.101,494.767,46.808,3.752,0.901,0.384,0.763,0.188,9.873,10,0.943,2.4,-1.95
2436.485,46.999,0.378,6122.249,649.014,2501.98,497.666,35.464,3.707,0.273,0.309,0.735,0.727,6.814,12,2.419,3.4,-1.738
2480.798,39.204,0.383,12776.92,601.95,2501.237,547.491,47.15,3.89,1.449,0.427,0.924,0.54,6.978,10,1.928,3.6,-1.514
2407.495,34.094,0.372,8512.426,987.861,2904.566,435.284,41.453,3.709,0.959,0.363,0.674,0.235,8.582,11,1.631,2.6,-1.89
2491.038,24.805,0.381,7027.972,884.647,2515.539,412.919,38.737,3.415,1.198,0.495,0.702,0.237,7.615,11,1.902,3.4,-1.56
2374.916,31.125,0.384,7067.604,918.333,2581.524,523.569,39.912,2.225,0.808,0.377,0.936,0.444,7.927,9,1.467,3,-1.46
2145.131,51.434,0.351,10788.857,711.21,2675.05,404.96,39.669,4.397,0.459,0.377,0.821,0.714,9.673,8,0.987,2.4,-1.847
2300.06,42.559,0.359,11723.368,1024.146,2528.194,438.356,40.103,2.843,0.716,0.412,0.795,0.419,8.292,9,1.448,2.8,-1.711
2151.327,30.759,0.353,9199.541,673.418,2736.936,458.974,41.129,3.507,1.068,0.467,0.919,0.168,9.902,10,0.995,2.4,-1.892
2232.248,30.53,0.349,6392.139,602.112,3012.014,431.751,40.443,4.447,0.998,0.474,0.691,0.247,10.138,8,0.813,2.4,-1.923
2058.503,29.695,0.355,7370.48,1025.213,2992.225,518.731,38.881,2.385,1.259,0.383,0.888,0.404,10.223,7,0.675,2.2,-1.765
2340.434,29.936,0.389,9654.093,704.38,2853.894,473.078,40.666,3.472,1.163,0.335,0.75,0.163,9.08,11,1.192,2.6,-1.79
2219.955,27.939,0.335,9003.358,668.072,2583.476,490.412,43.845,4.426,1.047,0.367,0.802,0.165,9.953,10,1.076,2.4,-1.887
2498.734,38.862,0.376,11867.052,867.749,2512.025,479.509,36.959,4.039,1.216,0.28,0.712,0.43,7.285,11,1.964,3.4,-1.664
2377.662,45.797,0.374,8423.827,793.996,2573.189,452.387,34.355,2.436,0.322,0.479,0.797,0.678,7.862,9,1.51,3,-1.554
2356.095,29.722,0.355,6243.491,930.005,2871.203,450.033,44.632,4.286,0.905,0.384,0.709,0.248,9.894,8,0.895,2.4,-1.772
2499.161,57.599,0.389,12523.595,740.532,2613.222,525.164,31.387,2.129,0.844,0.47,0.659,0.92,6.694,12,2.089,3.4,-1.433
2323.035,28.731,0.387,8752.283,704.236,2990.748,428.551,42.434,4.535,0.63,0.424,0.788,0.37,9.792,8,0.931,2.4,-1.78
2484.371,57.002,0.371,8223.91,866.895,2649.203,447.279,42.941,4.056,0.223,0.528,0.796,0.9,7.635,9,1.535,3,-1.498
2393.446,31.418,0.388,11117.244,924.691,2594.437,519.024,49.647,3.138,1.023,0.289,0.72,0.34,7.706,10,1.752,3,-1.587
2081.599,27.365,0.335,7650.93,869.494,2973.439,460.619,42.129,4.555,1.106,0.352,0.81,0.139,11.907,11,0.545,1.8,-1.872
2476.522,39.728,0.377,11549.811,732.128,2568.461,456.545,44.61,4.564,0.589,0.473,0.702,0.411,7.346,12,1.94,3.2,-1.638
2401.123,29.113,0.345,10277.558,936.819,2577.527,548.591,40.189,3.761,0.941,0.358,0.692,0.238,8.396,9,1.539,2.8,-1.702
2123.502,53.135,0.356,10800.906,1017.366,2645.348,447.443,39.268,3.046,0.243,0.507,0.892,0.771,9.58,8,0.896,2.4,-1.9
2122.193,35.467,0.337,8972.608,903.111,2845.895,402.12,36.056,4.039,1.096,0.391,0.744,0.182,10.148,9,0.762,2.4,-1.997
2357.632,40.306,0.384,6350.589,849.637,2541.508,449.609,36.27,4.28,1.205,0.26,0.652,0.35,7.76,11,1.474,3,-1.568
2267.491,29.474,0.384,11692.067,695.808,2629.166,514.984,43.799,4.037,0.553,0.31,0.818,0.447,8.065,9,1.695,3,-1.787
2389.962,39.496,0.388,10477.485,772.023,2518.623,516.739,43.552,3.37,0.413,0.406,0.68,0.587,7.456,11,1.696,3.4,-1.616
2045.477,35.729,0.383,7597.055,896.048,2845.625,528.379,39.205,3.911,0.932,0.35,0.866,0.191,9.908,10,0.834,2.4,-1.928
2263.87,39.261,0.346,11085.708,1064.661,2566.074,452.743,39.013,3.917,1.266,0.559,0.864,0.398,8.942,8,1.345,2.8,-1.731
2124.58,28.442,0.382,7828.498,804.319,2694.628,493.891,49.231,3.825,0.978,0.454,0.768,0.25,9.332,8,1.226,2.4,-1.893
2479.423,59.012,0.346,8321.567,601.831,2884.205,451.095,44.398,4.077,1.48,0.386,0.821,0.967,9.531,6,1.034,2.4,-1.722
2418.847,26.867,0.371,10939.471,834.913,2503.492,474.689,35.854,2.767,1.215,0.265,0.873,0.338,7.725,12,1.796,3,-1.549
2309.739,32.75,0.385,8911.033,801.302,2825.642,504.378,32.159,3.332,0.915,0.349,0.676,0.184,9.306,11,1.111,2.6,-1.78
2442.379,48.836,0.364,11049.89,736.018,2514.479,497.099,41.871,4.785,1.359,0.455,0.813,0.628,7.4,11,1.902,3.2,-1.606
2479.639,40.48,0.383,12059.855,839.511,2659.782,413.512,30.215,4.717,1.245,0.572,0.662,0.453,7.519,12,1.778,3,-1.532
2473.015,29.318,0.355,8297.659,776.226,2593.849,478.972,41.123,2.229,0.182,0.409,0.915,0.818,8.377,8,1.438,2.8,-1.789
2413.796,52.667,0.388,8316.535,785.188,2562.638,429.219,35.49,3.7,0.289,0.475,0.899,0.756,7.285,11,1.672,3.2,-1.425
2378.371,53.414,0.387,6929.983,942.534,2581.477,448.958,41.767,3.221,1.339,0.226,0.83,0.78,7.266,11,1.935,3.4,-1.542
2152.54,30.875,0.325,8617.599,931.238,2834.076,429.382,34.062,3.641,0.927,0.445,0.875,0.164,10.213,11,0.849,2.4,-2.046
2456.165,21.775,0.382,10769.635,1019.572,2550.607,520.944,46.568,4.662,0.754,0.377,0.808,0.298,7.795,10,1.969,3.4,-1.693
2027.512,29.568,0.354,7707.469,857.657,2743.186,533.221,31.789,3.788,1.116,0.354,0.814,0.193,10.147,9,0.849,2.4,-1.907
2229.316,29.719,0.389,6727.391,778.268,3045.392,462.009,33.641,3.933,1.066,0.359,0.655,0.189,9.913,10,0.784,2.4,-1.78
2471.407,33.83,0.343,8290.795,1056.228,2782.977,486.23,38.975,3.425,1.199,0.398,0.797,0.32,9.424,7,1.145,2.4,-1.788
2467.602,35.023,0.347,7440.003,776.994,2605.94,480.162,38.87,3.723,0.738,0.39,0.881,0.262,8.456,9,1.414,2.8,-1.611
2445.421,28.357,0.369,6657.518,951.502,2935.854,472.553,37.574,4.068,1.021,0.405,0.873,0.198,9.377,9,1.139,2.4,-1.828
2325.545,39.802,0.385,9998.916,836.025,2513.913,422.99,42.326,4.974,1.053,0.243,0.741,0.393,7.729,11,1.53,3,-1.482
2434.87,40.288,0.376,10302.885,752.869,2586.421,473.397,45.977,4.568,1.356,0.531,0.887,0.356,7.718,12,1.597,3,-1.634
2269.592,33.135,0.35,8181.75,980.005,2503.098,426.83,47.275,2.98,0.953,0.484,0.78,0.255,9.071,9,1.197,2.8,-1.793
2470.171,37.347,0.375,10921.918,1047.868,2506.808,460.059,44.117,2.824,1.457,0.574,0.893,0.457,7.516,12,1.701,3.2,-1.612
2436.192,35.342,0.38,8882.606,823.083,2626.019,531.932,32.238,3.349,1.213,0.233,0.811,0.417,7.634,11,1.779,3,-1.733
2483.917,44.568,0.385,8716.281,729.482,2565.285,498.27,40.25,3.253,0.832,0.234,0.886,0.486,7.06,12,2.124,3.4,-1.488
2433.203,26.017,0.348,8577.062,764.82,2646.484,481.453,36.853,4.473,1.204,0.355,0.808,0.204,8.995,10,1.218,2.6,-1.807
2448.893,29.312,0.358,8246.823,1065.961,2565.5,456.889,48.445,4.856,0.519,0.408,0.864,0.481,7.757,9,1.895,2.8,-1.816
2404.376,51.893,0.377,9524.551,689.411,2506.185,417.221,38.026,3.329,1.021,0.467,0.928,0.73,7.331,11,1.744,3.2,-1.528
2454.992,51.297,0.389,11737.209,1087.766,2571.59,471.899,46.67,2.281,0.689,0.258,0.843,0.71,6.324,12,2.41,3.6,-1.427
2454.734,25.659,0.389,6469.585,815.204,2648.87,405.869,36.413,2.551,1.335,0.535,0.834,0.362,7.639,12,1.993,3.2,-1.622
2444.583,59.781,0.383,12999.031,1017.601,2620.007,515.98,46.759,2.112,0.949,0.468,0.779,0.993,6.925,10,2.213,3.4,-1.586
2410.177,46.44,0.374,9273.593,830.896,2532.041,471.387,47.907,4.871,0.999,0.359,0.782,0.548,7.477,10,1.836,3.2,-1.68
2423.385,44.031,0.356,7748.435,974.472,2663.594,406.862,32.721,4.058,0.954,0.439,0.813,0.468,8.699,8,1.317,2.6,-1.676
2389.653,43.767,0.381,11390.961,1064.007,2537.286,525.677,42.354,3.782,1.331,0.246,0.757,0.459,7.203,12,2.168,3.2,-1.727
2416.7,57.498,0.384,12700.676,661.856,2520.075,464.233,30.593,2.251,0.589,0.429,0.669,0.917,7.012,11,1.933,3.4,-1.418
2484.526,40.984,0.387,12512.726,731.199,2684.943,434.042,30.636,2.473,0.973,0.272,0.786,0.508,7.519,10,1.797,3,-1.526
2076.156,31.513,0.352,11500.668,695.999,2855.783,448.742,43.895,3.898,0.949,0.278,0.795,0.386,10.173,6,0.782,2.4,-1.753
2384.482,31.527,0.385,8827.926,621.502,2520.211,411.437,38.068,2.917,1.211,0.333,0.929,0.271,7.849,11,1.519,3,-1.546
2463.338,30.889,0.36,6821.412,673.909,2731.541,466.031,33.28,4.74,1.127,0.357,0.75,0.185,8.71,11,1.368,2.6,-1.762
2306.381,32.566,0.371,9774.151,858.79,2892.116,537.844,42.849,4.12,1.042,0.37,0.744,0.195,9.791,10,0.889,2.4,-1.835
2473.813,32.377,0.363,9005.291,879.493,2620.953,544.254,45.398,3.767,1.11,0.485,0.853,0.212,8.098,12,1.487,2.8,-1.627
2411.635,33.371,0.379,9034.552,706.564,2759.622,546.876,34.956,4.165,1.212,0.374,0.841,0.215,8.511,11,1.316,2.8,-1.8
2487.018,48.821,0.389,9580.998,946.121,2502.016,544.487,46.666,3.947,1.461,0.394,0.861,0.627,6.802,10,1.841,3.4,-1.29
2289.959,52.34,0.383,9987.811,617.818,2651.197,502.135,49.167,4.023,0.21,0.374,0.817,0.79,7.821,9,1.815,3,-1.687
2461.306,39.738,0.347,10739.073,792.679,2998.328,468.679,41.007,3.674,0.347,0.381,0.799,0.653,9.602,7,1.144,2.4,-1.948
2175.092,29.952,0.343,7954.195,713.798,2660.132,472.021,38.627,4.079,1.054,0.406,0.836,0.113,9.939,7,0.942,2.4,-1.827
2124.492,27.849,0.385,8586.057,799.954,2503.735,539.658,35.557,4.041,1.489,0.477,0.821,0.489,8.865,8,1.241,2.8,-1.8
2443.389,32.812,0.387,11000.208,778.488,2510.214,487.04,35.556,4.334,0.73,0.328,0.781,0.325,7.186,11,2.118,3.4,-1.668
2472.725,57.548,0.383,7372.95,982.743,2535.462,406.587,42.345,4.837,1.475,0.408,0.748,0.918,6.684,11,1.982,3.4,-1.302
2471.965,38.7,0.389,7460.683,722.054,2584.961,513.965,44.648,4.233,1.166,0.274,0.836,0.315,7.311,12,1.917,3.4,-1.496
2430.737,44.384,0.387,10748.092,856.069,2531.011,456.156,39.933,3.8,1.211,0.581,0.804,0.479,7.228,10,2,3.4,-1.664
2332.137,38.417,0.357,7792.455,985.27,2500.478,469.165,46.992,4.82,0.719,0.387,0.818,0.281,7.99,9,1.833,2.8,-1.877
2480.302,30.292,0.323,8252.862,974.461,2766.984,402.67,39.085,4.753,0.824,0.4,0.862,0.218,9.764,8,1.126,2.4,-2.063
2490.529,34.253,0.382,7802.433,688.592,2656.311,514.897,36.295,4.609,0.975,0.445,0.787,0.175,7.678,10,1.698,3,-1.516
2404.678,28.691,0.381,8233.45,798.142,2996.808,514.58,49.164,2.411,0.725,0.326,0.824,0.397,9.439,8,1.146,2.4,-1.752
2431.571,22.867,0.355,7518.36,778.158,2689.142,406.072,46.607,4.249,1.041,0.442,0.787,0.238,9.582,9,1.158,2.6,-2.009
2484.623,30.69,0.379,8740.666,786.3,2903.67,473.564,45.142,3.459,1.092,0.364,0.861,0.172,8.69,11,1.354,2.8,-1.775
2110.459,54.709,0.351,12639.597,982.493,2509.159,511.171,39.334,3.998,1.034,0.42,0.711,0.824,9.545,6,1.01,2.4,-1.716
2472.032,44.935,0.379,6039.065,1045.461,2532.077,457.226,35.77,4.842,0.513,0.502,0.772,0.498,7.103,12,2.039,3.4,-1.64
2136.729,32.549,0.38,8122.704,878.886,2982.625,442.937,33.028,3.797,1.153,0.416,0.706,0.162,9.887,11,0.891,2.4,-1.79
2492.485,44.449,0.378,9771.211,929.32,2513.716,473.637,33.775,2.212,0.507,0.217,0.733,0.493,6.666,12,2.498,3.6,-1.552
2447.6,39.023,0.353,11142.999,1054.718,2773.247,506.351,49.48,3.932,1.045,0.415,0.808,0.343,9.015,7,1.255,2.8,-1.704
2163.449,30.64,0.377,9639.069,718.637,2563.169,534.598,34.989,3.407,1.189,0.454,0.805,0.189,8.759,10,1.38,2.8,-1.638
2480.572,49.055,0.386,9271.425,1023.619,2732.388,486.621,44.641,2.01,0.99,0.429,0.679,0.635,7.448,10,1.844,3,-1.53
2437.61,24.702,0.362,6691.973,985.376,2548.494,409.536,36.371,3.742,0.831,0.414,0.766,0.232,8.283,11,1.533,3,-1.673
2382.779,57.55,0.389,8934.85,1056.778,3001.59,545.784,40.168,3.152,1.033,0.564,0.794,0.918,8.882,8,1.22,2.6,-1.608
2229.164,27.382,0.374,8269.557,820.246,3120.612,441.504,36.651,4.189,1.143,0.397,0.782,0.143,10.028,9,0.844,2.4,-1.883
2390.476,29.655,0.37,8078.08,696.576,2840.996,408.323,39.209,4.532,0.998,0.511,0.805,0.277,9.011,8,1.329,2.6,-1.805
2456.931,25.596,0.37,10633.534,862.2,2547.875,449.615,48.935,4.328,1.122,0.502,0.715,0.281,7.961,11,1.548,3,-1.62
2296.477,25.934,0.344,9948.745,942.336,2638.325,423.78,39.548,3.985,1.116,0.317,0.789,0.208,9.354,8,1.318,2.6,-1.903
2461.274,39.056,0.367,9881.13,614.404,2650.454,469.775,38.301,3.605,1.293,0.402,0.779,0.302,7.957,10,1.563,3,-1.628
2283.627,41.226,0.389,10831.853,714.722,2532.254,448.653,47.213,3.532,0.785,0.578,0.803,0.445,7.633,10,1.65,3.2,-1.486
2349.123,27.646,0.38,7633.676,771.413,2539.914,502.673,48.744,4.754,1.173,0.479,0.727,0.237,7.846,12,1.747,3,-1.649
2424.491,32.019,0.381,10258.22,669.165,2605.547,537.983,35.697,3.122,0.82,0.478,0.879,0.236,7.851,12,1.555,3,-1.524
2432.58,35.114,0.355,6636.471,653.392,2500.922,544.394,32.461,4.753,1.44,0.387,0.944,0.44,7.782,10,1.894,3,-1.86
2487.324,58.432,0.386,8556.984,858.339,2570.901,542.64,48.86,4.774,0.969,0.461,0.924,0.948,6.509,11,2.065,3.6,-1.315
2498.108,38.263,0.388,10663.196,847.385,2508.151,440.397,38.031,3.686,1.304,0.507,0.935,0.304,6.882,12,2.32,3.6,-1.658
2332.815,52.237,0.384,6083.695,742.001,2611.67,449.532,39.399,2.975,1.196,0.271,0.809,0.741,7.781,9,1.504,2.8,-1.526
2356.898,29.579,0.303,7479.427,793.214,3007.026,431.994,39.835,2.656,1.013,0.35,0.721,0.336,10.167,7,0.856,2.2,-1.72
2439.828,31.007,0.38,10840.611,605.539,2576.726,412.475,35.939,3.723,0.712,0.544,0.826,0.36,7.637,11,1.767,3.2,-1.633
2457.283,57.741,0.389,12788.833,794.106,2596.256,510.914,42.248,4.14,0.322,0.568,0.929,0.925,7.075,11,1.713,3.4,-1.303
2497.633,38.016,0.377,6296.485,879.457,2925.756,450.115,49.285,3.521,1.007,0.232,0.803,0.42,8.093,9,1.826,2.8,-1.902
2125.595,41.049,0.382,7249.318,790.708,2790.101,484.129,40.118,3.068,1.159,0.317,0.698,0.368,8.923,9,1.478,2.6,-1.965
2112.798,52.154,0.38,11823.699,625.439,2566.414,465.2,39.751,3.809,0.731,0.42,0.93,0.738,7.984,9,1.765,2.8,-1.762
2415.218,45.579,0.386,10515.293,925.021,2505.617,475.246,30.746,4.932,1.022,0.36,0.881,0.519,7.099,11,1.909,3.4,-1.542
2494.782,45.827,0.388,8089.464,650.403,2614.698,452.631,40.36,2.068,0.934,0.337,0.682,0.528,7.379,11,1.589,3.2,-1.514
2457.644,29.761,0.304,8289.554,756.949,2904.499,436.2,38.436,3.57,1.014,0.311,0.822,0.223,10.256,8,0.668,2.4,-1.765
2482.187,58.029,0.385,12421.799,967.595,2574.213,452.46,36.407,3.087,0.555,0.494,0.664,0.934,6.881,11,2.09,3.4,-1.433
2449.291,53.36,0.383,7265.306,892.666,2611.037,525.509,39.875,2.266,1.045,0.421,0.813,0.779,7.518,8,1.547,3.2,-1.544
2443.064,50.987,0.387,12373.561,881.842,2567.259,439.505,32.015,4.03,0.151,0.395,0.752,0.849,7.1,10,1.98,3.4,-1.554
2388.565,47.445,0.377,6573.669,628.89,2591.741,456.603,43.814,4.062,1.342,0.416,0.848,0.582,7.632,10,1.734,3,-1.608
2244.078,26.929,0.384,7760.036,815.436,2520.319,417.999,45.238,3.486,1.146,0.324,0.706,0.19,7.891,12,1.93,3,-1.805
2474.241,26.628,0.381,9256.754,936.67,2555.626,447.56,31.493,2.84,0.312,0.392,0.697,0.688,7.58,10,1.955,3.2,-1.604
2412.798,29.568,0.366,8609.141,765.008,2640.182,413.188,34.314,4.085,0.899,0.443,0.818,0.138,8.226,9,1.603,2.8,-1.651
2431.18,36.027,0.366,9803.054,971.236,2531.468,444.339,39.344,3.773,1.382,0.266,0.684,0.382,7.525,11,2.077,3,-1.843
2354.043,27.965,0.38,6274.938,1013.086,2522.344,517.52,32.436,4.255,0.823,0.447,0.784,0.266,7.773,11,1.77,3,-1.684
2356.45,35.184,0.387,7835.424,1023.806,2690.168,404.585,39.968,4.794,1.23,0.494,0.779,0.28,7.811,10,1.819,3,-1.691
2308.913,35.782,0.387,11844.576,632.382,2504.029,436.615,44.663,4.844,0.96,0.374,0.787,0.427,7.826,9,1.517,3,-1.602
2413.075,41.617,0.36,7997.872,946.118,2778.152,450.522,40.082,2.248,0.645,0.414,0.812,0.438,8.697,8,1.349,2.6,-1.636
2425.174,31.218,0.344,6874.687,1012.542,2851.66,471.852,44.28,2.856,0.957,0.422,0.883,0.286,9.608,8,1.124,2.6,-1.857
2492.135,34.017,0.383,10110.964,888.746,2569.598,457.523,42.019,2.965,0.855,0.308,0.856,0.259,7.368,12,1.933,3.4,-1.568
2407.614,42.01,0.378,10998.845,629.209,2505.816,532.154,36.478,2.52,1.254,0.418,0.905,0.4,7.462,11,1.752,3.2,-1.518
2113.562,23.009,0.352,9363.486,667.17,2777.496,430.342,37.875,4.479,0.999,0.415,0.86,0.233,10.14,8,0.88,2.2,-1.795
2276.825,46.813,0.353,12444.401,1092.331,2665.461,448.92,40.858,4.06,0.97,0.408,0.781,0.56,9.089,6,1.277,2.4,-1.863
2453.901,57.402,0.382,7925.423,713.204,2545.637,454.184,34.271,2.936,0.209,0.48,0.899,0.913,6.659,12,2.159,3.4,-1.427
2441.36,55.323,0.38,8619.874,887.517,2681.384,539.465,44.75,2.003,0.257,0.385,0.743,0.844,7.372,11,2.029,3,-1.731
2147.718,29.944,0.346,6202.401,977.514,2811.727,502.457,30.483,3.909,0.982,0.507,0.913,0.267,10.086,8,0.716,2.4,-1.7
2497.66,44.929,0.379,6580.685,779.965,2521.088,437.933,32.804,4.738,0.506,0.331,0.767,0.498,7.043,12,1.991,3.4,-1.514
2405.535,31.229,0.379,6965.873,615.992,2727.732,461.495,36.611,2.976,0.8,0.303,0.807,0.256,8.421,10,1.505,2.8,-1.66
2420.13,34.506,0.39,6082.835,687.092,2597.814,549.872,39.454,4.162,1.294,0.469,0.812,0.294,7.663,10,1.614,3.2,-1.466
2337.003,31.059,0.342,6092.921,1019.436,2601.887,535.471,33.311,4.004,0.999,0.344,0.793,0.274,9.178,8,1.299,2.6,-1.887
2312.651,33.545,0.381,9961.244,920.225,2647.903,479.555,30.922,4.621,1.209,0.313,0.893,0.218,8.933,12,1.099,2.6,-1.651
2426.351,27.759,0.347,10630.072,681.128,2631.852,469.742,39.729,3.593,1.315,0.373,0.66,0.315,8.622,9,1.502,2.8,-1.84
2350.749,28.329,0.346,6674.009,1044.277,2528.787,488.986,44.577,4.062,0.954,0.522,0.891,0.305,8.696,9,1.39,2.8,-1.802
2356.34,32.877,0.388,7061.913,954.348,2941.753,535.607,39.512,4.626,1.139,0.457,0.906,0.193,9.591,11,0.855,2.4,-1.658
2165.921,22.816,0.344,9463.996,801.981,2564.63,537.33,46.533,3.637,1.087,0.384,0.803,0.239,10.047,8,0.834,2.4,-1.891
2472.432,26.996,0.382,9753.416,967.22,3089.989,547.741,36.412,3.949,0.968,0.425,0.864,0.217,9.434,9,1.179,2.6,-1.94
2484.432,57.837,0.388,7481.992,901.98,2588.444,520.97,43.431,3.492,0.271,0.307,0.789,0.928,6.787,11,1.816,3.4,-1.31
2401.703,28.377,0.343,6835.385,737.839,2747.834,464.222,32.188,4.763,1.159,0.34,0.701,0.191,9.609,11,0.999,2.4,-1.85
2497.882,29.05,0.385,6782.047,878.368,2767.82,546.988,31.642,4.584,0.895,0.508,0.683,0.27,7.67,11,1.967,3.2,-1.727
2463.495,34.068,0.388,10096.582,968.88,2514.942,487.556,31.132,2.148,0.566,0.386,0.829,0.463,7.086,11,2.065,3.6,-1.468
2476.406,58.001,0.383,9774.231,822.051,2536.225,415.553,48.002,4.031,0.317,0.457,0.653,0.933,6.51,11,2.051,3.4,-1.313
2183.284,25.575,0.355,8350.408,833.032,2850.485,479.616,39.068,2.563,1.023,0.211,0.817,0.473,10.124,7,0.665,2.4,-1.673
2141.457,34.982,0.344,8662.994,888.71,2865.359,543.041,39.787,3.943,1.205,0.319,0.753,0.207,10.154,9,0.845,2.2,-1.969
2303.824,32.531,0.38,9053.09,675.82,2658.085,502.201,41.149,4.783,0.959,0.428,0.862,0.196,8.974,10,1.089,2.6,-1.644
2426.185,46.821,0.379,9946.566,798.959,2855.767,460.283,39.387,4.073,0.811,0.405,0.838,0.561,8.323,8,1.491,2.8,-1.711
2475.05,45.062,0.389,10831.605,1012.821,2538.449,538.167,41.177,4.931,0.669,0.358,0.922,0.502,6.878,12,2.093,3.6,-1.54
2390.787,35.918,0.38,6365.942,733.554,2846.542,501.187,38.684,4.874,1.043,0.283,0.799,0.293,9.138,9,1.087,2.6,-1.707
2044.703,31.38,0.354,9145.319,771.288,2737.14,408.173,37.822,3.988,0.986,0.336,0.864,0.16,10.294,8,0.448,1.8,-1.622
2485.439,34.001,0.387,9478.879,673.235,2560.554,503.249,36.58,2.809,0.661,0.399,0.782,0.339,7.347,10,1.936,3.4,-1.492
2427.339,34.062,0.355,7898.096,601.621,2685.764,436.407,36.31,4.138,0.932,0.379,0.725,0.248,8.89,10,1.313,2.6,-1.68
2463.515,24.486,0.379,8518.819,702.861,2587.349,535.747,33.918,4.526,1.015,0.283,0.804,0.293,7.938,10,1.669,3.2,-1.627
2387.523,29.316,0.389,11506.121,894.423,2734.867,450.394,40.761,2.669,1.287,0.246,0.804,0.386,7.929,9,1.798,2.8,-1.837
2428.449,53.986,0.383,9295.373,1019.686,2535.731,411.369,46.095,4.349,0.677,0.395,0.82,0.8,7.058,10,1.985,3.4,-1.564
2125.504,37.235,0.376,12606.721,855.428,2540.17,451.69,39.695,2.551,1.085,0.419,0.804,0.519,9.179,7,1.114,2.6,-1.649
2295.048,30.297,0.376,8965.709,844.421,3019.606,490.039,36.924,4.558,0.918,0.458,0.866,0.145,9.956,11,0.881,2.4,-1.787


==> experimental_data/changedParams/carla/rain/prioRain_param1.txt <==
run n
1 2
2 3
3 3
4 0
5 4
6 5
7 1
8 0
9 1
10 0
11 5
12 2
13 0
14 5
15 0
16 0
17 0
18 0
19 0
20 1
21 0
22 4
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 2


==> experimental_data/changedParams/carla/rain/prioRain_param10.txt <==
run n
1 0
2 1
3 0
4 1
5 2
6 0
7 3
8 0
9 4
10 3
11 1
12 0
13 3
14 0
15 0
16 1
17 1
18 2
19 1
20 2
21 1
22 0
23 0
24 1
25 0
26 0
27 0
28 1
29 2
30 0


==> experimental_data/changedParams/carla/rain/prioRain_param11.txt <==
run n
1 0
2 0
3 0
4 2
5 0
6 0
7 2
8 0
9 3
10 0
11 0
12 0
13 1
14 0
15 1
16 1
17 1
18 1
19 1
20 2
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0


==> experimental_data/changedParams/carla/rain/prioRain_param12.txt <==
run n
1 0
2 0
3 0
4 0
5 0
6 0
7 1
8 0
9 0
10 1
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0


==> experimental_data/changedParams/carla/rain/prioRain_param2.txt <==
run n
1 4
2 4
3 8
4 4
5 8
6 6
7 4
8 2
9 3
10 0
11 2
12 7
13 2
14 6
15 2
16 3
17 1
18 0
19 0
20 1
21 4
22 4
23 3
24 3
25 0
26 3
27 4
28 6
29 3
30 3


==> experimental_data/changedParams/carla/rain/prioRain_param3.txt <==
run n
1 7
2 7
3 8
4 5
5 3
6 8
7 4
8 3
9 4
10 0
11 7
12 11
13 7
14 5
15 4
16 5
17 9
18 6
19 6
20 3
21 5
22 6
23 9
24 6
25 6
26 6
27 4
28 7
29 7
30 4


==> experimental_data/changedParams/carla/rain/prioRain_param4.txt <==
run n
1 4
2 5
3 10
4 8
5 9
6 9
7 6
8 6
9 4
10 1
11 4
12 5
13 8
14 9
15 5
16 3
17 5
18 8
19 9
20 4
21 10
22 11
23 6
24 11
25 4
26 5
27 13
28 7
29 7
30 10


==> experimental_data/changedParams/carla/rain/prioRain_param5.txt <==
run n
1 4
2 9
3 6
4 9
5 6
6 7
7 5
8 13
9 9
10 4
11 5
12 8
13 9
14 6
15 8
16 13
17 6
18 13
19 12
20 5
21 11
22 8
23 8
24 13
25 11
26 11
27 9
28 7
29 5
30 6


==> experimental_data/changedParams/carla/rain/prioRain_param6.txt <==
run n
1 8
2 9
3 8
4 12
5 6
6 6
7 6
8 10
9 6
10 10
11 4
12 6
13 7
14 10
15 8
16 11
17 8
18 13
19 7
20 8
21 9
22 7
23 10
24 7
25 12
26 8
27 8
28 10
29 7
30 12


==> experimental_data/changedParams/carla/rain/prioRain_param7.txt <==
run n
1 12
2 5
3 4
4 6
5 6
6 4
7 8
8 9
9 9
10 9
11 2
12 6
13 8
14 3
15 11
16 4
17 4
18 3
19 7
20 8
21 3
22 5
23 4
24 3
25 8
26 5
27 6
28 4
29 8
30 6


==> experimental_data/changedParams/carla/rain/prioRain_param8.txt <==
run n
1 6
2 3
3 1
4 3
5 4
6 3
7 6
8 5
9 4
10 6
11 0
12 2
13 2
14 4
15 7
16 3
17 5
18 2
19 4
20 6
21 6
22 2
23 4
24 2
25 6
26 5
27 4
28 7
29 5
30 6


==> experimental_data/changedParams/carla/rain/prioRain_param9.txt <==
run n
1 2
2 3
3 0
4 0
5 1
6 1
7 4
8 2
9 3
10 2
11 1
12 1
13 3
14 1
15 4
16 5
17 3
18 1
19 1
20 2
21 1
22 2
23 1
24 0
25 3
26 2
27 1
28 1
29 2
30 1


==> experimental_data/changedParams/carla/sun/prioSun_param1.txt <==
run n
1 0
2 0
3 0
4 0
5 0
6 1
7 0
8 2
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 3
18 0
19 3
20 0
21 0
22 3
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0


==> experimental_data/changedParams/carla/sun/prioSun_param10.txt <==
run n
1 1
2 0
3 1
4 1
5 0
6 0
7 3
8 0
9 1
10 0
11 1
12 0
13 0
14 2
15 0
16 0
17 1
18 3
19 0
20 3
21 0
22 1
23 1
24 0
25 0
26 0
27 0
28 3
29 0
30 0


==> experimental_data/changedParams/carla/sun/prioSun_param11.txt <==
run n
1 0
2 0
3 0
4 3
5 0
6 0
7 1
8 0
9 0
10 0
11 0
12 0
13 0
14 2
15 0
16 0
17 0
18 1
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0


==> experimental_data/changedParams/carla/sun/prioSun_param12.txt <==
run n
1 0
2 0
3 0
4 1
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0


==> experimental_data/changedParams/carla/sun/prioSun_param2.txt <==
run n
1 1
2 6
3 4
4 0
5 5
6 3
7 0
8 4
9 5
10 2
11 0
12 0
13 1
14 1
15 2
16 1
17 9
18 0
19 3
20 1
21 0
22 3
23 0
24 2
25 1
26 3
27 1
28 1
29 4
30 3


==> experimental_data/changedParams/carla/sun/prioSun_param3.txt <==
run n
1 5
2 14
3 4
4 1
5 7
6 5
7 2
8 5
9 3
10 3
11 0
12 5
13 4
14 4
15 1
16 9
17 6
18 7
19 7
20 5
21 0
22 5
23 2
24 5
25 6
26 3
27 4
28 3
29 6
30 4


==> experimental_data/changedParams/carla/sun/prioSun_param4.txt <==
run n
1 4
2 10
3 6
4 4
5 15
6 5
7 5
8 10
9 6
10 6
11 7
12 5
13 7
14 7
15 7
16 6
17 7
18 7
19 9
20 8
21 10
22 6
23 8
24 7
25 12
26 6
27 10
28 3
29 12
30 6


==> experimental_data/changedParams/carla/sun/prioSun_param5.txt <==
run n
1 11
2 4
3 9
4 4
5 9
6 11
7 8
8 12
9 6
10 11
11 9
12 10
13 8
14 7
15 12
16 9
17 6
18 7
19 4
20 8
21 10
22 11
23 12
24 11
25 11
26 10
27 13
28 9
29 14
30 11


==> experimental_data/changedParams/carla/sun/prioSun_param6.txt <==
run n
1 11
2 4
3 5
4 9
5 8
6 10
7 10
8 5
9 10
10 12
11 10
12 11
13 4
14 7
15 13
16 11
17 4
18 5
19 5
20 6
21 11
22 7
23 5
24 7
25 7
26 11
27 12
28 8
29 6
30 8


==> experimental_data/changedParams/carla/sun/prioSun_param7.txt <==
run n
1 5
2 4
3 7
4 9
5 1
6 6
7 9
8 4
9 7
10 9
11 13
12 10
13 13
14 5
15 11
16 5
17 4
18 7
19 5
20 5
21 8
22 7
23 10
24 6
25 5
26 6
27 5
28 7
29 1
30 8


==> experimental_data/changedParams/carla/sun/prioSun_param8.txt <==
run n
1 3
2 1
3 6
4 6
5 0
6 3
7 9
8 2
9 4
10 1
11 7
12 4
13 6
14 4
15 1
16 4
17 2
18 7
19 6
20 3
21 6
22 4
23 9
24 6
25 3
26 4
27 1
28 9
29 1
30 3


==> experimental_data/changedParams/carla/sun/prioSun_param9.txt <==
run n
1 3
2 2
3 4
4 8
5 0
6 1
7 1
8 0
9 3
10 1
11 1
12 1
13 4
14 4
15 0
16 0
17 2
18 6
19 3
20 4
21 2
22 1
23 2
24 3
25 0
26 4
27 0
28 2
29 0
30 2


==> experimental_data/changedParams/lgsvl/priolgsvl_param1.txt <==
run n
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0


==> experimental_data/changedParams/lgsvl/priolgsvl_param10.txt <==
run n
1 0
2 0
3 0
4 0
5 2
6 0
7 0
8 1
9 1
10 2
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 1
27 0
28 0
29 0
30 0


==> experimental_data/changedParams/lgsvl/priolgsvl_param11.txt <==
run n
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0


==> experimental_data/changedParams/lgsvl/priolgsvl_param12.txt <==
run n
1 0
2 0
3 0
4 1
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0


==> experimental_data/changedParams/lgsvl/priolgsvl_param2.txt <==
run n
1 7
2 0
3 0
4 0
5 0
6 2
7 3
8 2
9 0
10 0
11 0
12 0
13 0
14 0
15 3
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 2
24 0
25 0
26 0
27 0
28 0
29 3
30 0


==> experimental_data/changedParams/lgsvl/priolgsvl_param3.txt <==
run n
1 16
2 0
3 7
4 0
5 0
6 5
7 2
8 1
9 0
10 5
11 4
12 6
13 4
14 0
15 5
16 4
17 4
18 0
19 0
20 6
21 0
22 7
23 2
24 0
25 0
26 3
27 3
28 0
29 5
30 0


==> experimental_data/changedParams/lgsvl/priolgsvl_param4.txt <==
run n
1 5
2 0
3 8
4 6
5 5
6 9
7 5
8 4
9 5
10 3
11 4
12 6
13 5
14 0
15 6
16 6
17 5
18 7
19 9
20 10
21 0
22 10
23 9
24 2
25 8
26 7
27 10
28 12
29 10
30 8


==> experimental_data/changedParams/lgsvl/priolgsvl_param5.txt <==
run n
1 1
2 9
3 7
4 8
5 7
6 5
7 6
8 4
9 10
10 9
11 5
12 11
13 8
14 2
15 3
16 6
17 7
18 10
19 9
20 9
21 2
22 8
23 1
24 8
25 11
26 9
27 6
28 9
29 7
30 9


==> experimental_data/changedParams/lgsvl/priolgsvl_param6.txt <==
run n
1 0
2 13
3 4
4 7
5 6
6 4
7 6
8 6
9 5
10 5
11 7
12 3
13 4
14 10
15 5
16 5
17 7
18 7
19 4
20 1
21 5
22 4
23 5
24 10
25 4
26 3
27 1
28 6
29 2
30 8


==> experimental_data/changedParams/lgsvl/priolgsvl_param7.txt <==
run n
1 0
2 2
3 3
4 2
5 3
6 4
7 5
8 4
9 3
10 3
11 5
12 1
13 1
14 11
15 4
16 3
17 4
18 5
19 1
20 2
21 5
22 0
23 2
24 5
25 2
26 4
27 0
28 3
29 3
30 3


==> experimental_data/changedParams/lgsvl/priolgsvl_param8.txt <==
run n
1 0
2 0
3 1
4 1
5 4
6 1
7 3
8 2
9 3
10 1
11 3
12 1
13 1
14 4
15 3
16 3
17 3
18 1
19 3
20 2
21 2
22 1
23 5
24 2
25 1
26 2
27 1
28 0
29 0
30 1


==> experimental_data/changedParams/lgsvl/priolgsvl_param9.txt <==
run n
1 0
2 0
3 0
4 0
5 3
6 0
7 0
8 2
9 3
10 2
11 2
12 0
13 1
14 3
15 1
16 1
17 0
18 0
19 0
20 0
21 1
22 0
23 2
24 2
25 2
26 1
27 0
28 0
29 0
30 1

